Adaptive Node Feature Selection For Graph Neural Networks

We propose an adaptive node feature selection approach for graph neural networks (GNNs) that identifies and removes unnecessary features during training. The ability to measure how features contribute to model output is key for interpreting decisions and reducing dimensionality by eliminating unhelpful variables. However, graph-structured data introduces complex dependencies that may be unsuited to classical feature importance metrics. Inspired by this, we present a data-, model-, and task-agnostic method that determines relevant features during training based on changes in validation performance upon permuting feature values. We theoretically motivate our approach by characterizing how the relationships between node data and graph structure influences GNN performance. Empirically, we show that (i) our highly general approach rivals the performance of tailored feature selection approaches that exploit prior assumptions; (ii) we return meaningful feature importance scores well before the GNN is fully trained; and (iii) our scores demonstrably extract relevant properties that inform feature importance for various graph learning settings.

==> data/GFI_drop_Cora.csv <==
x,y,value
0.0,0.0,0.02767546706729465
0.0,1.0,0.015210998058319092
0.0,2.0,0.0225093940893809
0.0,3.0,0.031201332807540894
0.0,4.0,0.02898735072877672
0.0,5.0,0.02993032005098131
0.0,6.0,0.02037720945146349
0.0,7.0,0.0036080373658074275
1.0,0.0,0.018594592643183704
1.0,1.0,0.01154412037833443
1.0,2.0,0.019254254895215595
1.0,3.0,0.023913090455465476
1.0,4.0,0.024325423400495306
1.0,5.0,0.03281866505159346
1.0,6.0,0.02630440616074887
1.0,7.0,0.01620318370158446
2.0,0.0,0.012203973764813813
2.0,1.0,0.0045351735706435905
2.0,2.0,0.01187413298217944
2.0,3.0,0.01430662850427894
2.0,4.0,0.011915336774048192
2.0,5.0,0.0081634261754638
2.0,6.0,0.0042878662407731215
2.0,7.0,0.003339586311212465
3.0,0.0,0.010802195058854599
3.0,1.0,0.007215101625666272
3.0,2.0,0.013647010206510235
3.0,3.0,0.014389090697858587
3.0,4.0,0.012492553481842552
3.0,5.0,0.009895074300925824
3.0,6.0,0.005730896688706382
3.0,7.0,0.0
4.0,0.0,0.0190893391657142
4.0,1.0,0.0061843441851312225
4.0,2.0,0.008616990883257136
4.0,3.0,0.014471558885201396
4.0,4.0,0.01566722206563257
4.0,5.0,0.01628564922503253
4.0,6.0,0.012574987704527444
4.0,7.0,0.0
5.0,0.0,0.029273104401274102
5.0,1.0,0.015213525495049673
5.0,2.0,0.01867709346323706
5.0,3.0,0.026510527014066386
5.0,4.0,0.023542070521988683
5.0,5.0,0.023954344195360577
5.0,6.0,0.01962522488066604
5.0,7.0,0.011997775658548877
6.0,0.0,0.05652583178195208
6.0,1.0,0.016409123410059755
6.0,2.0,0.03784882422932034
6.0,3.0,0.05446409712956604
6.0,4.0,0.0473314889982426
6.0,5.0,0.06031872107329981
6.0,6.0,0.05318600771813419
6.0,7.0,0.05718526360708908
7.0,0.0,0.1065784046769808
7.0,1.0,0.05570070304018159
7.0,2.0,0.10711447686456435
7.0,3.0,0.14743659216598426
7.0,4.0,0.1664022673441711
7.0,5.0,0.2288647863451995
7.0,6.0,0.27096006124379246
7.0,7.0,0.27858747983112014


==> data/GFI_drop_PubMed.csv <==
x,y,value
0.0,0.0,-0.02234449273064023
0.0,1.0,0.00940161659604027
0.0,2.0,0.006262207788134378
0.0,3.0,0.006970536141168503
0.0,4.0,0.0019961746912153942
0.0,5.0,0.0
0.0,6.0,0.0
0.0,7.0,0.0
1.0,0.0,-0.03242196166326129
1.0,1.0,0.004765340260096959
1.0,2.0,0.005199668899415031
1.0,3.0,0.004443081598433238
1.0,4.0,0.0007888211144341363
1.0,5.0,0.0
1.0,6.0,0.0
1.0,7.0,0.0
2.0,0.0,-0.028461882046290805
2.0,1.0,0.0069064053278120735
2.0,2.0,0.006278210216098362
2.0,3.0,0.00539288634345645
2.0,4.0,0.001996210643223354
2.0,5.0,0.0009336982454572405
2.0,6.0,0.0
2.0,7.0,0.0
3.0,0.0,-0.01611438819340297
3.0,1.0,0.006697189240228562
3.0,2.0,0.011429762083386618
3.0,3.0,0.012975240510607522
3.0,4.0,0.009433685787140376
3.0,5.0,0.005151491316538009
3.0,6.0,0.0
3.0,7.0,0.0
4.0,0.0,-0.017699205106304537
4.0,1.0,0.015556694999817879
4.0,2.0,0.0067557481027418565
4.0,3.0,0.010419957099422332
4.0,4.0,0.004302176737016247
4.0,5.0,0.0009324127627957252
4.0,6.0,0.0
4.0,7.0,0.0
5.0,0.0,-0.021674281166445826
5.0,1.0,0.013119324561088316
5.0,2.0,0.011434124362084174
5.0,3.0,0.015998092389875842
5.0,4.0,0.0075247268522939375
5.0,5.0,0.0034352002605315176
5.0,6.0,0.0
5.0,7.0,0.0
6.0,0.0,-0.0180101010107225
6.0,1.0,0.01313565238829582
6.0,2.0,0.010239987604079707
6.0,3.0,0.014885760122729887
6.0,4.0,0.006706839607607934
6.0,5.0,0.002862664961045788
6.0,6.0,0.0
6.0,7.0,0.0
7.0,0.0,0.060279450108928066
7.0,1.0,0.18047846517255228
7.0,2.0,0.24882191035055345
7.0,3.0,0.3527281149741142
7.0,4.0,0.4098508377229014
7.0,5.0,0.4775241671069976
7.0,6.0,0.5686219488420794
7.0,7.0,0.6290976732007919


==> data/GFI_full_Cora.csv <==
x,y,value
0.0,0.0,0.021812323729197183
0.0,1.0,0.01603830193674098
0.0,2.0,0.00861696690820449
0.0,3.0,0.007050270474822828
0.0,4.0,0.014842642752151915
0.0,5.0,0.023583362888357492
0.0,6.0,0.0458885424629936
0.0,7.0,0.09647711029265846
1.0,0.0,-0.007133652104271783
1.0,1.0,-0.00045324237652997064
1.0,2.0,0.0028862526962876987
1.0,3.0,0.0070091505956383394
1.0,4.0,0.009936525835005264
1.0,5.0,0.010719942646985614
1.0,6.0,0.016162438099610738
1.0,7.0,0.06873012521413452
2.0,0.0,-0.02931573987007141
2.0,1.0,-0.008823400769153786
2.0,2.0,-0.0061433348575783845
2.0,3.0,-0.0001238158295274447
2.0,4.0,0.0003296349967658187
2.0,5.0,0.00024707756894926786
2.0,6.0,0.003421646256686589
2.0,7.0,0.04411498128368868
3.0,0.0,-0.06203300224410163
3.0,1.0,-0.024489990159785948
3.0,2.0,-0.00981245893339871
3.0,3.0,-0.006390437067553984
3.0,4.0,-0.006802641479662677
3.0,5.0,-0.008121920697515904
3.0,6.0,-0.008162944676489804
3.0,7.0,0.04988831914336988
4.0,0.0,-0.05895851585600111
4.0,1.0,-0.024160451063230715
4.0,2.0,-0.006266843007263524
4.0,3.0,-0.0039167677224015394
4.0,4.0,-0.0011131836715357263
4.0,5.0,-0.005318532442913375
4.0,6.0,0.006637958840950907
4.0,7.0,0.05524757254723064
5.0,0.0,-0.030996082226435344
5.0,1.0,0.002762428875076038
5.0,2.0,0.007503789896405609
5.0,3.0,0.008740676181942391
5.0,4.0,0.014925102947810508
5.0,5.0,0.023212245722722742
5.0,6.0,0.0422602678810418
5.0,7.0,0.11350475343246033
6.0,0.0,-0.052562317583296034
6.0,1.0,-0.009276586537920562
6.0,2.0,-0.0002061488242122714
6.0,3.0,0.0009070475008234631
6.0,4.0,0.005071219119279744
6.0,5.0,0.011503028470044696
6.0,6.0,0.029891379718673963
6.0,7.0,0.103403497008638
7.0,0.0,-0.07490716642803616
7.0,1.0,-0.01603805086466187
7.0,2.0,-0.0031746013204478683
7.0,3.0,4.528621055560405e-08
7.0,4.0,0.006143308884604683
7.0,5.0,0.013234871725796321
7.0,6.0,0.036859508333259454
7.0,7.0,0.12129769778118453


==> data/GFI_full_PubMed.csv <==
x,y,value
0.0,0.0,-0.015566731256151956
0.0,1.0,-0.026368655855693514
0.0,2.0,-0.021008007110111297
0.0,3.0,-0.009352714296371217
0.0,4.0,-0.011515557765960693
0.0,5.0,-0.014901738012990644
0.0,6.0,-0.011433837875243156
0.0,7.0,0.06669212541272564
1.0,0.0,-0.008435885111490885
1.0,1.0,-0.004813722201756069
1.0,2.0,-0.0019159771147228423
1.0,3.0,-0.0035580037132142083
1.0,4.0,0.0016355168434881394
1.0,5.0,0.0042365058775871035
1.0,6.0,0.012758993333385836
1.0,7.0,0.18037986370825
2.0,0.0,-0.015067794966319251
2.0,1.0,-0.006439053823077489
2.0,2.0,-0.003090652208479624
2.0,3.0,-0.000659723130483476
2.0,4.0,-0.004089259332226169
2.0,5.0,0.006494406730897965
2.0,6.0,0.0047932286416330645
2.0,7.0,0.20848372867030482
3.0,0.0,-0.010382796090746682
3.0,1.0,-0.007404510937039814
3.0,2.0,-0.00032121983785477897
3.0,3.0,-0.0068088505003187395
3.0,4.0,0.004319244815457252
3.0,5.0,0.00979911704217234
3.0,6.0,0.011713056795058711
3.0,7.0,0.23446053266525269
4.0,0.0,-0.009048232956538125
4.0,1.0,0.007790658209058974
4.0,2.0,0.0038626818429856073
4.0,3.0,0.0003692990257626488
4.0,4.0,0.012954625391191053
4.0,5.0,0.012954588859311996
4.0,6.0,0.026580841310562625
4.0,7.0,0.28981447027575585
5.0,0.0,0.020927351618569994
5.0,1.0,0.028139489037649974
5.0,2.0,0.0391829978852045
5.0,3.0,0.044109092818366155
5.0,4.0,0.046161822734340545
5.0,5.0,0.05761253449224656
5.0,6.0,0.061685629429355744
5.0,7.0,0.28328809622795353
6.0,0.0,0.00462031742883107
6.0,1.0,0.022779390925452822
6.0,2.0,0.023085211950635152
6.0,3.0,0.03482095022050161
6.0,4.0,0.04132056813086233
6.0,5.0,0.055077662391047326
6.0,6.0,0.06063933526315997
6.0,7.0,0.3097398358006631
7.0,0.0,-0.09546242630670941
7.0,1.0,-0.05996556319887676
7.0,2.0,-0.03906992125132727
7.0,3.0,-0.024549139870537653
7.0,4.0,-0.0077854491049243555
7.0,5.0,0.007492938349323888
7.0,6.0,0.027220827917898854
7.0,7.0,0.28947305294775194


==> data/Mad_AccCurves_CiteSeer.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,22.402402758598328,19.081401386076084,25.72340413112057,22.402402758598328,19.081401386076084,25.72340413112057,22.402402758598328,19.081401386076084,25.72340413112057,22.402402758598328,19.081401386076084,25.72340413112057,20.721804797649384,16.156464433250328,25.28714516204844,20.721804797649384,16.156464433250328,25.28714516204844,20.721804797649384,16.156464433250328,25.28714516204844,20.721804797649384,16.156464433250328,25.28714516204844,0.0
2.0,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,1.0
3.0,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,2.0
4.0,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,21.26126140356064,19.187231685277762,23.335291121843515,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,19.93984967470169,18.933341573876177,20.946357775527204,3.0
5.0,25.76576590538025,14.929126841056584,36.60240496970391,25.76576590538025,14.929126841056584,36.60240496970391,25.76576590538025,14.929126841056584,36.60240496970391,25.76576590538025,14.929126841056584,36.60240496970391,24.781955182552338,14.61549609093283,34.948414274171846,24.781955182552338,14.61549609093283,34.948414274171846,24.781955182552338,14.61549609093283,34.948414274171846,24.781955182552338,14.61549609093283,34.948414274171846,4.0
6.0,32.13213264942169,17.1156159207178,47.14864937812558,32.13213264942169,17.1156159207178,47.14864937812558,32.13213264942169,17.1156159207178,47.14864937812558,32.13213264942169,17.1156159207178,47.14864937812558,29.08270686864853,16.74977129993783,41.415642437359224,29.08270686864853,16.74977129993783,41.415642437359224,29.08270686864853,16.74977129993783,41.415642437359224,29.08270686864853,16.74977129993783,41.415642437359224,5.0
7.0,31.59159243106842,16.076786408917826,47.106398453219015,31.59159243106842,16.076786408917826,47.106398453219015,31.59159243106842,16.076786408917826,47.106398453219015,31.59159243106842,16.076786408917826,47.106398453219015,29.86466199159622,14.510990934869762,45.21833304832268,29.86466199159622,14.510990934869762,45.21833304832268,29.86466199159622,14.510990934869762,45.21833304832268,29.86466199159622,14.510990934869762,45.21833304832268,6.0
8.0,30.390391349792477,18.41333986352592,42.367442836059034,30.390391349792477,18.41333986352592,42.367442836059034,30.390391349792477,18.41333986352592,42.367442836059034,30.390391349792477,18.41333986352592,42.367442836059034,28.9924818277359,17.702061742064974,40.28290191340683,28.9924818277359,17.702061742064974,40.28290191340683,28.9924818277359,17.702061742064974,40.28290191340683,28.9924818277359,17.702061742064974,40.28290191340683,7.0
9.0,36.69669687747955,28.80445325122487,44.588940503734236,36.69669687747955,28.80445325122487,44.588940503734236,36.69669687747955,28.80445325122487,44.588940503734236,36.69669687747955,28.80445325122487,44.588940503734236,35.51879823207855,27.187238200764988,43.85035826339212,35.51879823207855,27.187238200764988,43.85035826339212,35.51879823207855,27.187238200764988,43.85035826339212,35.51879823207855,27.187238200764988,43.85035826339212,8.0
10.0,44.74474489688873,38.72374254496609,50.76574724881137,44.74474489688873,38.72374254496609,50.76574724881137,44.74474489688873,38.72374254496609,50.76574724881137,44.74474489688873,38.72374254496609,50.76574724881137,43.7894743680954,37.56892416944227,50.01002456674853,43.7894743680954,37.56892416944227,50.01002456674853,43.7894743680954,37.56892416944227,50.01002456674853,43.7894743680954,37.56892416944227,50.01002456674853,9.0
11.0,50.81081211566924,46.98625344885664,54.63537078248185,50.81081211566924,46.98625344885664,54.63537078248185,50.81081211566924,46.98625344885664,54.63537078248185,50.81081211566924,46.98625344885664,54.63537078248185,49.98496234416962,46.72731876928292,53.24260591905632,49.98496234416962,46.72731876928292,53.24260591905632,49.98496234416962,46.72731876928292,53.24260591905632,49.98496234416962,46.72731876928292,53.24260591905632,10.0
12.0,54.114116430282586,50.94029545477979,57.28793740578538,54.114116430282586,50.94029545477979,57.28793740578538,54.114116430282586,50.94029545477979,57.28793740578538,54.114116430282586,50.94029545477979,57.28793740578538,52.96240746974945,49.00177722640577,56.92303771309313,52.96240746974945,49.00177722640577,56.92303771309313,52.96240746974945,49.00177722640577,56.92303771309313,52.96240746974945,49.00177722640577,56.92303771309313,11.0
13.0,56.2162172794342,52.26980954661533,60.162625012253066,56.2162172794342,52.26980954661533,60.162625012253066,56.2162172794342,52.26980954661533,60.162625012253066,56.2162172794342,52.26980954661533,60.162625012253066,54.827068448066704,50.43825444692411,59.215882449209296,54.827068448066704,50.43825444692411,59.215882449209296,54.827068448066704,50.43825444692411,59.215882449209296,54.827068448066704,50.43825444692411,59.215882449209296,12.0
14.0,59.45945978164673,55.32555436725548,63.59336519603798,59.45945978164673,55.32555436725548,63.59336519603798,59.45945978164673,55.32555436725548,63.59336519603798,59.45945978164673,55.32555436725548,63.59336519603798,57.50376105308532,53.490385850098555,61.517136256072085,57.50376105308532,53.490385850098555,61.517136256072085,57.50376105308532,53.490385850098555,61.517136256072085,57.50376105308532,53.490385850098555,61.517136256072085,13.0
15.0,63.42342495918274,58.81305741337096,68.03379250499452,63.42342495918274,58.81305741337096,68.03379250499452,63.42342495918274,58.81305741337096,68.03379250499452,63.42342495918274,58.81305741337096,68.03379250499452,60.54135322570801,56.477583556239914,64.6051228951761,60.54135322570801,56.477583556239914,64.6051228951761,60.54135322570801,56.477583556239914,64.6051228951761,60.54135322570801,56.477583556239914,64.6051228951761,14.0
16.0,67.08709001541138,61.83569557566799,72.33848445515477,67.08709001541138,61.83569557566799,72.33848445515477,67.08709001541138,61.83569557566799,72.33848445515477,67.08709001541138,61.83569557566799,72.33848445515477,65.2030074596405,59.684394815414095,70.72162010386691,65.2030074596405,59.684394815414095,70.72162010386691,65.2030074596405,59.684394815414095,70.72162010386691,65.2030074596405,59.684394815414095,70.72162010386691,15.0
17.0,69.90991115570068,65.97494640794923,73.84487590345213,69.90991115570068,65.97494640794923,73.84487590345213,69.90991115570068,65.97494640794923,73.84487590345213,69.90991115570068,65.97494640794923,73.84487590345213,66.91729545593262,62.88929734547242,70.94529356639282,66.91729545593262,62.88929734547242,70.94529356639282,66.91729545593262,62.88929734547242,70.94529356639282,66.91729545593262,62.88929734547242,70.94529356639282,16.0
18.0,71.59159421920776,67.64975930821876,75.53342913019677,71.59159421920776,67.64975930821876,75.53342913019677,71.59159421920776,67.64975930821876,75.53342913019677,71.59159421920776,67.64975930821876,75.53342913019677,68.69173049926758,64.98472731709906,72.3987336814361,68.69173049926758,64.98472731709906,72.3987336814361,68.69173049926758,64.98472731709906,72.3987336814361,68.69173049926758,64.98472731709906,72.3987336814361,17.0
19.0,73.3933961391449,71.49888306467135,75.28790921361845,73.3933961391449,71.49888306467135,75.28790921361845,73.3933961391449,71.49888306467135,75.28790921361845,73.3933961391449,71.49888306467135,75.28790921361845,71.24812126159668,69.91409110316464,72.58215142002872,71.24812126159668,69.91409110316464,72.58215142002872,71.24812126159668,69.91409110316464,72.58215142002872,71.24812126159668,69.91409110316464,72.58215142002872,18.0
20.0,75.31531810760498,72.88121936274693,77.74941685246303,75.31531810760498,72.88121936274693,77.74941685246303,75.31531810760498,72.88121936274693,77.74941685246303,75.31531810760498,72.88121936274693,77.74941685246303,71.51879787445068,69.84563270413241,73.19196304476895,71.51879787445068,69.84563270413241,73.19196304476895,71.51879787445068,69.84563270413241,73.19196304476895,71.51879787445068,69.84563270413241,73.19196304476895,19.0
21.0,74.41441774368286,72.8627056736493,75.96612981371642,74.41441774368286,72.8627056736493,75.96612981371642,74.41441774368286,72.8627056736493,75.96612981371642,74.41441774368286,72.8627056736493,75.96612981371642,72.72180676460266,70.6042261914751,74.83938733773022,72.72180676460266,70.6042261914751,74.83938733773022,72.72180676460266,70.6042261914751,74.83938733773022,72.72180676460266,70.6042261914751,74.83938733773022,20.0
22.0,75.73573708534241,72.79800718304949,78.67346698763532,75.73573708534241,72.79800718304949,78.67346698763532,75.73573708534241,72.79800718304949,78.67346698763532,75.73573708534241,72.79800718304949,78.67346698763532,73.08270692825317,71.34522966685056,74.82018418965579,73.08270692825317,71.34522966685056,74.82018418965579,73.08270692825317,71.34522966685056,74.82018418965579,73.08270692825317,71.34522966685056,74.82018418965579,21.0
23.0,75.79579830169678,74.07594094083312,77.51565566256043,75.79579830169678,74.07594094083312,77.51565566256043,75.79579830169678,74.07594094083312,77.51565566256043,75.79579830169678,74.07594094083312,77.51565566256043,72.93233156204224,71.85318151653948,74.011481607545,72.93233156204224,71.85318151653948,74.011481607545,72.93233156204224,71.85318151653948,74.011481607545,72.93233156204224,71.85318151653948,74.011481607545,22.0
24.0,76.03603839874268,73.79482554157197,78.27725125591338,76.03603839874268,73.79482554157197,78.27725125591338,76.03603839874268,73.79482554157197,78.27725125591338,76.03603839874268,73.79482554157197,78.27725125591338,73.56390833854675,71.7801935396881,75.3476231374054,73.53383302688599,71.78339000766758,75.2842760461044,73.56390833854675,71.7801935396881,75.3476231374054,73.53383302688599,71.78339000766758,75.2842760461044,23.0
25.0,75.19519686698914,71.97063654893267,78.4197571850456,75.25525689125061,72.15910329959884,78.35141048290238,75.19519686698914,71.97063654893267,78.4197571850456,75.25525689125061,72.15910329959884,78.35141048290238,72.84210562705994,70.72719759139181,74.95701366272806,72.84210562705994,70.72719759139181,74.95701366272806,72.84210562705994,70.72719759139181,74.95701366272806,72.84210562705994,70.72719759139181,74.95701366272806,24.0
26.0,74.35435771942139,71.83648849151007,76.8722269473327,74.35435771942139,71.83648849151007,76.8722269473327,74.35435771942139,71.83648849151007,76.8722269473327,74.35435771942139,71.83648849151007,76.8722269473327,73.35338473320007,71.59520698213288,75.11156248426727,73.35338473320007,71.59520698213288,75.11156248426727,73.35338473320007,71.59520698213288,75.11156248426727,73.35338473320007,71.59520698213288,75.11156248426727,25.0
27.0,75.43543815612793,73.54330907347216,77.3275672387837,75.43543815612793,73.54330907347216,77.3275672387837,75.43543815612793,73.54330907347216,77.3275672387837,75.43543815612793,73.54330907347216,77.3275672387837,73.4135353565216,70.74166308837741,76.0854076246658,73.4135353565216,70.74166308837741,76.0854076246658,73.4135353565216,70.74166308837741,76.0854076246658,73.4135353565216,70.74166308837741,76.0854076246658,26.0
28.0,74.89489793777466,72.84052902696092,76.9492668485884,74.95495796203613,72.99034324909897,76.9195726749733,74.89489793777466,72.84052902696092,76.9492668485884,74.95495796203613,72.99034324909897,76.9195726749733,72.63157963752747,71.44751759676471,73.81564167829022,72.63157963752747,71.44751759676471,73.81564167829022,72.63157963752747,71.44751759676471,73.81564167829022,72.63157963752747,71.44751759676471,73.81564167829022,27.0
29.0,75.85585832595825,74.53658688188604,77.17512977003047,75.85585832595825,74.53658688188604,77.17512977003047,75.85585832595825,74.53658688188604,77.17512977003047,75.85585832595825,74.53658688188604,77.17512977003047,73.50376009941101,71.78131599972174,75.22620419910028,73.50376009941101,71.78131599972174,75.22620419910028,73.50376009941101,71.78131599972174,75.22620419910028,73.50376009941101,71.78131599972174,75.22620419910028,28.0
30.0,75.7357382774353,74.24327386493717,77.22820268993344,75.7357382774353,74.24327386493717,77.22820268993344,75.7357382774353,74.24327386493717,77.22820268993344,75.7357382774353,74.24327386493717,77.22820268993344,73.3233094215393,71.22180931724942,75.42480952582919,73.38346004486084,71.24357300639117,75.5233470833305,73.3233094215393,71.22180931724942,75.42480952582919,73.38346004486084,71.24357300639117,75.5233470833305,29.0
31.0,75.61561822891235,74.15367778562604,77.07755867219866,75.67567825317383,74.2199194039324,77.13143710241526,75.67567825317383,74.2199194039324,77.13143710241526,75.61561822891235,74.15367778562604,77.07755867219866,72.93233156204224,71.5378029963164,74.32686012776807,72.99248218536377,71.55956483668203,74.42539953404551,72.962406873703,71.58665258644966,74.33816116095635,72.962406873703,71.51067566552044,74.41413808188557,30.0
32.0,76.33633852005005,73.89299515876246,78.77968188133764,76.39639854431152,73.98837352954955,78.8044235590735,76.39639854431152,73.98837352954955,78.8044235590735,76.33633852005005,73.89299515876246,78.77968188133764,73.65413546562195,72.59935835220926,74.70891257903463,73.71428608894348,72.65416291951456,74.7744092583724,73.68421077728271,72.6698702954218,74.69855125914363,73.68421077728271,72.58430596725317,74.78411558731226,31.0
33.0,77.05705881118774,75.23534807862184,78.87876954375365,77.05705881118774,75.23534807862184,78.87876954375365,77.05705881118774,75.23534807862184,78.87876954375365,77.05705881118774,75.23534807862184,78.87876954375365,74.55639123916626,72.68000339054107,76.43277908779145,74.55639123916626,72.68000339054107,76.43277908779145,74.58646655082703,72.66954198669555,76.5033911149585,74.55639123916626,72.68000339054107,76.43277908779145,32.0
34.0,76.03603839874268,74.51366190607385,77.5584148914115,76.03603839874268,74.51366190607385,77.5584148914115,76.03603839874268,74.51366190607385,77.5584148914115,76.03603839874268,74.51366190607385,77.5584148914115,73.56391072273254,71.09435378347952,76.03346766198557,73.59398603439331,71.10800162366499,76.07997044512163,73.62406134605408,71.08186125933813,76.16626143277003,73.59398603439331,71.10800162366499,76.07997044512163,33.0
35.0,75.61561822891235,73.08168302937898,78.14955342844573,75.55555820465088,72.95835274844987,78.15276366085189,75.61561822891235,73.08168302937898,78.14955342844573,75.55555820465088,72.95835274844987,78.15276366085189,73.86466145515442,72.82608683280172,74.90323607750712,73.89473676681519,72.81244727406569,74.97702625956468,73.86466145515442,72.82608683280172,74.90323607750712,73.89473676681519,72.81244727406569,74.97702625956468,34.0
36.0,76.03603839874268,73.3467170975313,78.72535969995405,76.09609842300415,73.45584718706782,78.73634965894048,76.09609842300415,73.45584718706782,78.73634965894048,76.09609842300415,73.45584718706782,78.73634965894048,73.80451202392578,72.08206795025622,75.52695609759535,73.77443671226501,72.09452890965525,75.45434451487478,73.80451202392578,72.08206795025622,75.52695609759535,73.77443671226501,72.09452890965525,75.45434451487478,35.0
37.0,75.85585713386536,72.91659331902314,78.79512094870758,75.85585713386536,72.91659331902314,78.79512094870758,75.85585713386536,72.91659331902314,78.79512094870758,75.85585713386536,72.91659331902314,78.79512094870758,73.1428575515747,71.42633047793434,74.85938462521507,73.20300817489624,71.36928383047471,75.03673251931777,73.1428575515747,71.42633047793434,74.85938462521507,73.20300817489624,71.36928383047471,75.03673251931777,36.0
38.0,75.79579830169678,73.75243305282682,77.83916355056674,75.85585832595825,73.89124361302109,77.82047303889541,75.79579830169678,73.75243305282682,77.83916355056674,75.85585832595825,73.89124361302109,77.82047303889541,74.31578993797302,72.97331001206847,75.65826986387758,74.31578993797302,72.97331001206847,75.65826986387758,74.28571462631226,72.99650888927837,75.57492036334614,74.31578993797302,72.97331001206847,75.65826986387758,37.0
39.0,75.7357382774353,73.68356537891229,77.78791117595831,75.61561822891235,73.47736327291173,77.75387318491298,75.7357382774353,73.68356537891229,77.78791117595831,75.61561822891235,73.47736327291173,77.75387318491298,73.20300817489624,71.78277057922179,74.62324577057069,73.20300817489624,71.61727129891094,74.78874505088154,73.08270692825317,71.75462218708404,74.41079166942231,73.20300817489624,71.61727129891094,74.78874505088154,38.0
40.0,76.03603839874268,73.86638301109535,78.20569378639,76.2162184715271,74.14219008013764,78.29024686291656,76.03603839874268,73.86638301109535,78.20569378639,76.2162184715271,74.14219008013764,78.29024686291656,74.07518863677979,73.07431268311808,75.07606459044149,74.07518863677979,73.07431268311808,75.07606459044149,74.07518863677979,73.07431268311808,75.07606459044149,74.07518863677979,73.07431268311808,75.07606459044149,39.0
41.0,75.9759783744812,74.12480410160074,77.82715264736166,75.91591835021973,74.03574219251452,77.79609450792493,75.9759783744812,74.12480410160074,77.82715264736166,75.91591835021973,74.03574219251452,77.79609450792493,74.04511332511902,72.56179156857668,75.52843508166136,74.04511332511902,72.56179156857668,75.52843508166136,74.04511332511902,72.56179156857668,75.52843508166136,74.04511332511902,72.56179156857668,75.52843508166136,40.0
42.0,75.43543815612793,73.95815688935954,76.91271942289632,75.43543815612793,73.95815688935954,76.91271942289632,75.43543815612793,73.95815688935954,76.91271942289632,75.43543815612793,73.95815688935954,76.91271942289632,73.71428728103638,71.97226067983694,75.45631388223582,73.71428728103638,71.97226067983694,75.45631388223582,73.71428728103638,71.97226067983694,75.45631388223582,73.71428728103638,71.97226067983694,75.45631388223582,41.0
43.0,75.79579830169678,73.3877732869348,78.20382331645875,75.7357382774353,73.28318514598702,78.18829140888359,75.7357382774353,73.28318514598702,78.18829140888359,75.7357382774353,73.28318514598702,78.18829140888359,73.71428728103638,71.46517357061391,75.96340099145884,73.68421196937561,71.4386199571944,75.92980398155682,73.68421196937561,71.4386199571944,75.92980398155682,73.71428728103638,71.46517357061391,75.96340099145884,42.0
44.0,75.4954981803894,73.04110724191557,77.94988911886324,75.55555820465088,73.1288805098227,77.98223589947906,75.4954981803894,73.04110724191557,77.94988911886324,75.55555820465088,73.1288805098227,77.98223589947906,73.68420958518982,72.37758243336461,74.99083673701503,73.68420958518982,72.37758243336461,74.99083673701503,73.68420958518982,72.37758243336461,74.99083673701503,73.68420958518982,72.37758243336461,74.99083673701503,43.0
45.0,75.9759783744812,74.29054812377294,77.66140862518947,75.9759783744812,74.29054812377294,77.66140862518947,75.9759783744812,74.29054812377294,77.66140862518947,75.9759783744812,74.29054812377294,77.66140862518947,74.07518863677979,72.4534976199222,75.69687965363737,74.13533926010132,72.40438220344663,75.866296316756,74.04511451721191,72.47658307861062,75.61364595581321,74.16541457176208,72.47610992439095,75.85471921913322,44.0
46.0,76.57657861709595,75.00179149542723,78.15136573876467,76.57657861709595,75.03068912695882,78.12246810723308,76.63663864135742,75.12914399659014,78.1441332861247,76.57657861709595,75.03068912695882,78.12246810723308,73.74436140060425,72.28796309409626,75.20075970711224,73.74436140060425,72.28796309409626,75.20075970711224,73.74436140060425,72.28796309409626,75.20075970711224,73.74436140060425,72.28796309409626,75.20075970711224,45.0
47.0,75.85585832595825,74.09711457372977,77.61460207818673,75.91591835021973,74.22514599340347,77.60669070703598,75.91591835021973,74.22514599340347,77.60669070703598,75.91591835021973,74.22514599340347,77.60669070703598,73.5939872264862,71.9309897014132,75.25698475155922,73.56391072273254,71.97817525983001,75.14964618563508,73.56391191482544,71.95341452120236,75.17440930844852,73.56391191482544,71.95341452120236,75.17440930844852,46.0
48.0,76.39639854431152,74.56235381351175,78.2304432751113,76.51651859283447,74.82574623601822,78.20729094965073,76.39639854431152,74.56235381351175,78.2304432751113,76.51651859283447,74.82574623601822,78.20729094965073,73.56391072273254,72.0325833350189,75.09523811044619,73.53383541107178,72.03007504343945,75.0375957787041,73.56391072273254,72.0325833350189,75.09523811044619,73.53383541107178,72.03007504343945,75.0375957787041,47.0
49.0,75.79579830169678,74.3462474076012,77.24534919579236,75.79579830169678,74.3462474076012,77.24534919579236,75.79579830169678,74.3462474076012,77.24534919579236,75.79579830169678,74.3462474076012,77.24534919579236,73.74436140060425,72.68851259640554,74.80021020480295,73.77443671226501,72.67658945663763,74.8722839678924,73.77443671226501,72.67658945663763,74.8722839678924,73.77443671226501,72.67658945663763,74.8722839678924,48.0
50.0,75.91591835021973,74.37880408418117,77.45303261625828,76.03603839874268,74.46986458025494,77.60221221723042,75.85585832595825,74.3158134294877,77.3959032224288,75.9759783744812,74.52021952523977,77.43173722372264,74.28571581840515,72.73021263764285,75.84121899916745,74.31579113006592,72.8142869190424,75.81729534108943,74.31578993797302,72.7123276387945,75.91925223715154,74.25564050674438,72.68422745289962,75.82705356058915,49.0
51.0,76.09609842300415,73.57822919509283,78.61396765091547,63.78378510475159,60.961920026343996,66.60565018315917,73.99399638175964,71.88546856677435,76.10252419674494,71.95195317268372,67.70718927772775,76.19671706763968,73.53383421897888,72.1433640109638,74.92430442699397,61.864663362503045,57.68432033760793,66.04500638739816,70.88721871376038,68.15840314371057,73.61603428381018,68.18045258522034,64.32513260694725,72.03577256349342,50.0
52.0,75.13513803482056,73.26699127865429,77.00328479098683,72.73273587226868,66.71772871922778,78.74774302530957,74.35435771942139,72.55756896436736,76.15114647447541,74.29429769515991,72.14342755622182,76.445167834098,74.16541576385498,72.35028543397354,75.98054609373642,70.94736814498901,66.2912958668297,75.60344042314833,72.48120307922363,71.01551781898833,73.94688833945894,72.6015055179596,71.66000381390675,73.54300722201243,51.0
53.0,76.09609842300415,74.67799488950736,77.51420195650094,69.30931210517883,65.9290978410907,72.68952636926697,74.71471667289734,71.78467195231863,77.64476139347605,72.25225448608398,66.46572455385981,78.03878441830815,73.56391072273254,72.28615749352349,74.8416639519416,67.09774494171143,63.48966284566982,70.70582703775304,73.02255749702454,71.53923791581659,74.50587707823249,71.54887199401855,69.27227713868452,73.8254668493526,52.0
54.0,76.39639854431152,74.3752203291528,78.41757675947025,75.31531810760498,72.39297975919646,78.2376564560135,76.81681871414185,74.59581558305668,79.03782184522701,75.55555820465088,72.91530696871455,78.19580944058721,74.19548869132996,72.41748712960303,75.97349025305688,72.21052646636963,68.19320848011839,76.22784445262087,73.29323410987854,70.4767445100902,76.10972370966688,73.41353416442871,71.07568330157335,75.75138502728407,53.0
55.0,75.4954981803894,73.69870942533538,77.29228693544343,74.23423647880554,71.18356322437613,77.28490973323495,75.9759783744812,74.21211454227243,77.73984220668997,75.31531810760498,73.11471029487849,77.51592592033147,74.31578993797302,72.84087744495217,75.79070243099387,70.88721871376038,68.78841008565318,72.98602734186757,73.95488858222961,71.13078329279203,76.7789938716672,73.08270692825317,70.63938861411697,75.52602524238938,54.0
56.0,76.09609842300415,73.92436581574496,78.26783103026334,75.19519805908203,73.64058287693129,76.74981324123277,76.03603839874268,73.5560611595603,78.51601563792505,76.39639854431152,73.65559436195798,79.13720272666507,73.59398603439331,72.14147651104092,75.0464955577457,72.39097952842712,68.68977492953468,76.09218412731957,73.92481207847595,71.74929295886658,76.10033119808533,73.77443671226501,71.87053312157818,75.67834030295185,55.0
57.0,76.33633852005005,74.02578325320452,78.64689378689557,75.4954993724823,71.75317407623153,79.23782466873307,76.75675868988037,74.18572661356657,79.32779076619417,75.67567706108093,71.95510351281068,79.39625060935118,74.04511332511902,72.42342355183908,75.66680309839896,73.0526328086853,70.67640816566686,75.42885745170375,74.07518982887268,72.28136199618477,75.86901766156059,74.31578993797302,70.81748809373315,77.8140917822129,56.0
58.0,75.9759783744812,73.97272670603152,77.97923004293088,75.4954981803894,73.61292536631584,77.37807099446297,76.63663864135742,75.15935737458904,78.11391990812581,75.07507681846619,70.87087320429897,79.2792804326334,74.01503801345825,72.92857800882219,75.10149801809432,72.7819550037384,70.75606053144503,74.80784947603178,73.77443552017212,71.38823852433842,76.16063251600582,73.68421077728271,71.57894651804574,75.78947503651969,57.0
59.0,76.2162184715271,75.064850418296,77.3675865247582,75.79579710960388,72.76588729801617,78.8257069211916,77.53753900527954,76.10677358185788,78.9683044287012,76.57657861709595,74.89114836638768,78.26200886780421,73.83458614349365,72.62688763409922,75.04228465288809,72.6917290687561,70.44462792198463,74.93883021552757,74.34586644172668,73.18787336339823,75.50385952005514,74.43609237670898,72.17544632474603,76.69673842867194,58.0
60.0,75.9759783744812,74.23786576141006,77.71409098755234,76.81681871414185,73.24842425788566,80.38521317039803,76.81681871414185,74.97296618757761,78.66067124070608,76.81681871414185,74.47717432119804,79.15646310708566,73.89473795890808,72.44222806530915,75.34724785250701,73.4135353565216,72.71303509428438,74.11403561875883,73.80451321601868,72.06248676917637,75.54653966286098,73.98496270179749,72.00136689266895,75.96855851092602,59.0
61.0,75.55555820465088,73.73384747208497,77.37726893721678,76.81681871414185,75.02254119547233,78.61109623281136,76.6966986656189,75.00326157530237,78.39013575593542,77.29729890823364,75.23198496039262,79.36261285607466,73.44361066818237,71.8184369655792,75.06878437078555,73.26315879821777,71.52113235137547,75.00518524506008,74.34586524963379,73.08503646911383,75.60669403015375,74.28571462631226,72.61119963536993,75.96022961725458,60.0
62.0,75.01501798629761,72.9193620195066,77.11067395308862,76.87687873840332,74.40054049933113,79.35321697747551,76.6966986656189,75.07118989242922,78.32220743880858,76.75675868988037,74.42483591665426,79.08868146310648,73.89473676681519,72.19808563590972,75.59138789772065,73.32330822944641,71.08629311367288,75.56032334521994,74.43609118461609,72.87333702425892,75.99884534497326,74.07518863677979,72.23777123493842,75.91260603862115,61.0
63.0,75.7357382774353,73.43496111314516,78.03651544172544,77.47748017311096,74.42976430894468,80.52519603727724,76.75675868988037,75.06332159956385,78.45019578019689,75.67567825317383,73.35927593708001,77.99208056926764,73.65413427352905,72.63202000288017,74.67624854417794,74.16541457176208,72.15802138830276,76.17280775522141,74.34586644172668,72.6828692939341,76.00886358951927,73.83458852767944,72.04580940109103,75.62336765426785,62.0
64.0,76.03603839874268,73.6581619908636,78.41391480662175,75.91591835021973,74.93361099375115,76.89822570668831,76.63663864135742,74.88046052689494,78.39281675581991,76.75675868988037,74.99801493765189,78.51550244210885,73.77443671226501,72.33364898645796,75.21522443807207,73.74436020851135,72.20493452160419,75.28378589541852,74.46616530418396,72.70156845957509,76.23076214879283,74.43609118461609,72.37149928069829,76.50068308853389,63.0
65.0,76.33633852005005,74.05524330133125,78.61743373876885,76.33633852005005,74.78462645001649,77.88805059008361,76.51651859283447,74.6483718366682,78.38466534900074,76.81681871414185,74.76464581561883,78.86899161266486,73.86466264724731,72.60922568123311,75.12009961326152,73.68421077728271,72.21467562542665,75.15374592913878,74.31579113006592,73.22413992914389,75.40744233098795,74.01503920555115,72.27626186815803,75.75381654294426,64.0
66.0,76.15615844726562,74.3593696922116,77.95294720231965,77.35735893249512,74.70008462378694,80.0146332412033,76.51651859283447,74.70971979511751,78.32331739055144,76.9369387626648,74.8957813645194,78.9780961608102,73.65413427352905,71.90239988002418,75.40586866703393,73.98496389389038,72.1279577472141,75.84197004056666,73.92481207847595,71.79658138037077,76.05304277658114,74.61654305458069,72.73413895747419,76.49894715168719,65.0
67.0,76.03603839874268,72.79196302886639,79.28011376861896,76.9369387626648,74.97462050254403,78.89925702278556,76.99699878692627,75.39946987987656,78.59452769397598,76.27627849578857,74.83608970756804,77.71646728400911,73.92481207847595,72.8218268942901,75.0277972626618,74.25563931465149,72.195433219946,76.31584540935698,74.40601468086243,72.80608384006698,76.00594552165788,74.43609118461609,72.59130265638183,76.28087971285035,66.0
68.0,76.15615844726562,73.94329088612528,78.36902600840597,77.65765905380249,75.82361432300272,79.49170378460227,76.75675868988037,74.82687767644889,78.68663970331185,75.91591835021973,74.17262506213295,77.6592116383065,74.31578993797302,72.7552104918665,75.87636938407954,74.07518863677979,71.75140562737054,76.39897164618903,74.25564050674438,73.02751814719481,75.48376286629396,74.43609118461609,72.1629752539153,76.70920711531687,67.0
69.0,75.61561822891235,73.50923174666951,77.7220047111552,77.41741895675659,75.24776356910927,79.58707434440392,76.456458568573,74.41309331970304,78.49982381744296,77.53753900527954,75.31653587419437,79.75854213636471,73.80451202392578,72.23670307442454,75.37232097342702,73.68421077728271,72.38626449885345,74.98215705571198,73.92481327056885,72.32771143965992,75.52191510147777,74.58646774291992,72.65192903595562,76.52100644988423,68.0
70.0,76.03603839874268,73.28866153505078,78.78341526243457,77.47747898101807,76.00631484722015,78.94864311481598,77.11711883544922,75.53661558928201,78.69762208161643,76.51651859283447,74.56572314672158,78.46731403894736,73.95488619804382,72.74531750251701,75.16445489357064,74.04511332511902,72.15312500700998,75.93710164322806,74.19548869132996,72.07524011195751,76.3157372707024,74.3458640575409,72.6031887626186,76.08853935246319,69.0
71.0,75.43543815612793,73.29718320012731,77.57369311212855,77.53753900527954,75.50745687822776,79.56762113233133,77.05705881118774,75.3241423610536,78.78997526132189,76.6966986656189,75.07118989242922,78.32220743880858,73.83458852767944,72.35737990078876,75.31179715457013,73.83458614349365,72.24315741928979,75.42601486769752,74.67669367790222,73.54837279527091,75.80501456053354,74.04511213302612,72.2575994480922,75.83262481796005,70.0
72.0,76.15615844726562,74.34686579218818,77.96545110234307,77.83783912658691,75.25980150029491,80.41587675287892,76.99699878692627,75.06711777349479,78.92687980035775,76.75675868988037,74.69144474203935,78.82207263772139,73.53383660316467,72.34501042646713,74.72266277986222,74.16541457176208,72.27402169880283,76.05680744472134,74.25563931465149,72.9047637343984,75.60651489490458,74.52631711959839,72.39543010940223,76.65720412979455,71.0
73.0,75.4954981803894,73.62493935510209,77.36605700567672,77.71771907806396,76.19534258539514,79.24009557073279,76.9369387626648,75.23288440789715,78.64099311743244,77.05705881118774,75.27286158305965,78.84125603931584,73.83458733558655,72.18045399947582,75.48872067169728,74.31579113006592,72.96073807255583,75.67084418757601,74.19548988342285,72.33666010559543,76.05431966125028,74.58646655082703,72.39696053483004,76.77597256682401,72.0
74.0,75.43543815612793,73.31837554628287,77.552500765973,77.59759902954102,75.55423378067105,79.64096427841098,76.99699878692627,75.66074760373763,78.3332499701149,76.2162184715271,74.48590595441934,77.94653098863486,73.74436020851135,72.737851773742,74.75086864328071,74.16541457176208,72.88324521631817,75.447583927206,74.28571462631226,72.85516490761773,75.71626434500678,74.19548869132996,72.67825719923539,75.71272018342452,73.0
75.0,75.07507681846619,72.21827520159549,77.93187843533688,78.55855941772461,76.07676467940551,81.0403541560437,77.29729890823364,75.17810752700125,79.41649028946604,76.81681871414185,75.32435430164371,78.30928312663998,73.83458614349365,72.68935630824652,74.97981597874079,74.01503920555115,72.69806828856973,75.33201012253257,74.25564050674438,72.74662805028626,75.76465296320251,74.55639123916626,73.0030727223543,76.10970975597822,74.0
76.0,74.65465784072876,72.9880598040077,76.32125587744981,77.89789915084839,75.73657260541289,80.05922569628389,76.6966986656189,74.79032499732979,78.603072333908,77.1771788597107,75.45208600009752,78.90227171932386,73.08270692825317,71.96748974817275,74.1979241083336,74.16541337966919,72.71368232583926,75.61714443349912,74.07518863677979,73.00868648076268,75.1416907927969,74.40601587295532,72.57229455904783,76.23973718686281,75.0
77.0,75.7357382774353,73.91650437909784,77.55497217577276,78.31831932067871,75.84744963058293,80.78918901077449,76.57657861709595,74.27972434937509,78.87343288481681,76.75675868988037,74.82687767644889,78.68663970331185,74.13533926010132,72.44402895765025,75.82664956255239,74.46616649627686,73.08221800867324,75.85011498388047,74.19548869132996,72.68198502073362,75.70899236192629,74.73684430122375,72.69704511063415,76.77664349181336,76.0
78.0,75.43543815612793,73.82665890650966,77.0442174057462,77.89789915084839,75.48987413608641,80.30592416561036,76.6966986656189,74.40377400602449,78.9896233252133,76.87687873840332,75.33098924826619,78.42276822854045,73.80451202392578,71.8982356653773,75.71078838247426,74.37594056129456,73.16077610604727,75.59110501654185,73.56391072273254,72.4365929508574,74.69122849460769,74.5263159275055,72.8838414174707,76.16879043754028,77.0
79.0,76.03603839874268,73.87679908367859,78.19527771380676,77.83783912658691,76.47155607716249,79.20412217601134,76.39639854431152,74.07416390094278,78.71863318768027,76.99699878692627,74.99825387709537,78.99574369675717,73.17293286323547,72.1064300348826,74.23943569158834,74.34586524963379,72.52700125006645,76.16472924920113,74.43609118461609,72.74478035221576,76.12740201701642,74.46616649627686,72.50435068844274,76.42798230411097,78.0
80.0,74.95495796203613,73.02507694860465,76.88483897546762,78.07807922363281,76.08611356988328,80.07004487738234,76.51651859283447,74.23542337411567,78.79761381155328,76.99699878692627,75.516668432772,78.47732914108055,73.77443790435791,72.19513259835165,75.35374321036417,74.10526514053345,72.15211457839443,76.05841570267246,73.98496389389038,72.70455993821159,75.26536784956917,74.58646655082703,72.76635767766726,76.4065754239868,79.0
81.0,75.9759783744812,73.62096669389038,78.33099005507202,78.31831932067871,75.41145137394949,81.22518726740793,77.23723888397217,75.07799956890808,79.39647819903625,77.11711883544922,75.62465442295108,78.60958324794736,73.50375890731812,72.32736155694892,74.68015625768732,74.10526394844055,72.3470869110876,75.8634409857935,74.16541457176208,72.75716988325061,75.57365926027356,74.07518982887268,71.98718327974234,76.16319637800302,80.0
82.0,75.55555820465088,73.04665897043796,78.0644574388638,78.43843936920166,76.38626647067865,80.49061226772467,76.9369387626648,75.41456226999597,78.45931525533362,76.87687873840332,75.01356548776533,78.7401919890413,73.3233094215393,72.33379569541539,74.31282314766322,74.07518863677979,72.96199978226282,75.18837749129675,74.31578993797302,73.04691570510802,75.58466417083802,74.46616530418396,72.61709061484501,76.31523999352291,81.0
83.0,75.25525689125061,72.45746338250169,78.05305039999953,78.13813924789429,75.817847084701,80.45843141108757,76.39639854431152,74.43178383137436,78.36101325724869,76.99699878692627,75.33040075020521,78.66359682364732,73.95488739013672,72.21286150926869,75.69691327100475,74.19548988342285,72.84796568257829,75.54301408426741,73.86466264724731,72.95990252361253,74.7694227708821,74.22556400299072,72.63200578526524,75.81912222071621,82.0
84.0,75.31531810760498,73.6514277867855,76.97920842842446,78.19820046424866,75.57508062280776,80.82132030568955,76.6966986656189,74.1344504621839,79.25894686905389,76.456458568573,75.2818282047072,77.6310889324388,73.44361066818237,72.23778699229523,74.64943434406952,74.37593936920166,72.57581869267274,76.17606004573058,74.46616649627686,73.25193255694761,75.6804004356061,74.61654305458069,73.15317614345241,76.07990996570896,83.0
85.0,75.67567825317383,73.45873917513883,77.89261733120883,78.13813924789429,76.24601016523852,80.03026833055006,76.6966986656189,75.01662750717617,78.37676982406163,76.81681871414185,75.58962324490493,78.04401418337876,72.90225744247437,71.37833344037868,74.42618144457005,74.16541457176208,72.0752438311929,76.25558531233126,74.13534045219421,73.4380756069398,74.83260529744862,73.89473676681519,71.95552977068368,75.83394376294669,84.0
86.0,74.47447776794434,72.27797174408248,76.6709837918062,77.89789915084839,75.63466402159419,80.16113428010259,76.39639854431152,74.35303329544156,78.43976379318148,76.99699878692627,75.21280155879818,78.78119601505436,73.89473795890808,72.72702243061491,75.06245348720125,73.71428728103638,72.22792229246788,75.20065226960487,74.3458640575409,72.66932387401603,76.02240424106576,74.5263147354126,72.72619410867557,76.32643536214962,85.0
87.0,76.03603839874268,73.49322152038457,78.57885527710079,78.5585606098175,75.90978223613467,81.20733898350034,76.87687873840332,75.06260865258682,78.69114882421982,77.29729890823364,75.43883173407328,79.15576608239401,73.23308229446411,72.36271786997993,74.10344671894829,74.25564050674438,72.95595265652422,75.55532835696455,73.95488739013672,72.77369331982221,75.13608146045122,74.07518863677979,72.5320933934901,75.61828388006947,86.0
88.0,74.71471786499023,72.1896955850874,77.23974014489306,77.95796036720276,75.25859578430743,80.65732495009809,77.29729890823364,75.68571934448632,78.90887847198097,76.87687873840332,75.23206723378746,78.52169024301918,73.233083486557,71.56872670993494,74.89744026317908,74.43609118461609,72.6663756062021,76.20580676303008,74.28571343421936,73.17557502588652,75.3958518425522,74.07518863677979,72.69450985117794,75.45586742238163,87.0
89.0,75.55555701255798,72.78204282326597,78.32907120185,77.95795917510986,75.80708903617177,80.10882931404795,76.6966986656189,75.2785951321221,78.11480219911569,77.05705881118774,75.502443629037,78.61167399333848,73.44360947608948,71.98333516688845,74.9038837852905,74.2556381225586,72.54637199796217,75.96490424715502,74.40601706504822,73.0467967647054,75.76523736539103,74.46616530418396,73.15780789597001,75.77452271239791,88.0
90.0,75.31531810760498,73.20893162536214,77.42170458984782,77.89789915084839,75.82169786374368,79.9741004379531,76.2162184715271,73.94502818548034,78.48740875757386,77.23723888397217,75.4304400862552,79.04403768168913,73.68421077728271,72.7451120963741,74.62330945819133,74.01504039764404,72.40805707792524,75.62202371736285,73.80451202392578,72.75510785934014,74.85391618851142,74.28571462631226,72.69784135727934,75.87358789534517,89.0
91.0,74.65465664863586,72.11006493881219,77.19924835845954,78.19819927215576,76.12199798505105,80.27440055926047,76.63663864135742,74.53025215911458,78.74302512360026,77.23723888397217,75.68552681393861,78.78895095400573,73.02255749702454,70.90230995336145,75.14280504068762,73.80451321601868,72.01131479765014,75.59771163438721,74.10526275634766,73.05585675542014,75.15466875727518,74.07518982887268,72.34881167153773,75.80156798620763,90.0
92.0,75.7357382774353,73.31091939382958,78.16055716104103,77.89789915084839,75.76809582853942,80.02770247315736,76.03603839874268,74.54357398624454,77.52850281124081,76.33633852005005,75.26615719509304,77.40651984500705,73.56391072273254,72.14367296928272,74.98414847618237,74.04511332511902,72.23872309122666,75.85150355901138,73.77443671226501,73.30368581263741,74.24518761189262,74.22556400299072,72.8286035154111,75.62252449057034,91.0
93.0,75.61561822891235,73.37440537174164,77.85683108608306,77.83783912658691,75.4981947336431,80.17748351953072,76.6966986656189,74.23313925689925,79.16025807433854,77.35735893249512,75.41583097559315,79.29888688939708,73.65413665771484,72.43525463199525,74.87301868343444,73.95488619804382,72.427256311602,75.48251608448565,73.47368478775024,72.5369972085655,74.410372366935,74.13533926010132,72.78195420900907,75.48872431119356,92.0
94.0,74.35435652732849,72.28904071616424,76.41967233849275,78.07807922363281,75.81086302687042,80.3452954203952,76.456458568573,74.51493061167103,78.39798652547496,76.09609842300415,73.71632653741646,78.47587030859184,73.1428587436676,71.02261122114153,75.26310626619367,73.95488858222961,72.58737579210239,75.32240137235684,73.89473795890808,73.12355581047748,74.66592010733868,73.41353416442871,71.32606948605779,75.50099884279963,93.0
95.0,75.31531810760498,72.73728048131298,77.89335573389698,77.89789915084839,75.4805298052274,80.31526849646937,76.09609842300415,74.585615678883,77.6065811671253,76.51651859283447,74.89378609626243,78.13925108940651,73.53383421897888,72.55350128413126,74.5141671538265,73.86466264724731,72.35939884314008,75.36992645135454,74.31579113006592,73.08307435946847,75.54850790066337,73.20300936698914,70.92393341512484,75.48208531885344,94.0
96.0,74.95495796203613,73.07238514796256,76.8375307761097,77.89789915084839,75.67486677938462,80.12093152231216,76.9369387626648,74.51211987905907,79.36175764627052,77.05705881118774,75.01369356231778,79.1004240600577,73.92481207847595,72.66847586262314,75.18114829432876,74.10526394844055,72.3089162230825,75.9016116737986,74.13533926010132,73.32554058441043,74.9451379357922,74.49624180793762,73.18270938680969,75.80977422906555,95.0
97.0,75.13513803482056,73.43108368005291,76.8391923895882,77.53753900527954,75.38876625361644,79.68631175694264,76.27627849578857,73.94049172194512,78.61206526963203,75.55555701255798,72.79018378515318,78.32093023996279,73.32330822944641,71.78021388647834,74.86640257241449,73.95488739013672,72.62510004228162,75.28467473799182,74.13533926010132,72.6969085464371,75.57376997376554,73.1428575515747,71.19492399501635,75.09079110813306,96.0
98.0,75.4954981803894,73.3869721480955,77.60402421268331,77.89789915084839,75.7261665435892,80.06963175810758,75.79579830169678,74.47652685762456,77.11506974576899,76.57657742500305,72.3243845634293,80.8287702865768,73.08270812034607,72.03546149569327,74.12995474499887,73.89473795890808,72.60290409274442,75.18657182507174,74.07518863677979,73.11466394244508,75.0357133311145,73.83458852767944,71.3522462902728,76.31693076508608,97.0
99.0,74.29429769515991,72.62769965843886,75.96089573188097,78.01801919937134,75.54714950927556,80.48888888946712,76.27627849578857,73.38808441223166,79.16447257934549,76.33633732795715,71.73576054067355,80.93691411524075,73.77443671226501,72.42272414618296,75.12614927834707,74.31578993797302,72.76611624855349,75.86546362739256,73.98496270179749,73.03986471841364,74.93006068518133,73.86466264724731,72.08729807108442,75.64202722341021,98.0
100.0,75.07507801055908,73.33696539748794,76.81319062363022,77.65765905380249,75.01740781786616,80.29791028973882,76.03603839874268,74.39947161524145,77.6726051822439,76.33633852005005,73.92083514872921,78.75184189137089,73.44360947608948,71.77044449326506,75.1167744589139,73.95488858222961,72.22589271866987,75.68388444578936,74.40601587295532,73.31436512361464,75.49766662229601,74.13533926010132,72.72869950146611,75.54197901873653,99.0
101.0,75.2552580833435,73.1148954334295,77.39562073325752,70.99099278450012,58.98348805411906,82.9984975148812,71.2912917137146,70.11665959745118,72.46592382997802,63.123125433921814,50.4349489651207,75.81130190272293,72.78195381164551,71.53737155656795,74.02653606672307,66.19548916816711,57.31477651681557,75.07620181951866,68.33082795143127,64.29637814961123,72.36527775325132,61.35338425636292,51.15106725587613,71.55570125684972,100.0
102.0,74.47447776794434,72.56337949843606,76.38557603745261,75.31531691551208,69.27039910427789,81.36023472674628,71.0510528087616,69.76641158801016,72.33569402951304,69.84985113143921,62.79247403889538,76.90722822398304,73.92481327056885,72.24490506779694,75.60472147334076,70.85714340209961,66.75626130867417,74.95802549552505,70.64661741256714,67.93275906470076,73.36047576043352,66.88721895217896,61.94947970259287,71.82495820176504,101.0
103.0,75.2552580833435,72.68422600702971,77.8262901596573,71.35135293006897,61.96102494224281,80.74168091789514,72.61261463165283,70.61612386788464,74.60910539542103,68.4684705734253,60.58880560661993,76.34813554023066,73.59398603439331,72.16106887336544,75.02690319542118,67.3984968662262,60.22176802413617,74.57522570831622,69.89473700523376,66.77031715221982,73.01915685824771,65.89473724365234,58.94125087624555,72.84822361105914,102.0
104.0,75.7357382774353,73.41544611424202,78.05603044062859,76.6966986656189,71.65558720119131,81.73781013004648,73.93393516540527,70.32158366701839,77.54628666379216,71.23123288154602,67.89803363980043,74.56443212329161,73.35338473320007,71.7855744402123,74.92119502618785,72.99248218536377,71.80080614278896,74.18415822793858,71.69924855232239,68.26454961990673,75.13394748473804,69.71428632736206,66.06383381136482,73.3647388433593,103.0
105.0,74.17417764663696,72.50217733306823,75.8461779602057,76.39639735221863,71.18378468101533,81.60901002342193,72.6726770401001,72.03564428359734,73.30970979660286,72.07207322120667,64.2038611337425,79.94028530867082,73.41353416442871,71.42027134149339,75.40679698736403,71.81954979896545,69.44284783726289,74.19625176066802,71.33834719657898,68.66393740017091,74.01275699298705,70.25563955307007,66.54102089943848,73.97025820670166,104.0
106.0,75.7357382774353,73.32023490611446,78.15124164875614,76.15615725517273,71.0484040181106,81.26391049223486,73.81381630897522,71.00155597993923,76.62607663801121,72.61261343955994,67.7778715644059,77.44735531471397,72.81203150749207,71.87655317489084,73.74750984009329,72.09022641181946,69.4627314221442,74.71772140149471,73.0526328086853,70.93558619795107,75.16967941941954,71.09774589538574,68.59183055569608,73.6036612350754,105.0
107.0,75.67567825317383,73.54164493002966,77.809711576318,77.1771788597107,72.97297716140747,81.38138055801392,75.01501798629761,73.58425256287595,76.44578340971927,74.83483552932739,71.34953943300522,78.32013162564957,73.68421077728271,72.11784614628152,75.25057540828391,73.0526328086853,71.5436196394621,74.56164597790851,72.57142782211304,70.11058680697784,75.03226883724824,72.57142782211304,69.80353005354183,75.33932559068424,106.0
108.0,74.53453779220581,72.98282572217225,76.08624986223937,76.87687873840332,71.84292767076373,81.91082980604291,75.31531810760498,72.34705229889602,78.28358391631394,72.97297358512878,68.72078030261225,77.22516686764531,73.53383541107178,72.04518855138875,75.02248227075481,72.66165614128113,70.86216472017541,74.46114756238684,72.6015031337738,69.80152228613274,75.40148398141487,71.21804594993591,68.68252885918771,73.75356304068411,107.0
109.0,75.13513684272766,72.19740739740197,78.07286628805335,77.77778029441833,73.7544292592358,81.80113132960086,75.07507801055908,71.86172638847475,78.28842963264341,74.47447657585144,70.24887782830871,78.70007532339417,73.20300698280334,72.19201639763062,74.21399756797607,72.691730260849,69.87724809006956,75.50621243162844,73.47368597984314,72.7796720865758,74.16769987311048,72.27067708969116,70.19352758608134,74.34782659330098,108.0
110.0,74.35435652732849,71.8725595171556,76.83615353750139,78.01802039146423,74.58486427953159,81.45117650339688,75.61561822891235,72.63220037785496,78.59903607996975,75.43543815612793,72.19136278625164,78.67951352600421,73.53383541107178,71.40453981625673,75.66313100588683,73.4135353565216,72.14912464100789,74.67794607203533,73.83458733558655,72.97731402043085,74.69186065074224,73.83458733558655,71.65802738186873,76.01114728930436,109.0
111.0,73.3933961391449,70.01852265466968,76.76826962362011,78.01802039146423,74.56521978497818,81.47082099795028,75.7357382774353,72.6120395689886,78.859436985882,74.95495557785034,71.11745112015934,78.79246003554134,72.5112795829773,70.70864793480658,74.31391123114801,73.83458733558655,72.63628802579699,75.03288664537611,73.59398484230042,72.01467786206774,75.17329182253309,72.99248099327087,70.9621279617013,75.02283402484045,110.0
112.0,75.07507681846619,71.28843412359471,78.86171951333766,77.89790034294128,73.68512572141825,82.11067496446432,76.09609842300415,74.24980208817514,77.94239475783316,74.65465664863586,70.3781447903822,78.93116850688953,73.2330846786499,70.75074217043701,75.7154271868628,73.44360947608948,72.51907404612233,74.36814490605663,73.38345766067505,72.19939637689194,74.56751894445816,72.57142901420593,71.4582397571005,73.68461827131136,111.0
113.0,75.07507801055908,72.81782764752154,77.33232837359662,77.29730010032654,72.9945099374249,81.60009026322818,75.9759783744812,73.61141285474024,78.34054389422217,75.9759783744812,72.56522464420665,79.38673210475575,73.68421077728271,72.57917813262021,74.78924342194522,73.233083486557,72.34344628887713,74.12272068423688,74.01503801345825,73.26768373232419,74.76239229459232,73.74436020851135,72.62610423217073,74.86261618485197,112.0
114.0,74.83483791351318,72.77170832794157,76.8979674990848,78.43844056129456,75.9134160129875,80.96346510960161,75.31531810760498,72.59267061171725,78.03796560349271,75.67567825317383,72.6353712468231,78.71598525952456,73.1428575515747,72.18823572238114,74.09747938076828,74.28571462631226,73.14543243473315,75.42599681789136,73.35338473320007,70.98669412892514,75.72007533747501,73.89473795890808,71.81486877833267,75.9746071394835,113.0
115.0,75.4954981803894,72.83822387168122,78.15277248909759,78.3183205127716,75.23091773332966,81.40572329221355,76.15615844726562,73.19397515685165,79.1183417376796,75.07507801055908,71.84772479003777,78.30243123108039,73.56391072273254,71.45489255416295,75.67292889130213,73.65413546562195,71.78378247468684,75.52448845655705,74.25563931465149,72.7023190379005,75.80895959140248,72.99248337745667,71.35000957684237,74.63495717807096,114.0
116.0,74.59459662437439,72.49678773173656,76.69240551701222,78.73874068260193,76.13459805834981,81.34288330685405,76.33633852005005,74.05524330133125,78.61743373876885,75.4954981803894,71.93849426573478,79.05250209504403,72.93233156204224,72.08167803069621,73.78298509338826,73.53383421897888,71.55309081437431,75.51457762358345,74.31578993797302,72.85242409871634,75.7791557772297,73.53383541107178,72.07588719446768,74.99178362767587,115.0
117.0,75.13513803482056,72.29893096782698,77.97134510181414,78.19820046424866,75.16085876109094,81.23554216740638,75.19519805908203,73.41100083095394,76.97939528721012,76.09609842300415,72.999947375054,79.1922494709543,74.01503920555115,72.37670122631928,75.65337718478301,73.68421077728271,72.39500486643755,74.97341668812788,73.80451083183289,72.54907311617849,75.05994854748728,73.2330846786499,72.0490233948668,74.41714596243301,116.0
118.0,75.25525689125061,72.15910373318401,78.35141004931721,77.95796036720276,74.53664498838691,81.3792757460186,75.7357382774353,73.34839953050883,78.12307702436178,75.4954981803894,72.76293208154054,78.22806427923827,73.14285635948181,71.4462049380221,74.83950778094152,73.77443671226501,72.71858561603678,74.83028780849325,73.89473795890808,72.57262730284442,75.21684861497174,73.92481446266174,72.00023743458188,75.84939149074161,117.0
119.0,74.35435652732849,72.68775591300454,76.02095714165245,78.13814043998718,74.96431966187262,81.31196121810174,76.39639854431152,73.58253673198595,79.2102603566371,75.55555701255798,72.51080202845148,78.60031199666449,73.41353416442871,72.15809901896951,74.66896930988791,73.56391072273254,72.40201968088137,74.72580176458372,73.98496270179749,72.61497114454704,75.35495425904793,73.1428587436676,70.77091859024561,75.51479889708959,118.0
120.0,75.67567706108093,72.6952815041159,78.65607261804597,78.43844056129456,75.72408430869642,81.15279681389269,76.15615844726562,73.78587910803049,78.52643778650076,75.61561703681946,71.96601137187983,79.26522270175909,73.20300817489624,71.71664152801796,74.68937482177452,73.86466145515442,72.24715909392455,75.48216381638429,73.41353416442871,71.98140621668722,74.8456621121702,72.99248218536377,70.56867456154917,75.41628980917837,119.0
121.0,74.65465784072876,73.5390924022942,75.77022327916332,78.49850058555603,75.25998751599121,81.73701365512085,76.39639854431152,73.98837352954955,78.8044235590735,75.43543815612793,72.6716979740546,78.19917833820126,73.32330822944641,71.84380521474348,74.80281124414934,74.01503801345825,72.38361542595932,75.64646060095718,73.62406015396118,72.25572242146646,74.9923978864559,73.4135353565216,71.56140583583533,75.26566487720788,120.0
122.0,75.19519686698914,72.52100560473734,77.86938812924093,78.01802039146423,75.33709299815087,80.6989477847776,76.09609842300415,73.86294750871187,78.32924933729643,75.85585832595825,73.02601761282237,78.68569903909413,72.8721809387207,71.53307588037217,74.21128599706924,74.16541457176208,73.15442252375485,75.17640661976932,74.19548869132996,72.93915169070321,75.4518256919567,73.44360947608948,71.56661776912826,75.3206011830507,121.0
123.0,75.07507801055908,73.18772101389409,76.96243500722407,78.37838053703308,75.08190937019423,81.67485170387194,76.15615844726562,73.96376188635563,78.34855500817562,76.27627849578857,73.56524856735479,78.98730842422236,73.71428608894348,72.15733202563379,75.27124015225317,73.2330846786499,72.25853779576002,74.20763156153978,73.65413546562195,72.28249639049709,75.02577454074681,73.44361066818237,71.19902690005738,75.68819443630737,122.0
124.0,74.95495676994324,72.03879464671431,77.87111889317217,78.5585606098175,76.1882791183902,80.92884210124481,76.75675868988037,74.42483591665426,79.08868146310648,76.03603839874268,72.91233969029598,79.15973710718937,72.99248099327087,71.91542889940116,74.06953308714058,73.95488739013672,72.90010925700822,75.00966552326521,73.83458852767944,72.5107690371409,75.15840801821798,73.26315760612488,70.86325943085485,75.6630557813949,123.0
125.0,73.81381630897522,71.86301884427878,75.76461377367166,78.79879951477051,76.51572846612846,81.08187056341255,77.23723888397217,74.89759449102836,79.57688327691598,75.79579830169678,72.6634506647213,78.92814593867226,73.59398603439331,71.83838268135115,75.34958938743547,73.77443552017212,72.43111484525298,75.11775619509126,74.07518863677979,72.18021241913127,75.9701648544283,73.20300698280334,70.77035341618084,75.63566054942585,124.0
126.0,74.11411643028259,72.06194161289409,76.1662912476711,78.19819927215576,75.96504835786348,80.43135018644804,76.57657861709595,73.98458669333093,79.16857054086097,76.03603839874268,73.15253167680913,78.91954512067622,72.84210562705994,71.63628314048118,74.04792811363869,74.01503920555115,72.70236777305621,75.32771063804609,73.74436140060425,72.39265195106015,75.09607085014835,73.35338354110718,70.70702308609197,75.99974399612239,125.0
127.0,74.29429769515991,71.92401835592477,76.66457703439505,77.95795917510986,75.82815585280089,80.08776249741884,75.9759783744812,73.58298018362655,78.36897656533586,75.61561822891235,72.69327988050384,78.53795657732087,73.35338354110718,71.96535517340585,74.7414119088085,73.71428608894348,72.7432260472711,74.68534613061587,73.98496270179749,72.7725921956249,75.19733320797008,73.41353416442871,70.77358944588542,76.053478882972,126.0
128.0,74.23423647880554,71.31189656852474,77.15657638908634,78.25825929641724,75.70482518240975,80.81169341042472,76.456458568573,74.30558842963491,78.60732870751109,76.09609842300415,72.92796772399426,79.26422912201404,72.72180557250977,71.34112840986164,74.10248273515789,73.83458614349365,72.73468214836112,74.93449013862619,74.28571462631226,72.87106050636548,75.70036874625903,73.44360947608948,71.07644197825786,75.8107769739211,127.0
129.0,75.01501798629761,73.12288890364184,76.90714706895338,78.07807922363281,76.26380913781631,79.89234930944932,76.15615844726562,74.29769127310526,78.01462562142599,76.27627730369568,72.69778648350426,79.8547681238871,73.3233094215393,72.02275446835876,74.62386437471986,73.71428489685059,72.26645265484177,75.1621171388594,74.01503801345825,72.51353678714655,75.51653923976995,73.17293167114258,71.07681970696117,75.26904363532398,128.0
130.0,74.83483791351318,72.74996768980185,76.91970813722452,78.73873949050903,76.41844732731575,81.05903165370232,76.87687873840332,74.25032539636408,79.50343208044256,76.2162172794342,72.57279399657794,79.85964056229047,73.53383541107178,71.98927644015745,75.0783943819861,73.86466264724731,72.39358816641281,75.33573712808182,74.01503801345825,72.85802154569086,75.17205448122564,72.81203150749207,70.91169305983202,74.71236995515211,129.0
131.0,74.41441655158997,72.0365377349352,76.79229536824474,78.37838053703308,76.16143903683624,80.59532203722992,76.33633852005005,73.8472870564818,78.8253899836183,75.91591835021973,72.68577209306964,79.14606460736981,73.26315999031067,72.27478910872345,74.25153087189788,74.16541457176208,72.66768331088286,75.6631458326413,74.07518744468689,72.84155442643795,75.30882046293583,73.47368359565735,71.5491062648604,75.3982609264543,130.0
132.0,74.89489793777466,72.68203037663432,77.107765498915,78.25825929641724,76.0050076085533,80.51151098428117,76.33633852005005,74.32859020920084,78.34408683089926,76.03603839874268,72.7163974691913,79.35567932829404,73.47368597984314,71.88723785846774,75.06013410121854,74.04511332511902,72.51674286507618,75.57348378516186,74.28571343421936,73.00530842850979,75.56611843992893,73.59398484230042,71.04956258787298,76.13840709672785,131.0
133.0,75.55555820465088,73.88896016792982,77.22215624137193,77.59759902954102,75.00039357334,80.19480448574203,76.456458568573,74.41309331970304,78.49982381744296,76.03603839874268,72.55721994193304,79.51485685555231,73.56391072273254,71.8447508125494,75.28307063291568,73.74436020851135,72.36368304586323,75.12503737115948,74.34586644172668,72.93281393631352,75.75891894713985,73.47368359565735,71.44611756468102,75.50124962663368,132.0
134.0,74.11411762237549,72.832993520658,75.39524172409298,78.49850058555603,75.60562478633736,81.3913763847747,76.51651859283447,74.42086262604346,78.61217455962549,75.73573708534241,72.09231399899676,79.37916017168806,73.02255630493164,71.67503306856003,74.37007954130326,73.83458614349365,72.26821965276791,75.4009526342194,74.49624180793762,73.14871803944206,75.84376557643319,73.50376009941101,71.65774748154551,75.34977271727651,133.0
135.0,74.65465784072876,72.60028892991502,76.7090267515425,78.43844056129456,75.9134158357686,80.96346528682051,76.15615844726562,73.52446003988025,78.787856854651,75.91591715812683,72.41770898104004,79.41412533521363,73.233083486557,71.56872670993494,74.89744026317908,73.89473676681519,72.34068988931114,75.44878364431924,74.31578993797302,72.90754394468986,75.72403593125618,73.29323291778564,71.33661325561137,75.24985257995992,134.0
136.0,75.01501679420471,72.52596338901016,77.50407019939927,78.67867946624756,76.73251224835406,80.62484668414106,76.33633852005005,73.92083514872921,78.75184189137089,76.03603720664978,72.58977240954586,79.4823020037537,73.11278223991394,71.94120048314666,74.28436399668122,73.89473795890808,72.02680478292622,75.76267113488994,74.22556400299072,72.7120631157788,75.73906489020264,73.4135353565216,71.0805256363642,75.74654507667901,135.0
137.0,74.35435771942139,73.16068834595815,75.54802709288462,78.5585606098175,76.4287548923127,80.68836632732231,76.27627849578857,74.28431284203904,78.2682441495381,75.79579830169678,72.61346703533462,78.97812956805893,72.90225625038147,71.66040168568355,74.14411081507939,73.77443671226501,72.49579859600145,75.05307482852858,74.19548988342285,72.71981315419121,75.67116661265449,73.35338473320007,71.67078567459613,75.03598379180401,136.0
138.0,74.59459781646729,72.5075659848931,76.68162964804146,78.37837934494019,75.83911141022132,80.91764727965905,76.09609842300415,74.18972475471504,78.00247209129326,75.79579710960388,72.28986382587392,79.30173039333384,73.38346004486084,71.52037693777646,75.24654315194522,73.89473795890808,72.400029906353,75.38944601146316,73.89473915100098,72.7318754767898,75.05760282521216,73.53383421897888,71.8593180236895,75.20835041426827,137.0
139.0,75.07507801055908,72.74896327318403,77.40119274793413,78.01801919937134,76.07881503499199,79.95722336375069,75.9759783744812,73.34942503244196,78.60253171652045,75.55555701255798,72.32401325911981,78.78710076599616,72.8721809387207,72.16206444439533,73.58229743304608,74.01503801345825,72.48371129885862,75.54636472805788,74.01503920555115,72.63518171927446,75.39489669182784,73.74436020851135,71.96001164542282,75.52870877159988,138.0
140.0,74.29429769515991,72.39978707715919,76.18880831316064,78.67867946624756,76.60900371006784,80.74835522242728,75.7357382774353,73.28318514598702,78.18829140888359,75.67567706108093,71.89499324299953,79.45636087916233,73.32330822944641,71.51379286119352,75.1328235976993,74.04511451721191,72.22936030225091,75.86086873217292,73.89473915100098,72.66110620540707,75.12837209659489,73.62406015396118,71.31492037179146,75.9331999361309,139.0
141.0,74.59459781646729,72.8358540642388,76.35334156869577,77.89789915084839,76.24488404669057,79.5509142550062,75.49549698829651,72.44334631858158,78.54764765801144,75.67567825317383,72.29813615847853,79.05322034786913,73.50375890731812,72.63079966473738,74.37671814989885,73.98496270179749,72.5544139229279,75.41551148066706,74.04511332511902,72.63206081970586,75.45816583053218,73.41353416442871,71.2307516803615,75.59631664849593,140.0
142.0,75.61561822891235,73.08168302937898,78.14955342844573,78.37838053703308,76.16143903683624,80.59532203722992,75.91591835021973,73.50041497889889,78.33142172154056,75.73573708534241,72.16102845590618,79.31044571477864,73.32330822944641,71.70510647981732,74.9415099790755,73.86466145515442,72.45240805814507,75.27691485216377,73.68421196937561,72.28563586104208,75.08278807770914,73.56390953063965,71.77702855972538,75.35079050155392,141.0
143.0,73.87387752532959,72.13576491225845,75.61199013840073,78.01802039146423,75.22183824107653,80.81420254185194,75.79579830169678,73.10480088857372,78.48679571481983,75.19519686698914,71.68926358325918,78.7011301507191,73.11278343200684,71.7703053421496,74.45526152186407,73.86466026306152,72.31863776184291,75.41068276428014,74.22556638717651,72.90773848082489,75.54339429352814,73.59398365020752,71.74735699840294,75.4406103020121,142.0
144.0,74.47447776794434,72.87131382079768,76.07764171509099,78.43843936920166,76.97649892591535,79.90037981248797,75.9759783744812,73.81048340367762,78.14147334528478,75.73573708534241,71.88767322806906,79.58380094261575,72.99248099327087,71.85916159176385,74.1258003947779,73.89473676681519,72.54721422885567,75.2422593047747,74.04511332511902,72.6441143360828,75.44611231415524,73.62405896186829,71.64160348642002,75.60651443731655,143.0
145.0,74.35435652732849,71.98407537572064,76.72463767893635,78.07807922363281,76.32704366227331,79.82911478499231,76.39639854431152,74.57468781174562,78.21810927687743,75.43543696403503,71.86072845977881,79.01014546829126,73.20300936698914,71.53052019879946,74.8754985351788,74.28571581840515,73.1355621553536,75.4358694814567,73.68421196937561,72.53898330809943,74.82944063065179,73.62406015396118,71.75612688201078,75.49199342591159,144.0
146.0,75.43543815612793,73.16424787008117,77.70662844217469,78.49849939346313,76.25527557773876,80.74172320918751,75.85585832595825,73.44783331119628,78.26388334072023,75.25525689125061,71.92747455530647,78.58303922719475,73.56391072273254,72.03258479830986,75.09523664715523,73.77443552017212,72.20230496875524,75.346566071589,74.01503801345825,72.93903470087012,75.09104132604638,73.35338354110718,71.48908463048977,75.21768245172458,145.0
147.0,74.77477788925171,72.89940423276836,76.65015154573506,78.67867946624756,76.30459855385716,81.05276037863796,76.27627849578857,74.1634798633031,78.38907712827405,75.61561822891235,72.13679977210272,79.09443668572199,73.32330822944641,71.84380354874241,74.80281291015041,73.80451202392578,72.24031407915957,75.36870996869199,73.92481327056885,72.60698553425351,75.24264100688418,73.71428608894348,71.7991316151572,75.62944056272977,146.0
148.0,74.89489793777466,73.29736903072495,76.49242684482437,77.95795917510986,76.03979582320922,79.87612252701051,76.39639854431152,73.94200760583769,78.85078948278536,75.61561703681946,71.95367743158063,79.27755664205829,73.41353416442871,71.91958139246982,74.9074869363876,74.04511451721191,73.02743516546141,75.06279386896242,74.13533806800842,73.08270684310229,75.18796929291456,73.83458614349365,71.84814236411405,75.82102992287325,147.0
149.0,74.89489793777466,72.46822024294647,77.32157563260284,78.55855941772461,76.6521857494355,80.46493308601372,75.85585832595825,73.50467905096713,78.20703760094938,75.67567706108093,72.3587520539212,78.99260206824067,72.99248218536377,71.24333182691207,74.74163254381547,73.62406015396118,72.27653671804389,74.97158358987848,73.92481327056885,72.51175990884046,75.33786663229724,73.68421077728271,71.9928998123943,75.37552174217113,148.0
150.0,75.31531810760498,73.44717135143871,77.18346486377125,78.55855941772461,76.77436218959652,80.3427566458527,76.15615844726562,74.15741353743472,78.15490335709653,75.49549698829651,72.14745171819591,78.84354225839711,73.59398603439331,72.06192141072263,75.12605065806399,73.95488858222961,72.62085755035204,75.28891961410719,74.07518744468689,72.86936343430679,75.28101145506699,73.71428489685059,71.88056111454074,75.54800867916043,149.0
151.0,74.17417764663696,72.78174326705913,75.5666120262148,70.5705714225769,63.23008686537231,77.91105597978151,66.60660743713379,59.63666353566418,73.57655133860341,70.69069266319275,68.73758442056173,72.64380090582377,73.47368597984314,71.96392396589192,74.98344799379436,66.88721776008606,62.1924522017106,71.58198331846152,64.39097762107849,60.010156299577254,68.77179894257974,66.67669177055359,64.02776858685995,69.32561495424723,150.0
152.0,74.95495796203613,72.73192559057236,77.1779903334999,73.69369506835938,69.34918931037755,78.0382008263412,68.04805040359497,62.681994923328396,73.41410588386154,69.24925088882446,64.60380909723132,73.8946926804176,73.11278343200684,71.96066589648552,74.26490096752815,69.59398627281189,66.23080581464386,72.95716673097992,65.32330989837646,61.160584851383554,69.48603494536938,66.70676708221436,63.58741803704402,69.8261161273847,151.0
153.0,74.89489793777466,72.72316533051547,77.06663054503385,74.71471786499023,71.21651145316643,78.21292427681404,71.23123407363892,66.18207949771745,76.28038864956038,73.15315365791321,69.80510713145794,76.50120018436847,73.4135353565216,72.02550698882028,74.80156372422293,69.83458638191223,66.42267533847132,73.24649742535314,68.0300760269165,64.60328523180453,71.45686682202847,69.20300841331482,67.36005952583604,71.0459573007936,152.0
154.0,74.53453779220581,73.4643564672488,75.60471911716282,74.53453660011292,70.81760030147231,78.25147289875352,70.330331325531,63.156358327892306,77.5043043231697,71.83183312416077,70.08853711518279,73.57512913313874,73.29323410987854,71.89627407142989,74.6901941483272,70.94736933708191,68.20450154271592,73.6902371314479,67.18797087669373,64.05271365447807,70.32322809890938,67.9398512840271,64.8154316748553,71.0642708931989,153.0
155.0,74.71471786499023,72.56594511332713,76.86349061665334,73.93393635749817,68.5729253832722,79.29494733172413,71.95195317268372,67.08838577187481,76.81552057349262,72.13213324546814,68.48252637893974,75.78174011199654,73.38346004486084,71.89102177340973,74.87589831631195,70.64661741256714,68.00453451575405,73.28870030938023,69.89473581314087,66.91099530003599,72.87847632624575,68.84210705757141,66.07870622257951,71.60550789256331,154.0
156.0,75.61561822891235,73.54158983752289,77.68964662030182,75.37537693977356,71.61862219308969,79.13213168645743,72.43243455886841,67.16903464945217,77.69583446828464,71.7717719078064,68.97881676914366,74.56472704646913,73.29323291778564,72.3152118539969,74.27125398157439,70.85714340209961,68.33997501976744,73.37431178443178,68.51127862930298,64.26385810534211,72.75869915326385,69.14285898208618,66.4879682053565,71.79774975881587,155.0
157.0,74.41441655158997,72.28672953251883,76.5421035706611,76.9369387626648,73.96867295395583,79.90520457137376,72.13213443756104,66.74594907519177,77.5183197999303,73.51351380348206,69.50475719535726,77.52227041160685,73.71428608894348,72.790971355446,74.63760082244096,71.51879906654358,68.76523508602725,74.27236304705991,69.98496294021606,68.25858491267802,71.71134096775411,70.25564074516296,68.1790368517648,72.33224463856112,156.0
158.0,74.77477788925171,72.9605078034352,76.58904797506821,76.456458568573,72.27052534324322,80.64239179390277,72.79279351234436,67.08866887823181,78.4969181464569,73.03303360939026,70.01206581038915,76.05400140839137,73.29323410987854,72.16491358471615,74.42155463504093,71.81954860687256,69.81159406460533,73.82750314913979,70.85714221000671,69.30382305846337,72.41046136155006,69.71428513526917,67.25114707786939,72.17742319266894,157.0
159.0,74.77477669715881,71.49888762323982,78.0506657710778,75.13513684272766,71.54783687572477,78.72243680973055,72.13213324546814,67.8990700572185,76.36519643371778,73.75375390052795,70.09674141123473,77.41076638982118,73.08270692825317,72.08522483094356,74.08018902556279,71.09774589538574,69.1591202804524,73.03637151031909,71.51879668235779,70.03167246909605,73.00592089561952,70.4962408542633,68.53442536624422,72.45805634228239,158.0
160.0,73.57357621192932,70.05224312454595,77.09490929931269,76.03603839874268,72.38643430322604,79.68564249425931,74.1141152381897,70.62235674861287,77.60587372776652,72.73273468017578,69.62350224341779,75.84196711693377,72.7819573879242,71.42857333024335,74.13534144560504,71.72932386398315,69.71743054093146,73.74121718703485,72.12030291557312,70.54817319083728,73.69243264030897,70.25564074516296,68.10415976751514,72.40712172281079,159.0
161.0,73.6336350440979,70.36187642167557,76.90539366652023,77.29730010032654,74.42789897285907,80.16670122779401,72.6726746559143,67.86786982789611,77.4774794839325,73.3933937549591,69.45155823095536,77.33522927896286,72.7819550037384,71.26695937004588,74.29695063743092,72.09022641181946,70.20722069511771,73.9732321285212,70.79699277877808,69.08442325576725,72.5095623017889,71.12782001495361,69.36771681997217,72.88792320993505,160.0
162.0,75.07507681846619,72.03476804591665,78.11538559101572,76.99699997901917,73.78645369045832,80.20754626758001,74.1141152381897,70.37902578676554,77.84920468961386,74.53453540802002,70.98514304967637,78.08392776636367,73.4135353565216,71.44309272743659,75.38397798560662,72.0601499080658,70.67620002802197,73.44409978810963,72.24060297012329,70.79589701814034,73.68530892210624,71.36842250823975,70.09865702414824,72.63818799233125,161.0
163.0,74.77477669715881,71.6109164755908,77.93863691872683,77.89790034294128,75.27478033090885,80.52102035497371,73.51351618766785,69.52731992734513,77.49971244799056,73.21321368217468,69.05538295305979,77.37104441128957,73.17293286323547,71.77597308143389,74.56989264503706,72.1503758430481,70.38898680415603,73.91176488194016,72.09022641181946,71.2159757495781,72.96447707406081,70.55639028549194,68.00132740929367,73.11145316169022,162.0
164.0,74.41441655158997,72.40666605654005,76.42216704663988,77.05706000328064,73.48740011904181,80.62671988751947,73.393394947052,69.71180576809235,77.07498412601166,73.69369387626648,69.89160211459702,77.49578563793594,73.29323410987854,71.43744538099995,75.14902283875713,72.18044996261597,70.65800923283312,73.70289069239881,72.6015055179596,71.9869846658829,73.21602637003629,71.42857193946838,69.6620535778331,73.19509030110366,163.0
165.0,75.07507681846619,72.09468156178484,78.05547207514753,76.57657980918884,73.17243998663774,79.98071963173994,74.53453660011292,71.89599215169928,77.17308104852656,74.17417645454407,70.7044414947687,77.64391141431943,73.20300817489624,71.65333196949715,74.75268438029534,71.72932267189026,69.86927399716012,73.5893713466204,72.81203031539917,71.1565293669366,74.46753126386174,71.42857193946838,69.70744124267905,73.14970263625771,164.0
166.0,74.41441774368286,72.54627098751659,76.28256449984913,78.01802039146423,74.5391998508406,81.49684093208786,74.65465664863586,71.84079330964325,77.46851998762848,74.17417526245117,71.11170056760265,77.23664995729969,72.90225625038147,71.0747092829224,74.72980321784054,72.63158082962036,70.97403226818535,74.28912939105537,72.03007459640503,70.04363126823915,74.0165179245709,71.48872256278992,69.93467461828122,73.04277050729861,165.0
167.0,74.71471667289734,72.49371156733243,76.93572177846225,77.95795917510986,75.77587013044158,80.14004821977815,74.23423528671265,70.35698702403076,78.11148354939453,74.1141152381897,70.68753209160982,77.54069838476957,73.02255749702454,71.23504378416249,74.81007120988659,72.36090302467346,70.54577158374381,74.17603446560311,71.81954979896545,70.21891122002573,73.42018837790518,71.15789532661438,69.63026467741939,72.68552597580937,166.0
168.0,73.75375509262085,70.74625004309279,76.76126014214891,77.83784031867981,74.48441202159341,81.1912686157662,74.59459662437439,71.37703681783172,77.81215643091706,73.93393516540527,70.50077876672124,77.3670915640893,72.27067589759827,70.13978947628111,74.40156231891542,72.18045115470886,70.9223152327781,73.43858707663962,72.90225625038147,71.72585878572511,74.07865371503783,71.12782001495361,69.39686269939185,72.85877733051538,167.0
169.0,75.55555820465088,73.09199879593123,78.01911761337053,77.35736012458801,74.36488542141329,80.34983482776273,74.11411643028259,70.31914789961749,77.9090849609477,74.17417526245117,70.36379165652099,77.98455886838136,73.68421077728271,72.38626605261508,74.98215550195034,72.54135370254517,70.88858623620503,74.1941211688853,72.7819550037384,71.3356871691241,74.2282228383527,71.21804594993591,69.06341571465335,73.37267618521848,168.0
170.0,74.53453660011292,72.27329281235332,76.79578038787251,77.05706000328064,73.70901446587061,80.40510554069067,74.23423528671265,70.1696283607595,78.29884221266579,74.29429531097412,70.49813834044667,78.09045228150157,73.29323410987854,72.1902497789452,74.39621844081188,72.63157963752747,71.26572229545326,73.99743697960167,72.75187969207764,70.61093483158797,74.8928245525673,71.39849781990051,69.57095009225137,73.22604554754966,169.0
171.0,74.59459662437439,71.64767282390916,77.54152042483962,77.77778029441833,74.78229390089253,80.77326668794414,74.77477669715881,71.84011922097648,77.70943417334115,74.47447538375854,70.4232030478982,78.52574771961889,72.57142901420593,70.8848047636166,74.25805326479527,72.45112895965576,70.98005715969708,73.92220075961444,72.6015043258667,70.46849528647287,74.73451336526053,71.36842250823975,69.46451967079355,73.27232534568594,170.0
172.0,74.35435771942139,72.68775968270033,76.02095575614244,77.95796036720276,74.80409213110889,81.11182860329663,74.47447538375854,71.19171018339303,77.75724058412406,73.75375509262085,70.42597213812093,77.08153804712077,73.38346004486084,72.08987873346939,74.67704135625229,72.63158082962036,71.13535925615969,74.12780240308103,72.66165494918823,70.7973566876195,74.52595321075697,71.06766819953918,69.19973622315975,72.93560017591862,171.0
173.0,75.19519805908203,72.88269213315809,77.50770398500597,78.25826048851013,75.40461708077095,81.11190389624932,73.99399518966675,70.25166974992759,77.73632062940591,74.47447538375854,70.47923988068477,78.46971088683232,73.3233094215393,72.22546281905356,74.42115602402505,72.8721821308136,71.1922725141436,74.5520917474836,72.75188088417053,71.28851476929052,74.21524699905055,71.54887318611145,69.64853617700922,73.44921019521368,172.0
174.0,74.95495676994324,71.53364149576132,78.37627204412516,77.83784031867981,75.0740977403121,80.60158289704752,74.23423528671265,70.68484229800474,77.78362827542055,74.05405521392822,70.13516497460859,77.97294545324786,73.47368478775024,71.56977926688683,75.37759030861366,72.54135370254517,70.98367574048461,74.09903166460572,72.63157963752747,70.62249731618218,74.64066195887276,71.27819538116455,69.21908836822773,73.33730239410137,173.0
175.0,74.65465784072876,73.05712893367905,76.25218674777847,77.77778029441833,75.06674789008741,80.48881269874926,74.65465545654297,71.31334985319361,77.99596105989232,74.41441535949707,70.51397795962963,78.31485275936451,73.05263161659241,71.87143857068135,74.23382466250347,72.3308265209198,70.9984925381104,73.6631605037292,72.5112783908844,70.38092442710503,74.64163235466377,71.57894849777222,69.10344670102421,74.05445029452022,174.0
176.0,74.77477788925171,73.01091405704294,76.53864172146048,77.89790034294128,74.845749790516,80.95005089536657,74.83483552932739,71.31734492079043,78.35232613786435,74.29429531097412,70.63728343349463,77.95130718845361,73.05263161659241,71.80623365430041,74.2990295788844,72.962406873703,71.21067271044869,74.71414103695732,72.54135251045227,70.48884413765654,74.593860883248,71.48872256278992,69.21163103964372,73.76581408593611,175.0
177.0,74.53453660011292,72.02743321677319,77.04163998345264,78.13814043998718,75.45721311343907,80.8190677665353,74.41441535949707,71.30518217435296,77.52364854464118,74.29429411888123,70.46266850353332,78.12591973422913,73.35338473320007,71.24973370150516,75.45703576489498,72.63157963752747,71.50627009267912,73.75688918237582,72.93233156204224,70.57138043824722,75.29328268583726,71.18797063827515,69.08646884927195,73.28947242727834,176.0
178.0,74.35435771942139,72.28904377158037,76.4196716672624,78.25826048851013,75.50924072867548,81.00728024834478,74.29429650306702,70.68069724827244,77.9078957578616,74.3543553352356,70.21173502074683,78.49697564972436,72.63157963752747,71.20103038874348,74.06212888631146,72.421053647995,70.79936312856836,74.04274416742163,72.691730260849,70.64197756179763,74.74148295990037,71.39849662780762,69.30292274901541,73.49407050659983,177.0
179.0,75.43543815612793,73.43895044059116,77.4319258716647,77.95796036720276,75.45806091351834,80.45785982088718,74.71471667289734,71.21650836789306,78.21292497790162,74.53453540802002,70.14460126901984,78.9244695470202,73.35338473320007,71.5633418134716,75.14342765292855,72.6917314529419,70.88221487112747,74.50124803475632,72.7819561958313,70.44265600322184,75.12125638844076,71.48872256278992,69.45280809815839,73.52463702742145,178.0
180.0,73.8738763332367,71.78252606289475,75.96522660357864,78.5585606098175,75.72076191529385,81.39635930434116,75.07507681846619,71.7991874713499,78.35096616558248,74.65465545654297,70.32054103819021,78.98876987489572,73.47368478775024,71.61485226143797,75.33251731406251,72.5112795829773,70.99852604517383,74.02403312078076,72.93233275413513,70.45455058120996,75.4101149270603,71.36842131614685,69.1722114130531,73.5646312192406,179.0
181.0,74.89489793777466,72.67186556631088,77.11793030923843,78.19820046424866,75.16085876109094,81.23554216740638,74.83483672142029,71.9357328957827,77.73394054705787,74.5945954322815,70.73366296258419,78.4555279019788,72.45112895965576,71.33895460742076,73.56330331189076,72.87217974662781,71.52885837111197,74.21550112214365,72.7819573879242,70.46939277635546,75.09452199949293,71.15789532661438,69.09768986274402,73.21810079048474,180.0
182.0,74.05405759811401,73.0445845473164,75.06353064891162,78.19820046424866,75.15344533317399,81.24295559532332,74.47447657585144,71.30349898240227,77.6454541693006,74.65465545654297,70.528393877867,78.78091703521893,73.35338354110718,71.94513958453966,74.7616274976747,73.0526328086853,71.68512008410146,74.42014553326915,72.36090302467346,70.2897520383544,74.43205401099253,71.24812126159668,69.34184222297212,73.15440030022124,181.0
183.0,74.95495676994324,72.1977482168195,77.71216532306697,78.5585606098175,75.44063897217762,81.67648224745739,74.71471667289734,71.41551141670514,78.01392192908953,74.47447538375854,70.41764193626086,78.53130883125623,73.0526328086853,71.92531479828608,74.17995081908452,72.691730260849,71.15966522765612,74.22379529404188,73.05263161659241,71.07646023737493,75.02880299580988,71.63909792900085,69.52418995690304,73.75400590109867,182.0
184.0,75.01501798629761,72.4722011079395,77.55783486465572,78.3183205127716,75.18021785631909,81.45642316922412,74.71471667289734,71.83903751839718,77.5903958273975,74.71471548080444,70.53525188104487,78.89417908056402,73.53383421897888,72.20150090890681,74.86616752905095,72.57142901420593,71.18258669597738,73.96027133243449,72.81203031539917,70.25918085369901,75.36487977709933,71.60902500152588,69.66748512700566,73.5505648760461,183.0
185.0,74.41441774368286,72.95247730039655,75.87635818696917,78.25826048851013,75.32667688782882,81.18984408919144,74.71471667289734,71.6566626603198,77.77277068547488,74.77477669715881,70.81924042436643,78.7303129699512,72.75187969207764,71.64480240202381,73.85895698213146,72.691730260849,71.17822872220583,74.20523179949217,72.72180438041687,70.58297407374037,74.86063468709337,71.33834600448608,69.46739000997606,73.20930199899611,184.0
186.0,74.89489793777466,72.29769248157365,77.49210339397567,78.3183205127716,75.34246690396007,81.29417412158314,74.83483672142029,72.05482773214183,77.61484571069875,74.71471548080444,70.4976611241854,78.93176983742349,73.68421196937561,72.49538616965255,74.87303776909867,72.93233156204224,71.44368440131048,74.420978722774,72.7819550037384,70.48410368467354,75.07980632280326,71.30827069282532,69.36382272422084,73.2527186614298,185.0
187.0,74.59459662437439,72.44372452979387,76.74546871895491,78.49850058555603,75.37335649305656,81.6236446780555,74.59459662437439,71.886893602815,77.30229964593379,74.71471548080444,70.16836370734487,79.26106725426402,73.47368478775024,71.7407687575403,75.2066008179602,72.84210562705994,71.47376642073549,74.21044483338439,72.6015043258667,70.32739617088819,74.8756124808452,71.48872137069702,69.42796882554973,73.54947391584432,186.0
188.0,74.47447776794434,73.14838833818635,75.80056719770232,78.5585606098175,75.90128404456378,81.21583717507123,74.65465664863586,71.75399833004585,77.55531496722588,74.5945954322815,70.15258677252893,79.03660409203405,72.75188088417053,71.76924557648228,73.73451619185879,72.39097833633423,70.81167405189032,73.97028262077814,72.81202912330627,70.36547116565539,75.25858708095716,71.48872375488281,69.60571865698164,73.37172885278399,187.0
189.0,74.35435652732849,72.08117971538766,76.62753333926932,78.13814043998718,75.3098913710494,80.96638950892496,75.19519805908203,72.38935982115106,78.001036297013,74.41441535949707,70.03476458963759,78.79406612935655,73.53383660316467,71.75138938021861,75.31628382611073,72.66165375709534,71.30243391835279,74.02087359583788,72.99248099327087,70.71290830472152,75.27205368182022,71.42857193946838,69.56245645237453,73.29468742656223,188.0
190.0,74.71471786499023,72.7871746852618,76.64226104471867,78.37838053703308,75.10938013660275,81.64738093746341,74.77477669715881,72.1827830469908,77.36677034732682,74.3543541431427,70.13088850599878,78.57781978028662,73.08270692825317,71.65215767947166,74.51325617703469,72.75187969207764,71.51002548825703,73.99373389589825,72.8721809387207,70.70969310652518,75.03466877091623,71.51879787445068,69.71554149630163,73.32205425259974,189.0
191.0,74.59459781646729,73.01124424653074,76.17795138640383,78.43844056129456,75.7743853305587,81.10249579203041,74.65465664863586,71.68487071037383,77.6244425868979,74.47447538375854,70.2382185339195,78.7107322335976,73.20300817489624,71.63519959699798,74.7708167527945,72.57142901420593,71.3656058586407,73.77725216977116,72.57143020629883,70.2622904241291,74.88056998846855,71.57894730567932,69.54748179750626,73.61041281385238,190.0
192.0,73.99399638175964,71.52130043516257,76.46669232835671,78.37838053703308,75.73471371688058,81.02204735718558,74.59459781646729,71.85379363411374,77.33540199882083,74.47447538375854,70.40654241005345,78.54240835746364,73.41353416442871,72.04602163647374,74.78104669238368,72.57142901420593,71.04676163907061,74.09609638934126,72.6015043258667,70.48712942262149,74.7158792291119,71.36842131614685,69.40027705569467,73.33656557659903,191.0
193.0,74.89489793777466,73.16198148764052,76.6278143879088,78.37838053703308,75.71771266526322,81.03904840880294,74.95495796203613,72.17332930724596,77.7365866168263,74.41441535949707,69.92294304495206,78.90588767404208,72.66165614128113,70.96234098313538,74.36097129942688,72.6015055179596,71.1189498001508,74.08406123576839,72.90225625038147,70.66321902471175,75.14129347605119,71.45864605903625,69.3469492995429,73.57034281852961,192.0
194.0,73.8738763332367,72.02269964306835,75.72505302340504,78.3183205127716,75.60396402937295,81.03267699617027,75.01501798629761,72.15506330638568,77.87497266620953,74.3543553352356,70.1900229408783,78.5186877295929,73.62406134605408,72.05193139326731,75.19619129884084,72.75187969207764,71.49644290454994,74.00731647960534,72.90225625038147,70.70398800656012,75.10052449420282,71.51879787445068,69.62084240430386,73.41675334459751,193.0
195.0,74.77477788925171,72.59889679185594,76.95065898664748,78.25825929641724,76.25951438658633,80.25700420624814,74.83483791351318,72.27435010066968,77.39532572635669,74.65465545654297,70.38341830388686,78.92589260919908,72.81203031539917,71.90104610183722,73.72301452896112,72.6917290687561,71.23921750904948,74.14424062846273,72.63157844543457,70.45501849171676,74.80813839915238,71.54887318611145,69.4969168008104,73.6008295714125,194.0
196.0,74.17417645454407,71.46314421527279,76.88520869381534,78.01801919937134,75.49299691946851,80.54304147927417,74.77477788925171,71.6902994598512,77.85925631865221,74.5945954322815,70.4847581820418,78.70443268252119,73.3233106136322,71.22450219905429,75.42211902821012,72.66165375709534,71.17148965631725,74.15181785787343,72.72180557250977,70.61493032071435,74.82868082430518,71.39849662780762,69.36036190942572,73.43663134618951,195.0
197.0,74.77477788925171,73.11631626257918,76.43323951592424,78.37838053703308,75.92950496453422,80.82725610953194,74.95495676994324,72.08555642222404,77.82435711766243,74.3543553352356,70.08311818257948,78.62559248789171,72.93233156204224,71.47826437743149,74.38639874665299,72.57142901420593,71.05792762361583,74.08493040479604,72.7819550037384,70.5950313724358,74.96887863504101,71.33834600448608,69.17324562777168,73.50344638120049,196.0
198.0,74.47447776794434,72.20726157118195,76.74169396470673,78.37837934494019,76.04259257109673,80.71416611878364,74.89489674568176,71.85755566129697,77.93223783006655,74.5945954322815,70.4847581820418,78.70443268252119,73.38345885276794,71.58208467856056,75.18483302697533,72.45112776756287,71.08361582949598,73.81863970562975,72.691730260849,70.65026830639223,74.73319221530576,71.48872256278992,69.45836935463831,73.51907577094153,197.0
199.0,75.19519805908203,73.36115332828226,77.0292427898818,78.01801919937134,75.81741138664485,80.21862701209783,74.71471667289734,71.7769877454679,77.65244560032677,74.5945954322815,70.11719991609657,79.07199094846642,73.41353297233582,71.91203117892971,74.91503476574192,72.72180318832397,71.2731895772525,74.17041679939545,72.75187969207764,70.58991371532193,74.91384566883335,71.36842131614685,69.38596735530565,73.35087527698805,198.0
200.0,74.53453779220581,72.61872657282929,76.45034901158233,78.19819927215576,75.70733693060075,80.68906161371078,74.77477669715881,71.64674910462438,77.90280428969325,74.83483552932739,70.41419525405021,79.25547580460457,72.63157963752747,71.32063437425683,73.9425249007981,72.6015043258667,71.13427856874014,74.06873008299326,72.93233156204224,70.79244316228139,75.07221996180309,71.36842131614685,69.16963881369449,73.56720381859921,199.0
201.0,74.41441655158997,71.89833719905192,76.93049590412801,74.05405521392822,71.13789223138463,76.97021819647182,70.93093395233154,67.71477401742003,74.14709388724306,65.70570707321167,56.24410211899968,75.16731202742366,73.47368359565735,71.98276121287086,74.96460597844384,69.80451226234436,68.54907633154797,71.05994819314076,68.54135513305664,66.52553319304704,70.55717707306624,64.06015038490295,56.86171119769922,71.25858957210669,200.0
202.0,74.59459781646729,73.08411507234614,76.10508056058843,76.33633852005005,73.86546882995427,78.80720821014583,70.3303337097168,65.64237736551384,75.01829005391976,66.54654860496521,60.23095385508446,72.86214335484597,73.26315879821777,72.15608179153008,74.37023580490546,70.37593960762024,69.37280597290508,71.3790732423354,68.54135394096375,66.61149762551277,70.47121025641472,64.90225553512573,60.128442259989946,69.67606881026151,201.0
203.0,74.23423647880554,71.94327715857933,76.52519579903175,76.33633852005005,73.05769925770645,79.61497778239365,70.8108127117157,67.73804856220774,73.88357686122366,68.40840935707092,63.79804068536307,73.01877802877877,73.53383660316467,71.93531844995852,75.13235475637083,70.4060161113739,69.42914968585146,71.38288253689635,67.8496241569519,64.53725660410495,71.16199170979885,65.74436068534851,62.68577136192768,68.80295000876934,202.0
204.0,74.83483791351318,72.81589181191798,76.85378401510839,75.37537813186646,73.05897581577264,77.69178044796027,71.35135293006897,67.59099742545759,75.11170843468035,67.14714884757996,58.87770629429154,75.41659140086837,73.53383421897888,71.71994874521285,75.34771969274492,70.43609023094177,68.56211509812682,72.31006536375672,68.36090207099915,66.03468700374255,70.68711713825574,64.42105293273926,58.43654442033814,70.40556144514038,203.0
205.0,74.05405640602112,72.06662116686368,76.04149164517855,75.7357382774353,73.02970257478715,78.44177398008345,72.55255460739136,68.6336637971422,76.47144541764051,69.24925088882446,63.916910582730864,74.58159119491806,73.3233094215393,71.51067027691025,75.13594856616837,69.80451107025146,68.22950537466383,71.3795167658391,69.08270716667175,67.27631876867827,70.88909556466524,67.33834624290466,65.2617426300619,69.41494985574742,204.0
206.0,74.41441655158997,71.05427226373563,77.7745608394443,76.9369387626648,75.14266124399528,78.73121628133431,72.25225448608398,68.62619735778482,75.87831161438315,67.44745016098022,60.52554377571606,74.36935654624439,73.23308229446411,72.4887590151452,73.97740557378302,70.73684334754944,69.0603016403598,72.41338505473908,69.80451107025146,67.44260241996865,72.16641972053428,66.10526442527771,61.70230364648279,70.50822520407263,205.0
207.0,74.23423767089844,72.42743887318147,76.0410364686154,76.456458568573,74.91641367210245,77.99650346504355,71.47147417068481,68.18870856138172,74.75423977998791,69.72973227500916,64.91367949520847,74.54578505480984,73.47368478775024,71.99800748149879,74.9493620940017,70.85714340209961,68.87811323242889,72.83617357177033,69.89473700523376,67.66582304413875,72.12365096632878,67.39849805831909,64.55245750690291,70.24453860973527,206.0
208.0,74.17417645454407,72.15970000065857,76.18865290842956,76.15615844726562,73.06729761674991,79.24501927778134,72.01201319694519,68.55268819800563,75.47133819588475,69.54955101013184,63.73968957389437,75.3594124463693,73.53383541107178,72.42369861751118,74.64397220463238,70.4962420463562,69.43611722824706,71.55636686446535,69.50376033782959,66.81291361109518,72.194607064564,66.70676827430725,64.06211736839361,69.35141918022089,207.0
209.0,75.01501798629761,72.85577867123352,77.17425730136169,77.29729890823364,74.34273637469688,80.2518614417704,72.37237334251404,68.21671128441453,76.52803540061355,69.78979229927063,65.19313747151627,74.386447127025,73.77443671226501,72.31416359996663,75.2347098245634,71.15789413452148,69.19607821246741,73.11971005657556,69.65413570404053,67.92513947760179,71.38313193047927,67.5789487361908,65.01460925634122,70.14328821604038,208.0
210.0,73.81381750106812,72.05763938660563,75.5699956155306,76.75675868988037,74.5337263184166,78.97979106134414,72.55255460739136,68.82834575173531,76.2767634630474,69.36937212944031,64.55519179597788,74.18355246290274,73.11278223991394,71.80011070499513,74.42545377483275,71.12782120704651,69.1300277159578,73.12561469813522,69.80451226234436,67.82548173035087,71.78354279433785,68.21052670478821,65.7913889617525,70.62966444782391,209.0
211.0,74.89489674568176,72.42220079908469,77.36759269227883,77.35735893249512,74.41809718815828,80.29662067683195,72.25225448608398,68.61378359015168,75.89072538201629,69.96997237205505,65.7177793000097,74.22216544410041,73.233083486557,71.87552904348014,74.59063792963387,71.54887199401855,69.65449340509471,73.4432505829424,69.89473938941956,67.94738631175319,71.84209246708592,67.69924879074097,65.46779925107806,69.93069833040387,210.0
212.0,74.41441774368286,72.99949738711491,75.82933810025081,77.41741895675659,74.77887606861215,80.05596184490103,72.49249458312988,69.09763901574838,75.88735015051138,70.21021246910095,65.70370627333934,74.71671866486257,73.59398603439331,72.03630631732037,75.15166575146625,71.06767058372498,69.35443833595134,72.78090283149861,70.16541361808777,67.95893155800928,72.37189567816625,68.09022665023804,66.31923511715266,69.86121818332342,211.0
213.0,74.47447657585144,72.16782583001665,76.78112732168623,77.05705881118774,75.05831390135684,79.05580372101865,72.43243336677551,68.32918319143553,76.53568354211549,69.6096122264862,64.9409321705738,74.27829228239861,73.17293167114258,72.26070750961676,74.08515583266839,71.15789651870728,69.28150948213555,73.034283555279,70.10526418685913,67.78927868812096,72.4212496855973,68.09022665023804,65.49564236730235,70.68481093317372,212.0
214.0,74.11411762237549,72.7982684186828,75.42996682606818,77.23723888397217,74.45723169749512,80.01724607044922,72.43243455886841,69.12640145399213,75.73846766374469,69.30931210517883,64.26462452862029,74.35399968173738,73.71428728103638,72.11082562469161,75.31774893738114,71.33834600448608,69.53508853282551,73.14160347614666,69.9548876285553,68.15225829247403,71.75751696463657,67.96992540359497,65.32869677968311,70.61115402750683,213.0
215.0,74.41441774368286,72.72364538686661,76.10519010049912,77.47747898101807,74.47447776794434,80.4804801940918,72.6726746559143,69.6472316595475,75.69811765228111,70.3303325176239,66.6993049866226,73.96136004862521,73.50376009941101,72.07954773988652,74.9279724589355,71.33834600448608,69.40205455717005,73.27463745180212,70.07519006729126,68.30547537520319,71.84490475937933,68.27067732810974,66.43510580697549,70.106248849244,214.0
216.0,74.71471786499023,72.59765525514517,76.8317804748353,77.35735893249512,74.53549635960239,80.17922150538784,72.55255460739136,69.2247711150174,75.88033809976531,70.63063263893127,67.48535312882845,73.7759121490341,73.1428575515747,71.98486528596686,74.30084981718255,71.60902380943298,69.66166923588436,73.5563783829816,70.2255654335022,68.47189601714486,71.97923484985954,68.48120212554932,66.13803734969574,70.8243669014029,215.0
217.0,74.17417764663696,72.74972909920272,75.5986261940712,77.77777910232544,75.35668212250008,80.1988760821508,72.97297358512878,69.53587834228063,76.41006882797694,69.8498523235321,65.87384848375531,73.8258561633089,73.53383541107178,71.92474237516066,75.14292844698289,71.33834600448608,69.55399889811945,73.12269311085272,70.3157913684845,68.2089177545641,72.4226649824049,68.72180581092834,66.54784568155877,70.89576594029792,216.0
218.0,74.41441774368286,72.79168524711082,76.0371502402549,77.41741895675659,74.94654926666081,79.88828864685237,72.43243336677551,69.34502951479182,75.5198372187592,70.8108127117157,67.33847820503965,74.28314721839175,73.35338354110718,72.25656726602179,74.45019981619257,71.33834600448608,69.52883019043381,73.14786181853836,70.07518887519836,68.25508209494707,71.89529565544966,68.54135274887085,66.03995258235074,71.04275291539096,217.0
219.0,74.53453779220581,72.7029532164112,76.36612236800042,77.53753900527954,74.93339840867897,80.14167960188011,72.25225448608398,69.2297938038381,75.27471516832986,70.39039254188538,67.08299600792294,73.69778907584781,73.35338354110718,71.72890575626636,74.977861325948,71.75940036773682,69.72126472583875,73.79753600963488,70.07519006729126,68.17009787662758,71.98028225795494,68.48120450973511,66.565459262672,70.39694975679822,218.0
220.0,74.23423767089844,72.43996015222892,76.02851518956795,77.29729890823364,74.43576806139032,80.15882975507697,72.55255460739136,69.62097027402915,75.48413894075357,69.96997237205505,66.43585663613545,73.50408810797465,73.47368478775024,72.12197281845269,74.8253967570478,71.54887080192566,69.90021270887244,73.19752889497887,69.89473819732666,68.01233364787586,71.77714274677746,68.75188112258911,65.8546563444581,71.64910590072012,219.0
221.0,74.35435771942139,72.72884894623171,75.97986649261107,77.83784031867981,74.98577737403198,80.68990326332764,72.43243336677551,68.78282613241404,76.08204060113698,70.63063263893127,66.51093202594039,74.75033325192216,73.56391072273254,71.81217574080654,75.31564570465855,71.54887318611145,69.51629353921287,73.58145283301003,69.98496294021606,68.16299357839664,71.80693230203549,69.05263304710388,66.8492275570353,71.25603853717246,220.0
222.0,74.53453779220581,72.81730416644862,76.251771417963,77.59759902954102,75.35437521381664,79.8408228452654,72.49249339103699,69.2056097190046,75.77937706306938,71.41141414642334,67.39142535476803,75.43140293807865,73.29323410987854,71.924895165568,74.66157305418908,71.39849662780762,69.2105382225977,73.58645503301753,70.01503825187683,68.08752688616723,71.94254961758644,68.60150337219238,66.42390612773447,70.7791006166503,221.0
223.0,74.89489793777466,72.86259592801804,76.92719994753128,77.47747898101807,75.16107666492425,79.79388129711188,72.55255460739136,69.3140407640452,75.79106845073751,70.99099278450012,67.3155323835177,74.66645318548254,73.65413546562195,72.39870021307212,74.90957071817178,71.33834719657898,69.18896884351679,73.48772554964117,69.98496294021606,68.01394851946567,71.95597736096646,68.81203055381775,66.45683348712292,71.16722762051258,222.0
224.0,74.47447776794434,73.0187189187029,75.93023661718577,77.53753900527954,74.60749608682124,80.46758192373784,72.9129147529602,69.68276536496279,76.14306414095762,70.5705726146698,67.08786484865703,74.05328038068257,73.80451202392578,72.14219420442085,75.46682984343072,71.39849662780762,69.605299034173,73.19169422144223,69.80451226234436,67.87758601588583,71.7314385088029,68.69172930717468,66.01985710612307,71.3636015082263,223.0
225.0,74.77477669715881,72.51752435169958,77.03202904261805,77.53753900527954,74.63843721708838,80.4366407934707,72.6726746559143,69.50169579240273,75.84365351942589,70.87087273597717,67.06048854285936,74.68125692909499,72.93232917785645,71.24771576238312,74.61694259332977,71.66917324066162,69.38712267350763,73.95122380781561,69.74436163902283,68.1025763684178,71.38614690962785,68.36090326309204,65.544415397694,71.17739112849009,224.0
226.0,74.35435652732849,72.13132202215264,76.57739103250434,77.83783912658691,75.13180342393876,80.54387482923507,72.31231331825256,69.11020392535656,75.51442271114857,71.41141414642334,67.24275224077462,75.58007605207206,73.92481327056885,72.23149685677029,75.6181296843674,71.27819657325745,69.14360010468098,73.41279304183391,70.10526418685913,68.47037780739375,71.74015056632452,68.45112800598145,66.27612813028874,70.62612788167415,225.0
227.0,74.23423767089844,72.50392515379068,75.9645501880062,77.71771907806396,75.5376973849206,79.89774077120732,72.85285472869873,69.8982892872335,75.80742017016397,70.75075268745422,66.75777436504356,74.74373100986489,72.99248099327087,71.64495765712576,74.34000432941599,71.15789532661438,69.25161640553743,73.06417424769133,70.01503825187683,67.90013019501833,72.12994630873533,68.54135394096375,65.78409724074467,71.29861064118282,226.0
228.0,74.47447657585144,72.1776201650674,76.77133298663549,77.89789915084839,75.4161044125293,80.37969388916748,72.97297477722168,70.18001915790397,75.76593039653939,71.11111283302307,67.16470473735667,75.05752092868947,73.56391072273254,71.39672266483711,75.73109878062797,71.30827188491821,69.37256403728757,73.24397973254885,69.92481231689453,67.9873546833361,71.86226995045297,68.60150337219238,65.85657615058179,71.34643059380298,227.0
229.0,74.89489674568176,72.48686979829243,77.3029236930711,77.83784031867981,74.78716726960667,80.88851336775295,73.03303480148315,69.88775546210553,76.17831414086078,70.69069266319275,66.81809897855011,74.56328634783539,73.26315760612488,71.28698724741527,75.23932796483449,71.57894849777222,69.34851122416694,73.80938577137749,69.80451226234436,67.81977677471642,71.7892477499723,68.51127743721008,65.96685460154616,71.055700272874,228.0
230.0,74.23423767089844,72.51700404514125,75.95147129665563,77.71771907806396,74.91348830989422,80.52194984623371,72.67267346382141,69.57360795410479,75.77173897353804,71.17117285728455,67.27304769054666,75.06929802402243,73.08270692825317,70.6232430909735,75.54217076553284,71.39849781990051,69.34929898786059,73.44769665194043,69.98496294021606,68.10496388556709,71.86496199486504,68.33082795143127,65.79977326186315,70.8618826409994,229.0
231.0,75.13513803482056,73.23113106349393,77.03914500614718,77.83783912658691,75.28617148398698,80.38950676918685,72.9129147529602,70.10868117628927,75.71714832963114,70.69069266319275,66.45124341765217,74.93014190873333,73.59398484230042,71.89068210033058,75.29728758427025,71.78947448730469,69.42708816783929,74.15186080677009,70.07519006729126,68.29909795237164,71.85128218221088,68.72180342674255,65.96331621988337,71.48029063360174,230.0
232.0,74.65465784072876,72.64466498103906,76.66465070041846,77.53753900527954,75.22698373843401,79.84809427212507,73.09309482574463,70.1461697497628,76.04001990172645,70.69069266319275,66.82975991533546,74.55162541105004,73.38346004486084,71.80272224419171,74.96419784552997,71.33834719657898,69.5731101554977,73.10358423766026,70.1353394985199,68.26740754613262,72.00327145090718,68.18045020103455,65.75198235928906,70.60891804278003,231.0
233.0,75.13513803482056,73.29128550825632,76.97899056138479,77.65765905380249,74.74149901748142,80.57381909012356,73.1531548500061,70.32331125890805,75.98299844110416,71.17117285728455,67.13104515493768,75.21130055963141,73.35338473320007,71.26592102092856,75.44084844547159,71.51879787445068,69.4884433198593,73.54915242904207,70.19549012184143,68.08111672348728,72.30986352019558,68.18045139312744,65.64939493293328,70.7115078533216,232.0
234.0,73.75375628471375,71.1652437047083,76.34226886471919,77.95796036720276,75.06508444423676,80.85083629016876,72.97297477722168,69.93266482720703,76.01328472723633,70.87087273597717,66.9611975604143,74.78054791154004,73.53383541107178,72.72403590525889,74.34363491688467,71.78947448730469,69.38204988568792,74.19689908892146,69.80451226234436,67.94021400077563,71.6688105239131,68.72180461883545,66.06350813713708,71.38010110053382,233.0
235.0,75.01501679420471,72.77380178069826,77.25623180771116,77.71771907806396,74.91348830989422,80.52194984623371,72.73273468017578,69.65997023941082,75.80549912094074,71.0510528087616,67.21942759048774,74.88267802703545,73.1428587436676,71.27492571163856,75.01079177569665,71.69924855232239,69.48050335707177,73.91799374757301,69.92481231689453,67.96415067580854,71.88547395798052,68.48120331764221,66.04112354850201,70.92128308678241,234.0
236.0,73.81381630897522,70.72641315269445,76.90121946525599,77.77777910232544,74.99291034316978,80.5626478614811,73.03303480148315,69.8592132338152,76.20685636915111,70.63063263893127,66.65009541009624,74.61116986776631,72.90225625038147,71.10590892419326,74.69860357656968,71.54887318611145,69.68457518896889,73.41317118325401,70.16541481018066,68.24967101349955,72.08115860686178,68.66165518760681,66.48353855713418,70.83977181807944,235.0
237.0,75.13513803482056,73.02875155257772,77.2415245170634,77.71771907806396,75.19269679816114,80.24274135796679,73.03303480148315,69.98976008783748,76.07630951512883,70.5705726146698,66.36636825544451,74.77477697389509,73.08270812034607,71.27819699545617,74.88721924523597,71.72932386398315,69.48625156347887,73.97239616448744,70.1353394985199,68.11056260001446,72.16011639702533,68.24060082435608,66.02185459897824,70.45934704973392,236.0
238.0,73.93393635749817,71.73332687734373,76.13454583765261,77.89790034294128,75.00502438903845,80.79077629684411,72.6726746559143,69.80013189630837,75.54521741552024,70.87087273597717,66.82516860286275,74.9165768690916,73.08270812034607,71.61702362452414,74.548392616168,71.78947329521179,69.598418818438,73.98052777198558,70.1353394985199,68.264383384243,72.00629561279679,68.75188112258911,66.495239178596,71.00852306658223,237.0
239.0,74.17417645454407,72.10449896869319,76.24385394039494,77.89790034294128,74.93571484697875,80.86008583890381,72.73273468017578,69.59463128222166,75.8708380781299,70.99099278450012,67.0606132156055,74.92137235339474,73.17293286323547,70.79385337369303,75.55201235277792,71.48872256278992,69.54369202711108,73.43375309846876,70.10526418685913,68.11484164865415,72.09568672506411,68.51127862930298,66.10385311552533,70.91870414308063,238.0
240.0,74.23423647880554,71.84689619487256,76.62157676273853,78.13814043998718,75.20041090326804,81.07586997670633,72.79279470443726,69.44474831163667,76.14084109723784,70.39039254188538,66.54115582397002,74.23962925980074,72.45112776756287,71.70377378625793,73.1984817488678,71.66917443275452,69.63882009889161,73.69952876661742,70.0451147556305,68.21756727320454,71.87266223805645,68.54135394096375,66.43233490116745,70.65037298076004,239.0
241.0,74.77477788925171,72.52753755497402,77.0220182235294,77.65765905380249,74.85986740037171,80.45545070723327,72.9129147529602,69.85485959901592,75.97096990690449,70.5705726146698,66.55282814412516,74.58831708521444,73.44360947608948,72.00675259495804,74.88046635722091,71.75940036773682,69.67735778389839,73.84144295157525,69.9548888206482,67.99595635315119,71.9138212881452,68.54135394096375,66.45118268580909,70.6315251961184,240.0
242.0,74.41441655158997,71.70837873227661,77.12045437090332,77.71771907806396,75.03679405491978,80.39864410120815,72.97297477722168,70.3038458977771,75.64210365666627,70.63063263893127,66.44039390833453,74.82087136952802,73.17293286323547,71.10943792224911,75.23642780422183,71.45864725112915,69.39844100415252,73.51885349810578,70.16541481018066,68.30051045782179,72.03031916253954,68.66165399551392,66.35741509298613,70.9658928980417,241.0
243.0,73.8738763332367,71.57701992245265,76.17073274402074,77.83783912658691,75.07409894451358,80.60157930866025,73.09309482574463,70.34407418690412,75.84211546458513,70.75075268745422,66.50068085213775,75.0008245227707,72.691730260849,71.21222615567211,74.17123436602589,71.69924974441528,69.50870915145306,73.8897903373775,70.0451147556305,68.1094071395209,71.98082237174009,68.57142925262451,66.76691936949877,70.37593913575026,242.0
244.0,75.01501798629761,72.61825425701491,77.4117817155803,77.65766024589539,74.56150711673446,80.75381337505631,72.9129147529602,70.03723438470814,75.78859512121227,70.63063263893127,66.40289895711575,74.8583663207468,73.68420958518982,72.439626249858,74.92879292052164,71.45864725112915,69.44844023575664,73.46885426650167,70.19549131393433,68.30708987433512,72.08389275353353,68.72180581092834,66.56088715843048,70.88272446342621,243.0
245.0,74.65465784072876,72.54613180843485,76.76318387302267,77.71771907806396,74.79538072965545,80.64005742647248,72.79279470443726,69.64608205518135,75.93950735369316,70.87087273597717,66.93247084046277,74.80927463149158,73.08270573616028,71.89387993643722,74.27153153588334,71.51879787445068,69.42808459260593,73.60951115629544,69.9548888206482,68.02796257418966,71.88181506710673,68.60150456428528,66.17350227722109,71.02950685134947,244.0
246.0,73.69369626045227,71.14910511336826,76.23828740753628,77.59759902954102,74.79176079161005,80.40343726747199,73.09309482574463,70.22369304328816,75.96249660820109,70.8108127117157,66.78521994759043,74.83640547584096,72.99248099327087,71.16431435354762,74.82064763299412,71.75939917564392,69.52036309085977,73.99843526042807,70.07519006729126,68.19398718989191,71.9563929446906,68.63157987594604,66.63208931659639,70.6310704352957,245.0
247.0,74.83483791351318,73.31246142084436,76.35721440618201,77.65765905380249,74.85986740037171,80.45545070723327,73.1531548500061,70.25249505043215,76.05381464958006,70.8108127117157,66.65298144448123,74.96864397895017,73.05263161659241,71.66053645258185,74.44472678060296,71.54887437820435,69.37387514126192,73.72387361514677,70.19549012184143,68.16569371176905,72.22528653191381,68.39097738265991,66.37515490908558,70.40679985623424,246.0
248.0,74.47447657585144,72.00725732384427,76.94169582785861,77.59759902954102,74.5380727746153,80.65712528446673,73.03303480148315,70.18097113510548,75.88509846786083,70.39039254188538,65.99943090952367,74.78135417424708,73.26315760612488,71.51465284712087,75.01166236512888,71.60902261734009,69.58480332017022,73.63324191450995,70.1353394985199,68.25834991654631,72.01232908049349,68.69172930717468,66.37818807267608,71.00527054167328,247.0
249.0,73.21321725845337,71.63271401228616,74.79372050462058,77.53753900527954,74.52404561724592,80.55103239331316,73.1531548500061,70.17578552673588,76.13052417327633,70.5705726146698,66.34497270224986,74.79617252708974,72.8721809387207,71.30726055598927,74.43710132145213,71.66917443275452,69.45246632000057,73.88588254550847,69.98496413230896,68.11098746895617,71.85894079566175,68.66165518760681,66.41455312342528,70.90875725178834,248.0
250.0,74.83483672142029,72.47599673704329,77.19367670579729,77.71771907806396,74.87357410843023,80.5618640476977,72.97297477722168,70.18810312576525,75.7578464286781,71.0510528087616,67.47508208693202,74.62702353059117,73.29323291778564,71.8407235487032,74.7457422868681,71.63910031318665,69.40208457637064,73.87611605000265,70.07519006729126,68.1289969700417,72.02138316454082,68.60150456428528,66.67164831850121,70.53136081006934,249.0
251.0,74.41441774368286,72.35128815811125,76.47754732925448,76.15615844726562,73.6472592130527,78.66505768147854,67.56756901741028,61.47213861050719,73.66299942431337,63.90390515327453,59.3328252896175,68.47498501693156,73.35338473320007,72.08897575443393,74.61779371196621,69.41353440284729,67.15138975448136,71.67567905121322,65.2030074596405,63.59884132705376,66.80717359222724,61.59398555755615,58.39942621881944,64.78854489629286,250.0
252.0,74.29429769515991,72.3879240268708,76.20067136344902,75.61561822891235,73.20011485759152,78.03112160023319,68.82883191108704,63.8697837471708,73.78788007500327,65.1651656627655,60.57145391272978,69.75887741280123,73.08270692825317,71.44575002422152,74.71966383228482,69.47368502616882,67.71679475507396,71.23057529726368,65.74436068534851,63.841050342648266,67.64767102804875,63.127819299697876,61.0813795248628,65.17425907453296,251.0
253.0,74.11411643028259,71.35854352014395,76.86968934042123,76.51651859283447,73.03122550087392,80.00181168479503,68.04805040359497,60.89863179277881,75.19746901441114,64.6846854686737,58.92940865283173,70.43996228451569,73.59398603439331,72.19298653354542,74.9949855352412,69.56391096115112,67.97035277154868,71.15746915075357,65.7443618774414,63.24070513813855,68.24801861674426,62.94736981391906,60.43874953553269,65.45599009230543,252.0
254.0,74.77477669715881,72.68342621284887,76.86612718146876,76.15615963935852,72.45624530466952,79.85607397404752,69.42943215370178,63.76974775459024,75.08911655281332,64.62462544441223,58.56852857550755,70.68072231331692,73.11278223991394,72.0687794911978,74.15678498863008,69.44360971450806,67.19449484838606,71.69272458063006,66.97744369506836,64.69787084924222,69.2570165408945,62.28571534156799,58.6604390302238,65.91099165291219,253.0
255.0,74.11411643028259,71.7173508713135,76.51088198925169,76.2162184715271,73.44433285421974,78.98810408883446,69.66967225074768,64.50311083675095,74.83623366474441,66.1261260509491,61.21734094695545,71.03491115494273,73.29323291778564,71.65420408542384,74.93226175014745,69.92481231689453,67.64672886495889,72.20289576883017,66.79699420928955,65.04848916834696,68.54549925023214,64.12030220031738,62.80677035919938,65.43383404143538,254.0
256.0,74.47447776794434,72.8024774543756,76.14647808151307,76.09609842300415,73.6325390142845,78.5596578317238,70.03003239631653,64.87045748637553,75.18960730625753,65.28528571128845,60.38477475643121,70.18579666614569,73.32330822944641,72.00119787845527,74.64541858043755,70.07518887519836,68.31187378163344,71.83850396876329,67.24812030792236,65.6803114727597,68.81592914308503,63.759398460388184,61.323030793307915,66.19576612746846,255.0
257.0,74.47447776794434,72.24739246262995,76.70156307325873,76.15615844726562,73.38264661355711,78.92967028097414,69.24925088882446,63.09639043265422,75.40211134499471,65.34534573554993,61.38638911257668,69.30430235852317,72.7819561958313,71.92468157375488,73.63923081790772,70.3157913684845,68.1016371527076,72.5299455842614,67.24812150001526,65.38685939773812,69.1093836022924,64.30075168609619,62.22088157898757,66.38062179320481,256.0
258.0,74.53453779220581,72.81730416644862,76.251771417963,76.39639854431152,73.38889620273646,79.40390088588659,69.96997237205505,65.05843267424449,74.88151206986562,66.60660743713379,61.29205412138805,71.92116075287953,73.53383421897888,71.9212316787174,75.14643675924036,70.0451135635376,68.05753424148548,72.03269288558971,67.60902404785156,66.34819565832132,68.86985243738181,64.36090350151062,62.271814276081074,66.44999272694017,257.0
259.0,73.75375747680664,71.99501372457816,75.51250122903512,76.51651859283447,73.99149631293164,79.0415408727373,69.90991234779358,65.26058859601724,74.55923609956992,66.30630612373352,60.26885129182504,72.343760955642,73.14285635948181,72.0923761745408,74.19333654442282,70.2255642414093,68.03089848777711,72.4202299950415,67.3984968662262,65.85247288663786,68.94452084581454,64.06015157699585,61.14425299207665,66.97605016191505,258.0
260.0,75.01501679420471,72.5532863845894,77.47674720382003,76.15615844726562,74.07995716016092,78.23235973437033,69.96997237205505,64.98553040568623,74.95441433842387,66.66666626930237,61.8478050698602,71.48552746874454,73.41353416442871,71.83136780033703,74.99570052852039,70.46616554260254,68.14238322747514,72.78994785772994,67.7593994140625,66.32254243936077,69.19625638876423,64.6616542339325,63.25501686479796,66.06829160306702,259.0
261.0,74.41441774368286,71.98959886007714,76.83923662728859,76.51651859283447,73.97370171447636,79.05933547119258,69.78979110717773,64.25822878696682,75.32135342738864,66.24624609947205,61.96446444497354,70.52802775397055,73.44360947608948,71.8714780409782,75.01574091120075,70.64661741256714,68.48988985984224,72.80334496529204,67.8496241569519,66.40179241019928,69.29745590370453,64.7518801689148,62.818510869194554,66.68524946863504,260.0
262.0,73.99399638175964,72.52897266224403,75.45902010127526,76.2162184715271,73.27082687330712,79.16161006974708,70.39039254188538,65.69666898654617,75.08411609722458,67.08708763122559,62.22351879510686,71.95065646734432,73.11278104782104,71.67278012015626,74.55278197548583,70.61654210090637,68.35689787343308,72.87618632837966,68.00000071525574,66.54438200048314,69.45561943002834,65.1127827167511,63.71420628798079,66.51135914552141,261.0
263.0,74.65465664863586,71.97204866615522,77.33726463111651,75.79579830169678,72.91072827971782,78.68086832367574,70.87087273597717,66.10375328195109,75.63799219000326,66.54654622077942,61.828867257460104,71.26422518409873,73.41353416442871,72.04602327505309,74.78104505380433,70.37594079971313,67.81955079120686,72.9323308082194,67.63909816741943,66.0821445934404,69.19605174139846,64.60150361061096,62.17769622716298,67.02531099405894,262.0
264.0,74.95495796203613,72.584678622801,77.32523730127127,75.9759783744812,74.1617082886647,77.7902484602977,70.8108139038086,65.92504690372442,75.69658090389277,67.20720648765564,62.45239862675585,71.96201434855543,73.26315879821777,71.75789550024466,74.76842209619089,70.70676803588867,68.51881190427156,72.89472416750579,67.9398512840271,66.65327974135641,69.22642282669779,65.112783908844,63.059174363024574,67.16639345466342,263.0
265.0,74.11411643028259,71.87290201575765,76.35533084480754,75.85585832595825,73.85711341612735,77.85460323578916,70.93093276023865,66.23336815322422,75.62849736725308,66.84684753417969,62.74799635529553,70.94569871306385,73.14285635948181,71.69034699039936,74.59536572856426,70.37593960762024,67.99116509391715,72.76071412132333,68.18045139312744,66.81625229640892,69.54465048984596,65.44360995292664,63.71788651146918,67.16933339438408,264.0
266.0,75.13513803482056,73.27909864376606,76.99117742587505,76.15615844726562,73.49041336696459,78.82190352756666,70.5705726146698,65.5321457393312,75.6089994900084,67.20720767974854,62.05637753629355,72.35803782320352,73.38345885276794,72.32014106930708,74.4467766362288,70.70676803588867,68.20085355462531,73.21268251715203,68.36090326309204,66.8325326564365,69.88927386974758,65.23308396339417,63.563978187690296,66.90218973909803,265.0
267.0,74.05405640602112,71.78088018463987,76.32723262740237,76.03603839874268,73.58348526729439,78.48859153019096,70.5705726146698,65.50536926517415,75.63577596416545,66.90690755844116,62.19496806225229,71.61884705463004,73.38345885276794,71.8315967544885,74.93532095104739,70.70676803588867,68.06896808786014,73.3445679839172,68.09022665023804,66.54786514279867,69.6325881576774,65.08270859718323,62.97905641508905,67.18636077927741,266.0
268.0,74.65465664863586,72.50378451244597,76.80552878482575,76.03603839874268,73.49322152038457,78.57885527710079,70.99099278450012,66.07211429266039,75.90987127633986,66.90690636634827,61.96607627959331,71.84773645310322,73.68421077728271,72.15436191529506,75.21405963927037,70.79699397087097,68.64026641814607,72.95372152359587,68.00000190734863,66.63662996134269,69.36337385335457,65.14285802841187,63.35281583472667,66.93290022209706,267.0
269.0,74.41441774368286,72.31876177689185,76.51007371047388,75.91591835021973,73.82026238342871,78.01157431701074,70.93093276023865,66.1903712876947,75.67149423278259,67.02702641487122,62.36801417067768,71.68603865906475,73.38345885276794,72.39166230378687,74.37525540174902,70.73684334754944,68.44244001161394,73.03124668348494,68.57143044471741,67.19731857824469,69.94554231119012,65.53383588790894,63.70628816025978,67.36138361555808,268.0
270.0,75.13513803482056,72.85404281610175,77.41623325353936,75.85585832595825,73.46663160819742,78.24508504371909,70.8108127117157,66.037076726567,75.5845486968644,67.38738775253296,62.26640746063684,72.50836804442908,73.44360828399658,71.72050772823437,75.1667088397588,70.97744464874268,68.75462530434089,73.20026399314446,68.30075263977051,66.68674926747433,69.91475601206669,65.2932345867157,63.32279282189849,67.26367635153291,269.0
271.0,74.47447776794434,72.19733935223695,76.75161618365172,76.09609842300415,73.47298073101888,78.71921611498942,70.8108127117157,66.29930641460932,75.32231900882208,67.20720767974854,62.33993173300401,72.07448362649306,73.17293286323547,71.48295968255621,74.86290604391473,71.03759527206421,68.85170604342694,73.22348450070147,68.27067732810974,66.46303556406572,70.07831909215376,65.1127815246582,63.01020492494888,67.21535812436753,270.0
272.0,74.53453660011292,72.03644204658602,77.03263115363981,75.67567825317383,73.59513798267996,77.7562185236677,70.63063263893127,66.23043881746548,75.03082646039707,67.26726651191711,62.678465191202996,71.85606783263123,73.20300936698914,71.49705463993672,74.90896409404155,70.82706928253174,68.2574434688991,73.39669509616438,67.96992540359497,66.42536599745368,69.51448480973626,65.44360876083374,63.653566767437496,67.23365075422998,271.0
273.0,74.35435771942139,72.72884894623171,75.97986649261107,76.09609842300415,73.86294750871187,78.32924933729643,70.69069385528564,65.45650180581765,75.92488590475364,67.56756782531738,62.857539808825045,72.27759584180973,73.65413546562195,71.91210878724496,75.39616214399894,70.8571445941925,68.53384881110853,73.18044037727648,68.45112919807434,66.88693085219761,70.01532754395107,65.71428656578064,63.99973496917991,67.42883816238137,272.0
274.0,73.6336350440979,70.71901911424156,76.54825097395424,76.2162184715271,73.7091170872292,78.723319855825,70.8108127117157,65.92043356623188,75.70119185719952,67.08708882331848,62.01476831227193,72.15940933436502,72.691730260849,71.148635162773,74.234825358925,70.94736933708191,68.68572448040622,73.2090141937576,68.18045139312744,66.60114662627913,69.75975615997575,65.2030086517334,63.144997801569126,67.26101950189766,273.0
275.0,73.93393635749817,72.39681999540716,75.47105271958918,76.15615844726562,73.87308739862358,78.43922949590767,70.69069266319275,65.93493700583207,75.44644832055343,66.96696639060974,62.25215562313502,71.68177715808447,73.38345885276794,71.71910315321058,75.0478145523253,70.94736814498901,68.77496967185925,73.11976661811877,68.33082795143127,66.5119623995896,70.14969350327294,64.99248266220093,62.63057596626981,67.35438935813204,274.0
276.0,73.93393635749817,71.20301902226127,76.66485369273506,75.55555820465088,73.84885985394907,77.26225655535269,70.39039254188538,65.4577831045014,75.32300197926935,66.96696639060974,62.228307194145124,71.70562558707435,73.20300817489624,71.87748015953021,74.52853619026227,70.79699397087097,68.42553158432963,73.16845635741231,67.96992540359497,66.4327038185087,69.50714698868124,65.32330870628357,64.11748592237909,66.52913149018805,275.0
277.0,74.59459781646729,72.07672858855597,77.1124670443786,76.2162184715271,74.38463389573249,78.04780304732171,70.99099397659302,66.16465309391408,75.81733485927195,67.26726770401001,62.6883045054611,71.84623090255893,73.62406134605408,72.11055954091776,75.13756315119039,71.03759527206421,68.74565794584238,73.32953259828604,68.27067613601685,66.73713786990945,69.80421440212424,65.65413475036621,64.11470845211021,67.19356104862221,276.0
278.0,73.8738763332367,71.08092119457396,76.66683147189943,76.2162184715271,74.25390021140633,78.17853673164787,71.59159421920776,67.02446152749528,76.15872691092025,67.02702641487122,62.10448221075525,71.94957061898718,73.89473795890808,72.13270694763793,75.65676897017823,70.91729402542114,68.7469796049409,73.08760844590138,68.33082795143127,66.5687963806126,70.09285952224995,65.17293334007263,63.41732968070464,66.92853699944062,277.0
279.0,74.23423767089844,72.46526857813689,76.00320676365999,76.03603839874268,74.01709229714747,78.05498450033788,70.8108127117157,66.11324821901124,75.50837720442016,67.14714765548706,62.55540085036397,71.73889446061015,73.20300817489624,71.22683781618663,75.17917853360585,70.79699277877808,68.4591435836732,73.13484197388296,68.33082795143127,66.42099373287785,70.2406621699847,65.14285802841187,63.30605415251385,66.97966190430988,278.0
280.0,73.81381630897522,71.20967334105374,76.4179592768967,76.03603839874268,73.9083532304359,78.16372356704944,70.5705726146698,65.72372207352409,75.41742315581551,67.26726770401001,62.00129665475662,72.53323875326339,73.47368478775024,72.02898013862871,74.91838943687178,70.91729283332825,68.58137763797541,73.25320802868109,68.45112919807434,66.79904610733509,70.1032122888136,65.53383588790894,64.04747008526151,67.02020169055636,279.0
281.0,74.65465784072876,73.02914906753908,76.28016661391844,76.03603839874268,73.91897578889761,78.15310100858774,70.75075268745422,65.83645973952476,75.66504563538369,67.44744896888733,62.49203864685431,72.40285929092035,73.56391072273254,71.55370500041153,75.57411644505356,70.85714340209961,68.59549848597732,73.1187883182219,68.18045258522034,66.76739935035398,69.59350582008669,65.17293334007263,63.54428453662981,66.80158214351545,280.0
282.0,73.69369626045227,71.7176371863385,75.66975533456605,76.2162184715271,74.46004035706461,77.97239658598959,71.23123407363892,66.28128640421377,76.18118174306406,66.96696639060974,62.10154512685721,71.83238765436228,73.23308229446411,71.66311149946904,74.80305308945918,70.79699397087097,68.53534840083923,73.05863954090272,68.33082795143127,66.75510684922246,69.90654905364009,65.35338401794434,63.5067594289928,67.20000860689586,281.0
283.0,74.29429650306702,71.80343211350768,76.78516089262635,76.27627849578857,74.3651802262803,78.18737676529685,70.93093395233154,66.04978349228075,75.81208441238233,67.20720648765564,62.582191384919454,71.83222159039182,73.56391072273254,71.90840863730178,75.21941280816331,70.8571445941925,68.54849477929336,73.16579440909165,68.51127982139587,66.59258588898024,70.42997375381151,65.26315689086914,63.31696425416519,67.2093495275731,282.0
284.0,74.65465784072876,71.98891276042772,77.3204029210298,76.09609842300415,73.91400937833586,78.27818746767244,70.75075268745422,66.12476323426739,75.37674214064106,67.26726770401001,62.11818854282886,72.41634686519116,73.20300817489624,72.0075448160919,74.39847153370059,70.91729283332825,68.593509823919,73.24107584273749,68.60150456428528,66.99100789416633,70.21200123440423,65.59398531913757,63.8229937860522,67.36497685222295,283.0
285.0,73.3933961391449,71.32807993798333,75.45871234030646,76.03603839874268,74.19218587217844,77.87989092530691,70.93093395233154,66.20466097761395,75.65720692704913,67.32732772827148,62.26034252179985,72.39431293474313,73.80451202392578,71.87172746128348,75.73729658656808,71.00751876831055,68.5748646858586,73.4401728507625,68.15037727355957,66.69864597276542,69.60210857435372,65.2030086517334,63.46358006909666,66.94243723437015,284.0
286.0,73.81381511688232,71.2357746092502,76.39185562451445,76.09609842300415,74.3245822171987,77.8676146288096,71.17117404937744,66.22304859224822,76.11929950650666,67.14714646339417,62.57508003090183,71.7192128958865,72.691730260849,71.37390021205164,74.00956030964636,70.97744464874268,68.66488081233918,73.29000848514617,68.06015133857727,66.50974702696108,69.61055565019346,65.26315927505493,63.52568291642272,67.00063563368715,285.0
287.0,74.83483791351318,72.78266501499017,76.8870108120362,76.33633852005005,74.43233154872343,78.24034549137667,71.11111402511597,66.23920989738626,75.98301815284567,66.96696639060974,62.42756150156299,71.50637127965649,73.80451202392578,72.02396839797863,75.58505564987293,71.03759527206421,68.75306774837279,73.32212279575563,68.39097857475281,66.52668031318407,70.25527683632154,65.35338282585144,63.467378258084295,67.23938739361859,286.0
288.0,73.1531548500061,70.5821199541201,75.7241897458921,76.15615844726562,74.15741353743472,78.15490335709653,70.75075268745422,66.26329736778467,75.23820800712377,67.32732772827148,62.01701837452072,72.63763708202225,73.14285635948181,71.49694379362556,74.78876892533806,70.97744464874268,68.55503866083231,73.39985063665304,68.42105388641357,66.75669737905682,70.08541039377033,65.4736840724945,63.740768999154064,67.20659914583496,287.0
289.0,74.05405640602112,72.40103870308012,75.70707410896212,75.9759783744812,74.19937889795229,77.75257785101012,71.05105400085449,66.23406463913213,75.86804336257686,67.26726770401001,62.140127672179126,72.3944077358409,73.74436020851135,71.99844439290443,75.49027602411827,70.79699277877808,68.3182975782973,73.27568797925885,68.24060320854187,66.80060187629239,69.68060454079135,65.2030074596405,63.387251467612515,67.01876345166849,288.0
290.0,74.35435652732849,72.04184855024822,76.66686450440876,76.27627849578857,74.29566316607682,78.25689382550033,71.29129409790039,66.66530425778484,75.91728393801594,67.14714646339417,62.43903488463051,71.85525804215781,73.59398484230042,72.04723097932708,75.14073870527375,71.03759407997131,68.77544808445248,73.29974007549015,68.09022665023804,66.54786499751592,69.63258830296016,65.2932333946228,63.24127753349067,67.34518925575493,289.0
291.0,74.11411643028259,71.81333774895619,76.414895111609,76.15615844726562,74.03696706603323,78.27534982849802,71.11111402511597,66.38484103146244,75.83738701876949,67.08708643913269,62.14990808909986,72.02426478916553,73.44360947608948,71.48698775250602,75.40023119967293,70.97744464874268,68.78793945147899,73.16694984600636,68.30075263977051,66.42737929950457,70.17412598003645,65.32330751419067,63.428331840484525,67.21828318789682,290.0
292.0,74.41441774368286,73.30290155795097,75.52593392941475,76.15615844726562,74.2030529998152,78.10926389471605,70.93093395233154,66.23336907859385,75.62849882606923,67.26726651191711,62.03997052313045,72.49456250070378,74.01503920555115,72.48371295920421,75.54636545189808,70.97744464874268,68.59979304929655,73.3550962481888,68.21052670478821,66.42934921785647,69.99170419171995,65.44360995292664,63.54923178983069,67.33798811602259,291.0
293.0,73.51351499557495,70.515018891991,76.5120110991589,76.2162184715271,74.09915586168204,78.33328108137216,70.93093395233154,66.04055462384267,75.82131328082042,67.44744777679443,62.419769711920324,72.47512584166854,73.26315879821777,71.99874985489564,74.52756774153991,70.97744345664978,68.73437075655573,73.22051615674383,68.18045258522034,66.77945286045507,69.58145230998561,65.44360876083374,63.45602747712569,67.4311900445418,292.0
294.0,74.59459662437439,72.20536814607185,76.98382510267693,76.09609842300415,74.04172951219041,78.15046733381789,71.05105400085449,66.48392136792927,75.61818663377971,67.14714646339417,62.71021527510799,71.58407765168033,73.65413546562195,71.6132278494923,75.69504308175159,70.94736933708191,68.52636398245974,73.36837469170408,68.15037608146667,66.50515090612552,69.79560125680783,65.32330870628357,63.43131695356298,67.21530045900415,293.0
295.0,74.1141152381897,71.7173484096434,76.51088206673599,76.15615844726562,74.2030529998152,78.10926389471605,70.93093395233154,66.18561873021402,75.67624917444907,66.90690636634827,61.84882916663186,71.96498356606467,73.29323291778564,71.9207701069862,74.66569572858509,70.97744345664978,68.85879690661973,73.09609000667983,68.33082675933838,66.47199524562572,70.18965827305104,65.2030074596405,63.365588960227456,67.04042595905355,294.0
296.0,74.11411762237549,72.22198853971972,76.00624670503126,76.2162184715271,74.23105522462254,78.20138171843166,70.87087392807007,66.01008869342098,75.73165916271915,67.44744777679443,62.25216418412774,72.64273136946113,73.62406134605408,71.83338687674643,75.41473581536172,70.94736933708191,68.66829432908501,73.2264443450788,68.36090326309204,66.60530044611997,70.11650608006411,65.41353344917297,63.56262627293885,67.2644406254071,295.0
297.0,74.53453660011292,72.56076070880486,76.50831249142097,76.2162184715271,73.95497650437619,78.47746043867801,71.05105400085449,66.28109752288782,75.82101047882117,67.20720648765564,62.28466226535875,72.12975070995253,73.41353416442871,71.56752030843984,75.25954802041758,70.91729402542114,68.59594639413793,73.23864165670436,68.15037608146667,66.57896616474419,69.72178599818916,65.44360876083374,63.537330403983546,67.34988711768393,296.0
298.0,73.51351499557495,70.61441018208507,76.41261980906484,76.03603839874268,73.96201000735321,78.11006679013214,71.05105400085449,66.42994034909854,75.67216765261044,67.02702641487122,62.11365066304656,71.94040216669588,73.05263161659241,71.20661666814297,74.89864656504184,71.03759407997131,68.72356269378736,73.35162546615527,68.12030076980591,66.39588805160433,69.84471348800749,65.23308157920837,63.335720838927614,67.13044231948913,297.0
299.0,74.29429650306702,72.4117216923372,76.17687131379684,76.2162184715271,74.26542302541421,78.16701391763999,70.99099397659302,66.19276244536755,75.78922550781849,67.44744777679443,62.831216821292195,72.06367873229667,73.62406134605408,72.25572387557355,74.9923988165346,70.91729283332825,68.76528797828026,73.06929768837624,68.12030076980591,66.37957346555731,69.8610280740545,65.32330751419067,63.428331958733295,67.21828306964805,298.0
300.0,74.35435652732849,71.54851675836483,77.16019629629216,75.9759783744812,73.92820456547278,78.02375218348962,70.87087392807007,66.01008869342098,75.73165916271915,67.26726770401001,62.25575876019929,72.27877664782072,73.32330822944641,71.4105167053246,75.23609975356823,70.97744345664978,68.73185184361084,73.22303506968872,68.33082795143127,66.6011779111144,70.06047799174814,65.41353344917297,63.58722422397511,67.23984267437083,299.0
301.0,74.65465784072876,72.54613180843485,76.76318387302267,73.6336362361908,70.53166344611043,76.73560902627116,63.48348379135131,59.02627404810375,67.94069353459888,59.339340925216675,53.981694869863475,64.69698698056987,73.56390953063965,71.78654381982082,75.34127524145848,68.18045139312744,65.46201433688113,70.89888844937376,62.34586358070373,58.21312296145787,66.47860419994959,57.35338449478149,51.44875846302894,63.258010526534036,300.0
302.0,74.65465664863586,72.13678571458756,77.17252758268417,74.23423647880554,70.72316217583104,77.74531078178005,64.86486434936523,60.52866881645521,69.20105988227526,62.70270466804504,58.1513957811264,67.25401355496368,73.47368478775024,71.50841294097336,75.43895663452713,68.96240711212158,66.46734394109646,71.4574702831467,63.78947377204896,60.5200509201651,67.05889662393281,62.70676732063294,61.761667914682455,63.65186672658343,301.0
303.0,74.17417526245117,71.67067023390788,76.67768029099446,73.99399518966675,70.58588361780787,77.40210676152563,64.50450658798218,62.19394903584652,66.81506414011784,59.93994116783142,55.367875694495396,64.51200664116745,73.62406015396118,72.05913851117752,75.18898179674484,68.93233180046082,66.02303215571946,71.84163144520217,63.24812173843384,59.63659492802724,66.85964854884043,60.932332277297974,59.2598431091083,62.604821445487644,302.0
304.0,74.71471786499023,72.33684145711116,77.0925942728693,73.99399518966675,70.97153456664176,77.01645581269173,64.32432413101196,60.571170091493464,68.07747817053045,62.16216325759888,57.697878102569476,66.62644841262828,73.02255749702454,71.26373779903554,74.78137719501353,68.57142925262451,65.72221159658284,71.42064690866619,62.977443933486946,57.732146780104216,68.22274108686968,61.50375962257385,60.95124370579876,62.056275539348945,303.0
305.0,74.53453779220581,72.253442573487,76.81563301092461,74.47447657585144,71.05052669216748,77.8984264595354,65.70570588111877,61.19419956417503,70.21721219806253,61.08108162879944,56.93846127110346,65.22370198649541,73.44360947608948,71.87868800513071,75.00853094704824,69.14285659790039,66.67788304785562,71.60783014794517,64.21052694320679,62.36573829350682,66.05531559290675,59.87969994544983,56.52661897695383,63.23278091394583,304.0
306.0,74.65465784072876,72.55685137981953,76.75246430163799,74.35435652732849,71.07434015689468,77.6343728977623,65.4054069519043,61.01034086372983,69.80047304007876,62.04204320907593,57.37722810369513,66.70685831445672,73.44360947608948,71.86072870504923,75.02649024712973,69.26315903663635,66.68343516928424,71.84288290398847,64.15037631988525,61.59929912358294,66.70145351618757,62.28571653366088,61.601547585533694,62.96988548178807,305.0
307.0,74.29429769515991,72.39978707715919,76.18880831316064,74.05405521392822,70.02734243116922,78.08076799668723,65.34534573554993,61.59700027172331,69.09369119937655,61.68168306350707,57.67742827589872,65.68593785111543,73.3233094215393,71.86303495888868,74.78358388418994,69.11278128623962,66.34284168065471,71.88272089182453,64.90225553512573,62.87190122333568,66.93260984691578,62.37594008445739,61.91982539992814,62.83205476898664,306.0
308.0,74.89489674568176,72.27177727954228,77.51801621182125,74.89489674568176,72.0254964291525,77.76429706221103,65.6456470489502,61.93356638629875,69.35772771160164,62.3423433303833,57.814874192727736,66.86981246803886,72.81203150749207,71.55659397032406,74.06746904466007,69.41353440284729,66.62934504061288,72.1977237650817,64.27067756652832,61.13505955318668,67.40629557986996,61.20300769805909,59.93146327735392,62.47455211876426,307.0
309.0,74.11411762237549,71.77447322943168,76.4537620153193,74.11411643028259,70.80127200739827,77.42696085316692,65.4054069519043,60.52887606256432,70.28193784124427,62.402404546737664,57.724076351614066,67.08073274186127,73.23308229446411,71.54846874597598,74.91769584295224,69.74436044692993,67.18046174508989,72.30825914876998,63.759398460388184,60.908197736944004,66.61059918383236,61.082706451416016,59.12089052936194,63.044522373470095,308.0
310.0,74.17417645454407,71.90695867881504,76.44139423027309,74.29429650306702,70.93952433239618,77.64906867373786,66.78678750991821,61.52252929797373,72.05104572186269,61.861863136291504,57.412754246727005,66.310972025856,73.02255630493164,71.38698013525115,74.65813247461213,69.26315903663635,66.62492894182446,71.90138913144824,65.2932345867157,63.8068692664851,66.7795999069463,62.61654257774353,61.80256630058318,63.43051885490388,309.0
311.0,74.65465784072876,72.67860089526445,76.63071478619307,74.29429650306702,70.77552539048368,77.81306761565035,65.76576590538025,62.15591039553695,69.37562141522355,62.58258342742919,58.50026575923078,66.66490109562761,73.17293286323547,71.54428273897632,74.80158298749463,69.44360971450806,66.72143151359288,72.16578791542324,65.14285683631897,63.18104173664605,67.10467193599189,62.857143878936775,61.94244388412216,63.771843873751386,310.0
312.0,74.11411643028259,72.06194183094671,76.16629102961848,74.83483672142029,71.6681278575851,78.00154558525547,65.8858871459961,62.1556306124199,69.61614367957229,63.30330491065978,58.678290098181286,67.92831972313827,73.50376009941101,72.0795491558965,74.92797104292552,69.7744369506836,67.62663833575873,71.92223556560846,64.96240615844727,62.35348326344135,67.57132905345318,61.92481279373169,60.792489185610876,63.0571364018525,311.0
313.0,74.35435771942139,73.14194827761852,75.56676716122425,74.65465664863586,71.05982267487752,78.2494906223942,66.66666746139526,61.93276663774273,71.4005682850478,62.94294476509095,58.47563036344043,67.41025916674147,73.3233094215393,71.46144031232829,75.18517853075032,69.83458757400513,67.46264708049063,72.20652806751963,64.81203079223633,62.52404171494597,67.10001986952669,61.29323482513428,59.593255202217485,62.99321444805107,312.0
314.0,73.93393635749817,71.98313925981644,75.8847334551799,74.65465664863586,71.2465460221313,78.06276727514043,66.06606721878052,61.12706109547989,71.00507334208115,61.921924352645874,58.02148640209309,65.82236230319866,73.44361066818237,71.904182972559,74.98303836380575,69.44361090660095,66.95353842430022,71.93368338890168,64.63158011436462,62.241123881823654,67.0220363469056,62.496241331100464,61.68226477865138,63.31021788354955,313.0
315.0,73.81381630897522,71.87461057545718,75.75302204249326,74.41441655158997,70.71572165326211,78.11311144991782,66.24624729156494,62.92524652538658,69.5672480577433,62.70270466804504,58.45369391140157,66.9517154246885,72.90225625038147,71.007878347513,74.79663415324994,69.68421220779419,67.19368469391728,72.1747397216711,64.9323308467865,63.02605237238866,66.83860932118434,62.76691913604736,61.63859797538667,63.89524029670805,314.0
316.0,74.05405759811401,72.19559042395365,75.91252477227438,75.01501679420471,71.63480406575732,78.3952295226521,66.00600719451904,62.356401039135164,69.65561334990292,63.66366505622864,58.92025065658958,68.4070794558677,73.41353416442871,71.74442860352484,75.08263972533258,69.74436163902283,67.55640382781431,71.93231945023135,65.05263209342957,63.43443123002859,66.67083295683054,62.165414094924934,61.62741239697824,62.70341579287163,315.0
317.0,73.99399757385254,72.60805476519886,75.37994038250622,74.89489674568176,71.40830819301198,78.38148529835155,67.08708882331848,62.43679452490943,71.73738312172753,63.483484983444214,58.71825725989877,68.24871270698965,73.26315879821777,71.31580569753685,75.2105118988987,69.47368502616882,67.21554149109606,71.73182856124158,65.14285802841187,63.32772658748222,66.95798946934151,61.59398555755615,60.17295198723133,63.015019127880976,316.0
318.0,74.95495796203613,72.37517192074064,77.53474400333162,74.89489674568176,71.30633966331149,78.48345382805203,66.54654741287231,61.6185085816013,71.47458624414334,63.06306481361389,58.333930746212836,67.79219888101494,73.05263161659241,71.78375784287655,74.32150539030826,69.50376033782959,66.94869570764263,72.05882496801655,65.08270859718323,63.03626991731175,67.12914727705471,62.70676851272583,61.84949415203422,63.56404287341744,317.0
319.0,73.93393754959106,72.44147313709293,75.4264019620892,74.89489674568176,71.73388835640053,78.055905134963,67.027028799057,62.62171365985622,71.43234393825779,62.70270466804504,58.20120400826479,67.20420532782528,73.35338473320007,71.50125748700982,75.20551197939032,69.6842110157013,67.12207817822274,72.24634385317985,65.0225579738617,63.15160212307096,66.89351382465243,62.917295694351196,61.933510651424,63.90108073727839,318.0
320.0,74.17417764663696,72.59939052496824,75.74896476830568,75.01501679420471,71.48473198170305,78.54530160670637,66.24624729156494,62.84475821160824,69.64773637152165,63.78378510475159,59.1529242687643,68.41464594073886,73.17293167114258,72.01493979254694,74.33092354973822,69.6842110157013,67.56663122562594,71.80179080577665,64.96240615844727,62.801486365298246,67.12332595159629,62.556391954422,61.68602855974911,63.42675534909488,319.0
321.0,74.17417645454407,71.59089522787772,76.75745768121041,74.77477669715881,71.23428858651324,78.31526480780438,66.96696877479553,62.736035927779874,71.19790162181118,63.483484983444214,58.610655504578354,68.35631446231008,73.83458614349365,72.17362978376076,75.49554250322655,69.50376033782959,67.0944578544994,71.91306282115978,64.8421061038971,62.854525902481306,66.82968630531289,61.98496222496033,60.97397110784738,62.99595334207327,320.0
322.0,73.99399638175964,71.45828105182581,76.52971171169348,74.89489674568176,71.30006279681926,78.48973069454426,67.32732892036438,62.40020647011552,72.25445137061324,63.66366505622864,58.97763270576841,68.34969740668888,72.8721809387207,71.64774747199958,74.09661440544183,69.71428632736206,67.26957693718641,72.1589957175377,64.99248147010803,63.11308292295155,66.87188001726452,62.52631664276122,61.778962661456276,63.27367062406617,321.0
323.0,75.13513684272766,72.68258166777608,77.58769201767925,74.89489674568176,71.27506367693276,78.51472981443077,66.84684753417969,61.85517158741795,71.83852348094143,63.06306481361389,58.629183831688444,67.49694579553933,73.1428587436676,71.36168045159603,74.92403703573918,69.62406158447266,67.12356637010555,72.12455679883976,65.2932345867157,63.28302750446096,67.30344166897044,62.70676851272583,62.00144374607312,63.41209327937854,322.0
324.0,73.09309601783752,71.25904948153702,74.92714255413803,74.89489674568176,71.56711443663134,78.22267905473218,66.42642736434937,62.8833932855888,69.96946144310992,63.543545007705696,58.65224376838254,68.43484624702884,73.02255749702454,71.09211541822928,74.95299957581979,69.62406039237976,67.53497073790656,71.71315004685296,65.2030074596405,63.64532690821772,66.7606880110633,62.6466178894043,61.4314526227922,63.86178315601639,323.0
325.0,74.53453779220581,72.72773899448885,76.34133658992278,74.95495676994324,71.75848625885165,78.15142728103483,66.72672748565674,62.74619131354681,70.70726365776666,63.363364934921265,58.461014087599125,68.2657157822434,72.21052646636963,71.03894444183773,73.38210849090153,69.38346028327942,67.04270947568304,71.7242110908758,65.2030086517334,63.574360976486986,66.83165632697981,62.01503992080688,61.22217207630906,62.8079077653047,324.0
326.0,73.09309601783752,70.34407593244535,75.8421161032297,74.77477669715881,71.15868240445431,78.39087098986332,67.2672688961029,62.63446059349932,71.9000771987065,63.543545007705696,58.77358852973902,68.31350148567236,73.233083486557,71.47619219512487,74.98997477798915,69.62406039237976,67.23928428132666,72.00883650343286,64.72180485725403,62.83880152055342,66.60480819395464,62.4661672115326,61.59191644676959,63.34041797629561,325.0
327.0,74.23423647880554,71.58716115259226,76.88131180501883,74.77477669715881,71.14002685871219,78.40952653560544,67.50750780105591,62.38740787218572,72.6276077299261,63.06306481361389,58.31489997304994,67.81122965417784,72.27067828178406,69.83988470469139,74.70147185887673,69.53383564949036,66.86789331482318,72.19977798415754,64.90225672721863,63.058695751088614,66.74581770334864,62.76691794395447,61.91228402953307,63.62155185837587,326.0
328.0,73.93393635749817,69.61649956864274,78.2513731463536,75.19519686698914,71.99872638389606,78.39166735008222,67.20720767974854,62.70069945832924,71.71371590116783,63.42342495918274,58.69715207914484,68.14969783922064,72.21052646636963,70.810332536626,73.61072039611325,69.68421220779419,67.29328191008868,72.0751425054997,64.99248266220093,63.23430720521263,66.75065811918923,62.79699444770813,61.719941063946536,63.874047831469724,327.0
329.0,74.05405640602112,72.18349576263248,75.92461704940976,75.19519686698914,72.24827306652391,78.14212066745436,66.60660743713379,62.9079126597897,70.30530221447788,63.543545007705696,58.43579075438597,68.65129926102543,72.84210562705994,70.82292154777491,74.86128970634496,69.26315784454346,66.85104131699124,71.67527437209567,65.08270740509033,63.55138241717367,66.614032393007,62.37594127655029,61.79939071035806,62.952491842742525,328.0
330.0,74.71471667289734,72.19863643111474,77.23079691467994,74.83483672142029,71.54247157096454,78.12720187187604,66.60660743713379,62.25794983616442,70.95526503810315,63.72372508049011,58.968917332524114,68.47853282845611,72.8721809387207,71.13600661115863,74.60835526628277,69.50376033782959,67.25716037449354,71.75036030116564,64.96240615844727,63.271095326046925,66.6537169908476,62.285714149475105,61.58521465495382,62.986213643996386,329.0
331.0,74.11411643028259,71.7552767114916,76.47295614907358,74.89489674568176,71.85755536664318,77.93223812472034,67.26726770401001,62.36491503110526,72.16962037691476,63.543545007705696,58.542845990262734,68.54424402514866,73.08270812034607,71.49483612137594,74.6705801193162,69.41353440284729,66.90491333841852,71.92215546727606,64.90225553512573,63.215630567116094,66.58888050313537,62.79699325561523,61.84237100390933,63.75161550732113,330.0
332.0,74.11411643028259,71.73623798999863,76.49199487056656,74.89489674568176,72.02549611725317,77.76429737411036,67.5075089931488,62.59413309560462,72.42088489069299,63.483484983444214,58.87213919651409,68.09483077037434,73.65413665771484,72.19851677300053,75.10975654242915,69.50376033782959,67.21231548371955,71.79520519193963,64.99248147010803,63.06849166489813,66.91647127531793,62.736843824386604,61.80742833273461,63.6662593160386,331.0
333.0,74.95495796203613,72.96752465921907,76.9423912648532,75.13513684272766,72.15171731178452,78.1185563736708,67.02702641487122,62.58603218848923,71.4680206412532,64.02402520179749,59.02873914949443,69.01931125410054,72.421053647995,70.83460366218785,74.00750363380214,69.38345909118652,66.96432166308267,71.80259651929038,64.90225672721863,63.07409241631869,66.73042103811856,62.616541385650635,61.882930446656054,63.350152324645215,332.0
334.0,74.11411762237549,72.10636931152628,76.1218659332247,74.89489674568176,71.73388835640053,78.055905134963,66.78678631782532,62.499742597469414,71.07383003818121,63.66366505622864,58.93930056552846,68.38802954692882,73.08270692825317,71.35829498971772,74.80711886678863,69.56391096115112,67.22074679733119,71.90707512497106,64.99248147010803,63.33356911139273,66.65139382882334,62.28571534156799,61.569255431834634,63.00217525130135,333.0
335.0,74.05405640602112,70.85053999595496,77.25757281608728,74.89489674568176,71.76975282500747,78.02004066635605,67.027028799057,62.41177283859656,71.64228475951745,63.66366505622864,58.69734792326132,68.62998218919596,73.17293167114258,71.26309806269614,75.08276527958901,69.38346028327942,67.06698683318687,71.69993373337196,65.1127827167511,63.60902488231647,66.61654055118572,62.43609070777894,61.64465069032072,63.22753072523716,334.0
336.0,73.99399638175964,70.71398017503796,77.27401258848133,74.65465664863586,71.52230706878613,77.7870062284856,67.20720887184143,62.44292707918719,71.97149066449568,63.363364934921265,58.591518263529274,68.13521160631326,73.20300817489624,71.71664303557169,74.68937331422079,69.44360971450806,67.1398623273687,71.74735710164741,65.05263209342957,63.51688321357361,66.58838097328552,62.6466178894043,61.6457419357426,63.647493843065995,335.0
337.0,74.53453779220581,72.42815130996297,76.64092427444865,75.01501679420471,72.10814718492719,77.92188640348223,67.14714765548706,62.45342215528703,71.84087315568709,63.78378510475159,58.71146487601097,68.8561053334922,72.962406873703,71.27645362738876,74.64836012001724,69.38345909118652,66.85911260766338,71.90780557470967,65.1127827167511,63.38182591900147,66.84373951450073,62.556391954422,61.859128073264294,63.2536558355797,336.0
338.0,74.53453660011292,71.93039390712693,77.1386792930989,74.65465664863586,71.35408446496292,77.9552288323088,67.08708763122559,62.559619620313825,71.61455564213735,63.78378510475159,58.994960022918974,68.5726101865842,72.90225744247437,70.69885250156513,75.1056623833836,69.53383564949036,67.0891275791932,71.97854371978751,64.90225672721863,63.130628193813095,66.67388526062416,62.40601658821105,61.8743572750103,62.93767590141181,337.0
339.0,73.99399638175964,71.59535034639708,76.3926424171222,74.65465664863586,71.43009685791701,77.87921643935472,67.20720887184143,62.543359871296104,71.87105787238676,63.66366505622864,58.75212508509317,68.5752050273641,73.56391072273254,71.93248626726027,75.19533517820481,69.53383564949036,67.12641106648995,71.94126023249076,65.05263209342957,63.369362424032296,66.73590176282683,62.31579065322877,61.629969792409476,63.00161151404806,338.0
340.0,73.99399638175964,70.4880623322159,77.49993043130338,74.71471667289734,71.53380066911916,77.89563267667552,66.96696758270264,62.18096624558864,71.75296891981664,63.30330491065978,58.64429274330349,67.96231707801607,73.20300817489624,71.45450315958351,74.95151319020897,69.41353440284729,66.95499086264925,71.87207794304533,65.17293214797974,63.708794821131946,66.63706947482753,62.61654257774353,61.52904218658976,63.7040429688973,339.0
341.0,74.41441655158997,72.15317284298716,76.67566026019277,75.13513684272766,72.19740785436926,78.07286583108606,66.96696758270264,62.280933417879254,71.65300174752602,63.543545007705696,58.66147089407868,68.42561912133272,73.53383302688599,71.84252179702354,75.22514425674844,69.35338377952576,66.81162927986013,71.89513827919139,65.2030086517334,63.75830515037221,66.64771215309459,62.58646726608277,61.795027531752226,63.377907000413316,340.0
342.0,73.99399638175964,71.47612566097823,76.51186710254106,74.77477669715881,71.52653217453374,78.02302121978389,67.027028799057,62.54560573298739,71.50845186512663,63.78378510475159,58.78308603361828,68.78448417588488,72.57143020629883,70.73401104834308,74.40884936425458,69.47368502616882,67.11513055939211,71.83223949294553,65.26315689086914,63.598799844980725,66.92751393675755,62.25564002990722,61.723980716706464,62.787299343107975,341.0
343.0,75.13513803482056,73.09398063667516,77.17629543296596,74.83483672142029,71.41483953925137,78.2548339035892,67.32732892036438,62.7023137789264,71.95234406180236,63.66366505622864,58.57182560076954,68.75550451168773,73.62406015396118,71.90095988429535,75.34716042362702,69.53383564949036,67.0891275791932,71.97854371978751,64.96240615844727,63.34630284421806,66.57850947267647,62.19548940658569,61.58837230774016,62.80260650543123,342.0
344.0,73.57357621192932,70.57057276368106,76.57657966017759,74.77477669715881,71.5195990268575,78.02995436746012,67.44744896888733,62.45577451024437,72.43912342753029,63.483484983444214,58.51444486134125,68.45252510554718,73.47368359565735,71.56978118190885,75.37758600940585,69.41353440284729,67.03445574214824,71.79261306354634,65.05263209342957,63.319719218304016,66.78554496855512,62.315789461135864,61.50181290868678,63.12976601358495,343.0
345.0,73.99399638175964,71.80159810635539,76.1863946571639,74.83483672142029,71.76207332918122,77.90760011365936,67.32732892036438,62.51127536007963,72.14338248064914,63.543545007705696,58.712535097217796,68.3745549181936,72.93233156204224,71.98723428994157,73.8774288341429,69.38345909118652,66.99016549383374,71.7767526885393,65.08270740509033,63.38339311724213,66.78202169293853,62.52631664276122,61.699933451899746,63.3526998336227,344.0
346.0,74.71471786499023,72.79890664561371,76.63052908436676,74.71471667289734,71.44295895316499,77.98647439262969,67.08708882331848,62.41261702706228,71.76156061957468,63.72372508049011,58.833345752001236,68.61410440897899,73.32330822944641,71.2652998399875,75.38131661890532,69.44360971450806,67.03196199107695,71.85525743793916,65.3834593296051,63.727959084979815,67.03895957423039,62.28571534156799,61.63543665892038,62.9359940242156,345.0
347.0,74.47447776794434,72.13869099410088,76.81026454178779,74.89489674568176,71.6773362437643,78.11245724759922,66.90690755844116,62.516970932258786,71.29684418462354,63.66366505622864,58.57182560076954,68.75550451168773,73.11278343200684,71.62641654392034,74.59915032009333,69.50376033782959,67.13229781900355,71.87522285665563,65.26315689086914,63.73330817535252,66.79300560638576,62.28571534156799,61.662062273482846,62.90936840965314,346.0
348.0,74.29429650306702,71.14042798320604,77.448165022928,74.83483672142029,71.59771645295532,78.07195698988525,67.2672688961029,62.42972961769875,72.10480817450707,63.543545007705696,58.588134848216484,68.49895516719491,73.20300817489624,71.3754624580705,75.03055389172198,69.53383564949036,67.20034228687871,71.867329012102,65.2030074596405,63.53322645919232,66.87278846008869,62.31579065322877,61.727591578038464,62.90398972841907,347.0
349.0,74.17417645454407,71.54762140881864,76.80073150026949,74.77477669715881,71.60379882147363,77.945754572844,67.44744896888733,62.5331553653449,72.36174257242975,63.543545007705696,58.5563894638341,68.53070055157728,73.44360947608948,71.87868800513071,75.00853094704824,69.56391096115112,67.2231609002407,71.90466102206155,65.14285802841187,63.51838101602419,66.76733504079954,62.406015396118164,61.6541367769239,63.15789401531243,348.0
350.0,74.53453660011292,72.22397955151523,76.8450936487106,74.77477669715881,71.43752280550842,78.1120305888092,67.44744896888733,62.649217045970026,72.24568089180464,63.543545007705696,58.66147089407868,68.42561912133272,72.8721821308136,71.18555681738006,74.55880744424714,69.59398627281189,67.31739224426217,71.87058030136161,65.26315808296204,63.46807076053292,67.05824540539116,62.345865964889526,61.76735757606813,62.924374353710924,349.0
351.0,74.41441774368286,72.11364057939272,76.715194907973,72.49249339103699,68.72614727503658,76.2588395070374,60.300301313400276,52.78859047791743,67.81201214888311,56.27627968788147,48.52469152023997,64.02786785552297,73.29323410987854,71.77973230474223,74.80673591501485,68.30075263977051,67.37743955655543,69.22406572298559,58.82706880569458,54.2136879452766,63.44044966611256,56.45112693309784,50.91717029398496,61.98508357221072,350.0
352.0,74.47447657585144,71.89993742978702,77.04901572191586,72.19219326972961,69.21482379616496,75.16956274329426,58.79879951477051,49.50063686659192,68.0969621629491,54.954957365989685,46.347804014920186,63.562110717059184,73.233083486557,71.4005950108004,75.06557196231361,68.33082795143127,67.53086250302141,69.13079339984114,57.38346040248871,52.10250158556999,62.66441921940743,55.939850211143494,49.15707928788809,62.7226211343989,351.0
353.0,73.75375509262085,71.53071966149501,75.97679052374669,72.91291356086731,69.28188593127527,76.54394119045935,59.69970226287842,53.153431957116716,66.24597256864011,58.13814043998718,52.320523147134324,63.95575773284004,73.05263161659241,72.06999754030659,74.03526569287823,68.33082795143127,67.51685167427092,69.14480422859162,58.85714292526245,53.4148634038623,64.2994224466626,56.9924819469452,53.19269738430861,60.792266509581786,352.0
354.0,74.71471667289734,72.35587676440205,77.07355658139262,72.85285472869873,69.72050434884221,75.98520510855525,58.79880070686341,50.909413870421574,66.68818754330525,55.85585713386536,48.81959558877283,62.8921186789579,73.65413546562195,71.43539010878277,75.87288082246113,68.21052670478821,67.19284682459543,69.22820658498098,58.94736886024475,53.855639403867976,64.03909831662152,54.586465954780586,48.882082258529685,60.290849651031486,353.0
355.0,74.23423767089844,72.41500377256098,76.0534715692359,73.27327489852905,69.2220018999406,77.32454789711751,61.501502990722656,55.74700979342607,67.25599618801924,57.77778148651122,52.786107278876884,62.76945569414556,73.08270812034607,71.58648504926273,74.5789311914294,68.36090326309204,67.10456526366026,69.61724126252382,60.1804506778717,55.78545725427316,64.57544410147024,57.59398698806763,53.95687750263862,61.231096473496635,354.0
356.0,74.47447776794434,72.58712077127934,76.36183476460933,72.49249339103699,69.21935665227768,75.76563012979629,61.3813829421997,53.848095266610294,68.9146706177891,56.03603780269623,48.401673794793446,63.67040181059901,73.62406134605408,71.93408556656546,75.3140371255427,68.42105388641357,67.17647037103875,69.6656374017884,59.39849734306335,55.997541450950294,62.7994532351764,56.60150349140167,50.05142690965132,63.151580073152026,355.0
357.0,74.11411643028259,72.38380189598921,75.84443096457598,72.85285353660583,69.36626377750396,76.33944329570771,60.780782699584954,53.83287040813251,67.7286949910374,58.61862063407898,53.26602403395546,63.9712172342025,73.68421077728271,72.11424112410621,75.25418043045921,68.51127982139587,67.52176500830265,69.5007946344891,58.79699349403381,53.54781855997835,64.04616842808927,58.225564956665046,54.72726408603468,61.72386582729541,356.0
358.0,74.29429650306702,71.8125000698723,76.77609293626173,73.3933937549591,69.88103444289976,76.90575306701845,60.66066265106201,55.28453259176673,66.0367927103573,57.95795917510986,52.1155935249916,63.800324825228124,72.66165256500244,70.79432516872029,74.52897996128459,68.57142925262451,67.7075840274397,69.43527447780933,59.66917395591735,55.83473370110703,63.503614210727676,57.05263137817382,53.4208098017073,60.68445295464034,357.0
359.0,74.77477788925171,72.89940423276836,76.65015154573506,73.27327489852905,69.58923701948966,76.95731277756845,61.741743087768555,55.80141193196778,67.68207424356933,57.59760022163392,52.186357206699554,63.00884323656828,73.47368478775024,71.88012668251582,75.06724289298467,68.45112919807434,67.55264086803405,69.34961752811463,60.33082723617553,56.14669984378364,64.51495462856742,57.50375986099243,53.84402820162732,61.163491520357546,358.0
360.0,74.35435652732849,72.29998552544481,76.40872752921217,73.09309482574463,69.91076105644295,76.27542859504631,62.16216325759888,55.70396190583716,68.62036460936059,57.357360124588006,50.07236912536416,64.64235112381185,73.233083486557,71.29854593789227,75.16762103522174,68.51127862930298,67.23707088246142,69.78548637614453,60.1804518699646,57.04158834567078,63.31931539425842,57.4436092376709,52.655132821902285,62.23208565343951,359.0
361.0,73.69369506835938,70.85589615307424,76.53149398364451,73.03303360939026,69.74066718133251,76.325400037448,60.72072267532349,53.65759933095168,67.7838460196953,57.23723888397216,50.018779782698026,64.45569798524629,73.05263161659241,70.84409975447701,75.2611634787078,68.63157987594604,67.45903478656423,69.80412496532786,59.06766891479492,53.98883285043746,64.14650497915238,57.62406051158905,52.44710792646795,62.80101309671015,360.0
362.0,74.71471667289734,72.82258527257466,76.60684807322002,73.393394947052,69.79856045048058,76.98822944362342,61.02102279663087,55.40131402452707,66.64073156873467,58.97898077964783,53.57524233500693,64.38271922428873,73.47368478775024,71.56977926688683,75.37759030861366,68.39097857475281,67.62864620989966,69.15331093960596,60.21052598953247,56.58026199662548,63.84078998243946,58.25563907623291,54.56820780091129,61.94307035155453,361.0
363.0,74.11411643028259,71.65238656599357,76.57584629457162,73.51351499557495,70.0935172376972,76.9335127534527,61.861863136291504,56.3695687533015,67.3541575192815,57.47747898101807,51.76150896040265,63.193449001633496,72.99248099327087,71.57144764370787,74.41351434283388,68.63158106803894,67.68887879460435,69.57428334147353,60.601503849029534,57.26430887749905,63.93869882056002,57.80451178550721,54.26572112243221,61.34330244858221,362.0
364.0,74.59459781646729,72.76055308566751,76.42864254726706,73.45345497131348,70.29244590252901,76.61446404009794,62.58258342742919,56.42606173726822,68.73910511759016,58.078081607818596,53.15004462893612,63.00611858670107,73.68421077728271,71.68076676535527,75.68765478921016,68.66165518760681,67.73102237877326,69.59228799644036,60.33082723617553,56.58438289994388,64.07727157240718,57.894737720489495,54.66778159263117,61.12169384834782,363.0
365.0,74.53453779220581,73.01216129953698,76.05691428487464,73.45345497131348,70.13924903031777,76.76766091230918,62.58258342742919,56.89032845226868,68.27483840258971,57.65766024589538,51.30150001170873,64.01382048008202,73.71428608894348,72.51410101312173,74.91447116476523,68.54135513305664,67.3990907630831,69.68361950303019,60.33082842826843,56.78119141264252,63.880465443894344,58.07518839836121,53.818727054795175,62.33164974192725,364.0
366.0,74.17417645454407,72.08282639817014,76.265526510918,73.33333492279053,70.2241019103509,76.44256793523016,61.56156301498413,56.01209812912781,67.11102790084045,58.85885953903198,54.030649943625626,63.68706913443834,73.47368478775024,72.2492514674324,74.69811810806809,68.84210586547852,67.50384557756276,70.18036615339427,60.63157916069031,57.03919763487077,64.22396068650984,58.37593913078308,54.81676095681344,61.93511730475272,365.0
367.0,74.41441774368286,72.8056384940646,76.02319699330113,73.51351380348206,69.93880389720948,77.08822370975463,61.861863136291504,56.32459950836676,67.39912676421625,57.95796036720275,52.12331675585537,63.79260397855013,73.20300936698914,71.37546325780689,75.03055547617139,68.69173049926758,67.67516074018666,69.7083002583485,60.571428537368774,57.2267881668548,63.916068907882746,58.225564956665046,54.78757479974808,61.663555113582014,366.0
368.0,74.05405640602112,71.69330615212411,76.41480665991813,73.6336350440979,70.20705166245365,77.06021842574215,62.642643451690674,56.72131902733507,68.56396787604628,58.318320512771606,52.65465247365913,63.981988551884086,73.17293286323547,71.90316840267997,74.44269732379098,68.63158106803894,67.64206625494572,69.62109588113216,60.72180509567261,57.529369280680555,63.91424091066466,58.28571557998657,55.28836308274419,61.283068077228954,367.0
369.0,74.59459781646729,72.52928386862627,76.6599117643083,73.393394947052,70.29724147102237,76.48954842308163,62.52252340316773,56.68633611549454,68.35871069084092,58.198200464248664,53.10901970003165,63.28738122846568,73.65413546562195,72.21021343182615,75.09805749941775,68.39097738265991,67.41991526418931,69.36203950113051,60.571428537368774,57.07151041981106,64.07134665492649,57.83458590507507,54.06827484044885,61.600896969701296,368.0
370.0,74.23423767089844,72.34210858824267,76.12636675355421,73.51351499557495,70.53009450469762,76.49693548645229,62.1021032333374,56.817329831520624,67.38687663515418,58.738739490509026,53.534785091256644,63.94269388976141,73.26315879821777,71.13811761963585,75.3881999767997,68.54135513305664,67.50278051070394,69.57992975540934,60.75188040733337,57.53896984052836,63.964790974138374,58.52631449699401,55.28293207639033,61.76969691759769,369.0
371.0,74.41441655158997,72.23439305211413,76.5944400510658,73.21321368217468,69.74087891775731,76.68554844659205,61.981983184814446,56.377539866267085,67.5864265033618,58.7988018989563,53.835209501363515,63.76239429654908,73.56390953063965,71.88131031222791,75.24650874905139,68.51127862930298,67.42377687823056,69.5987803803754,60.812031030654914,57.48229805240118,64.14176400890865,58.466166257858276,55.09962697231266,61.83270554340389,370.0
372.0,74.35435771942139,72.54506506434394,76.16365037449883,73.33333373069763,69.95311970489844,76.71354775649682,62.402403354644775,56.35375647102693,68.45105023826262,58.438440561294556,52.7343143425141,64.14256678007501,73.20300936698914,71.83549680626376,74.57052192771451,68.57142925262451,67.39695727372164,69.74590123152738,60.84210515022278,57.38411276214548,64.30009753830008,58.345866203308105,55.037595805796315,61.654136600819896,371.0
373.0,74.11411643028259,71.95487549874079,76.2733573618244,73.57357501983643,70.38840870851105,76.7587413311618,62.76276350021362,57.0373356470125,68.48819135341475,58.438440561294556,52.59375924011265,64.28312188247646,72.99248218536377,71.00149064481158,74.98347372591596,68.21052670478821,67.11784047020566,69.30321293937075,60.78195691108703,57.48841351135845,64.07550031081561,58.25563907623291,55.071715234997065,61.439562917468756,372.0
374.0,74.29429650306702,72.22898073523581,76.35961227089823,73.45345497131348,70.4161130324322,76.49079691019476,62.1021032333374,56.71591795404773,67.48828851262707,58.79880070686341,54.13979001862462,63.4578113951022,73.29323291778564,71.71392755502568,74.87253828054561,68.48120331764221,67.54451559492473,69.41789104035969,60.72180509567261,57.68175577433081,63.761854417014405,58.225563764572144,54.88599906634225,61.565128462802036,373.0
375.0,74.71471786499023,72.39442570179695,77.03501002818352,73.15315365791321,69.88001711055283,76.42629020527359,61.981983184814446,56.30559284662511,67.65837352300379,57.95795917510986,52.54838420745824,63.367534142761485,73.29323530197144,71.92903548252852,74.65743512141435,68.63157987594604,67.76381709904987,69.49934265284222,61.11278414726258,58.076083995957234,64.14948429856793,58.28571438789367,55.0073125221979,61.56411625358944,374.0
376.0,73.51351737976074,71.75733926529826,75.26969549422323,73.21321368217468,69.66382081953962,76.76260654480974,62.1021032333374,56.35545108622502,67.84875538044979,58.85886192321777,53.9749411914084,63.74278265502715,72.8721809387207,71.04092669395537,74.70343518348604,68.51127862930298,67.26397511601958,69.75858214258638,60.571428537368774,57.25394232308989,63.88891475164766,58.345866203308105,55.07367790312576,61.61805450349045,375.0
377.0,74.23423647880554,72.22648634035937,76.24198661725171,73.45345497131348,69.87118565383605,77.0357242887909,61.981983184814446,56.62854606005985,67.33542030956905,58.49850058555604,52.38312903480931,64.61387213630276,73.20300698280334,71.54750505979716,74.85850890580953,68.45112800598145,67.21383602153709,69.6884199904258,60.270676612854004,56.809742407411754,63.731610818296254,58.46616506576539,55.26665393338692,61.665676198143856,376.0
378.0,73.33333611488342,71.56436545375584,75.102306776011,73.393394947052,70.46181098002992,76.32497891407408,62.58258342742919,57.19137764564361,67.97378920921477,58.73874068260193,53.76969906560098,63.707782299602876,72.75188088417053,71.4741265326034,74.02963523573766,68.63157987594604,67.60835860887455,69.65480114301754,60.72180509567261,57.836309301191164,63.60730089015405,58.25563907623291,55.26584215238617,61.24543600007965,377.0
379.0,74.35435771942139,72.44798405113228,76.26073138771049,73.33333373069763,70.10318448123314,76.56348298016212,62.22222328186036,56.6589629479141,67.78548361580661,58.73874068260193,54.02584457891828,63.451636786285576,73.05263161659241,71.49931309978045,74.60595013340436,68.69173049926758,67.73238229512147,69.65107870341369,61.08270764350892,58.18353040923099,63.98188487778685,58.40601444244384,55.218541553299595,61.593487331588086,378.0
380.0,73.93393635749817,71.89277716166937,75.97509555332697,73.15315365791321,69.90074645502789,76.40556086079853,61.921923160552986,55.95584013939923,67.88800618170674,58.438440561294556,53.225827804245235,63.65105331834388,72.72180557250977,70.98563196770618,74.45797917731335,68.57143044471741,67.46129264192369,69.68156824751112,60.78195571899414,57.547299288929636,64.01661214905864,58.13533902168274,54.86038555576314,61.41029248760234,379.0
381.0,73.57357621192932,71.71026128021249,75.43689114364615,73.27327370643616,70.03197647120405,76.51457094166827,62.58258342742919,57.49251551072483,67.67265134413356,59.15916204452515,54.089509684336086,64.2288144047142,73.47368478775024,72.10948506685986,74.83788450864063,68.39097857475281,67.23885835524516,69.54309879426046,60.54135322570801,57.43289662248917,63.64980982892685,58.13533902168274,54.68225393414441,61.588424109221066,380.0
382.0,73.99399638175964,72.13552742582492,75.85246533769437,73.21321487426758,70.1997191697455,76.22671057878965,62.28228330612182,56.9711264321959,67.59344018004774,58.678680658340454,53.266604738594786,64.09075657808611,72.90225625038147,71.18309618378912,74.62141631697382,68.60150575637817,67.57387540605382,69.62913610670253,60.36090373992919,57.061873612888235,63.65993386697015,58.37593913078308,55.082396493051746,61.669481768514416,381.0
383.0,74.47447776794434,72.37237691879272,76.57657861709595,73.33333492279053,70.3123670052891,76.35430284029195,62.1021032333374,56.56728301997304,67.63692344670177,58.61862182617188,53.7006600573917,63.53658359495206,72.84210681915283,70.87109187544453,74.81312176286113,68.57143044471741,67.4411067248879,69.70175416454691,61.052632331848145,58.09821280272018,64.0070518609761,58.37593913078308,55.280604913579246,61.471273347986916,382.0
384.0,73.6336362361908,71.35253960504814,75.91473286733346,73.03303360939026,69.83797277011459,76.22809444866593,61.981983184814446,56.16436759955244,67.79959877007644,58.61862063407898,53.760620577460685,63.476620690697274,73.17293286323547,71.44328201970235,74.9025837067686,68.60150575637817,67.48933285478007,69.71367865797627,60.9022569656372,57.98442201406651,63.82009191720789,58.28571557998657,54.80328623293468,61.76814492703846,383.0
385.0,74.11411643028259,72.28252970452269,75.9457031560425,73.21321368217468,70.08951190809412,76.33691545625524,62.3423433303833,57.15574766269962,67.52893899806699,58.7988018989563,53.74072507080889,63.856878727103705,72.84210443496704,71.30267819493494,74.38153067499914,68.60150456428528,67.45924074358607,69.74376838498449,60.9022569656372,57.86295151654872,63.94156241472568,58.225564956665046,55.059801984797765,61.39132792853233,384.0
386.0,74.29429769515991,72.56138124502577,76.02721414529405,73.27327489852905,69.99051010710117,76.55603968995693,62.46246337890625,57.304636291692184,67.62029046612031,58.918921947479255,53.69853169470186,64.13931220025664,73.1428575515747,71.33022068154611,74.9554944216033,68.48120450973511,67.33795073132903,69.62445828814118,60.69172978401184,57.37219921700522,64.01126035101846,58.01503896713257,54.524826506523056,61.50525142774208,385.0
387.0,73.51351737976074,71.70671858204378,75.32031617747771,73.1531548500061,70.23699232780929,76.06931737220292,61.981983184814446,56.33745604606665,67.62651032356224,58.918921947479255,54.07951953809718,63.75832435686133,72.87217974662781,71.40033864090663,74.34402085234899,68.60150456428528,67.67208733674808,69.53092179182248,60.72180509567261,57.644788671805216,63.79882151954,58.37593913078308,55.233477835483384,61.51840042608278,386.0
388.0,74.59459662437439,72.4542320092173,76.73496123953149,73.1531548500061,70.1757861279137,76.13052357209851,62.22222328186036,56.57450178127051,67.8699447824502,58.498501777648926,53.35643480544938,63.64056874984847,73.08270812034607,71.51273718262429,74.65267905806785,68.63157868385315,67.51332394987776,69.74983341782854,60.78195452690125,57.73261970314911,63.83128935065339,58.436089754104614,55.19235801617423,61.679821492034996,387.0
389.0,74.23423647880554,71.95313945532351,76.51533350228758,73.15315365791321,69.95668185888988,76.34962545693654,62.52252340316773,57.284886779469986,67.76016002686548,58.73874068260193,54.03542169264821,63.44205967255565,72.93233275413513,71.19811278924419,74.66655271902607,68.72180342674255,67.57164898439488,69.87195786909022,60.9022569656372,58.10510186504146,63.69941206623294,58.40601682662964,55.08308304082662,61.728950612432655,388.0
390.0,73.99399757385254,72.39646866680283,75.59152648090225,73.27327370643616,70.00427248468634,76.54227492818598,62.52252340316773,57.39362631254633,67.65142049378913,58.85886192321777,53.74934287627569,63.968380970159856,73.20300936698914,71.2498587360141,75.15615999796417,68.45112919807434,67.23224779740593,69.67001059874275,60.842106342315674,57.852307244994066,63.83190543963728,58.28571557998657,55.00386458179114,61.567566578182,389.0
391.0,73.81381630897522,71.84004073506638,75.78759188288406,73.15315365791321,70.10100204988075,76.20530526594567,62.04204320907593,56.373601910919405,67.71048450723245,58.918921947479255,53.847491111141615,63.990352783816896,73.02255630493164,71.46487644400464,74.58023616585864,68.51127982139587,67.39302384505525,69.6295357977365,60.601503849029534,57.48505537115218,63.71795232690689,58.28571557998657,54.82935952443872,61.74207163553442,390.0
392.0,74.17417764663696,72.19356231692521,76.15479297634872,73.27327489852905,70.20344717812189,76.34310261893621,62.04204320907593,56.3855463685959,67.69854004955596,58.67868185043334,53.62863443740073,63.72872926346596,73.23308229446411,71.52845280760938,74.93771178131884,68.69172930717468,67.5795574935543,69.80390112079506,60.66165447235108,57.509851978719894,63.81345696598227,58.315788507461555,55.00512568946496,61.62645132545815,391.0
393.0,74.53453660011292,72.06366506276522,77.0054081374606,73.21321368217468,70.11123970918456,76.3151876551648,62.46246337890625,57.28282731314081,67.64209944467169,58.61862182617188,53.47217227264405,63.76507137969971,72.93233275413513,71.26797759311093,74.59668791515934,68.81202936172485,67.68873055699746,69.93532816645225,60.631580352783196,57.48911825885143,63.774042446714965,58.4360909461975,55.25749621754899,61.614685674846015,392.0
394.0,74.41441774368286,72.49860652430634,76.33022896305938,73.27327370643616,70.0669427417751,76.47960467109722,62.822823524475105,57.868323509282796,67.77732353966742,58.678680658340454,53.80585266715483,63.55150864952608,73.38345766067505,71.74649938777794,75.02041593357215,68.69172930717468,67.60007695676866,69.7833816575807,60.78195571899414,57.92204295135649,63.64186848663179,58.49624156951905,55.25006927989193,61.74241385914617,393.0
395.0,73.57357621192932,71.32633368727456,75.82081873658409,73.15315365791321,70.0136136740107,76.29269364181572,62.16216325759888,56.68219725906041,67.64212925613735,58.978981971740716,53.924472384710754,64.03349155877068,72.90225625038147,71.29879414684831,74.50571835391463,68.57143044471741,67.44110652664511,69.7017543627897,60.932331085205085,57.956177690490144,63.90848447992003,58.345866203308105,54.91182463625809,61.77990777035812,394.0
396.0,74.41441774368286,72.15317577653195,76.67565971083377,73.21321368217468,70.11123970918456,76.3151876551648,61.921923160552986,56.234422922090495,67.60942339901548,58.918921947479255,53.750615404791816,64.0872284901667,73.05263161659241,71.56626647726786,74.53899675591695,68.63157987594604,67.58649232939216,69.67666742249993,60.66165447235108,57.59715677638316,63.726152168319004,58.40601563453674,55.020718980102046,61.79131228897144,395.0
397.0,74.17417645454407,71.11907262893894,77.2292802801492,73.27327489852905,70.20344717812189,76.34310261893621,62.22222328186036,56.890730049350964,67.55371651436975,58.738741874694824,53.91240127016579,63.56508247922386,72.66165494918823,71.2216514695317,74.10165842884477,68.63157987594604,67.60835838988133,69.65480136201076,60.51127910614014,57.35589085333042,63.66666735894985,58.25564146041871,54.9005392839027,61.610743636934714,396.0
398.0,73.99399757385254,71.85363492393853,76.13436022376655,73.15315365791321,70.0136136740107,76.29269364181572,62.58258342742919,57.39164284170821,67.77352401315018,58.678680658340454,53.80585266715483,63.55150864952608,72.962406873703,71.64543571851593,74.27937802889008,68.66165399551392,67.71895048605381,69.60435750497402,60.571428537368774,57.49257540228855,63.650281672449,58.4360909461975,55.13705865922883,61.73512323316618,397.0
399.0,73.81381630897522,70.8303962380694,76.79723637988104,73.21321368217468,69.96913522248163,76.45729214186774,62.52252340316773,57.20373134584461,67.84131546049086,58.978981971740716,53.924472384710754,64.03349155877068,72.9624080657959,71.24983817642548,74.67497795516631,68.69172930717468,67.74424034696135,69.63921826738802,60.81202983856201,57.99553974550665,63.628519931617376,58.466166257858276,55.193284509663464,61.73904800605309,398.0
400.0,74.17417764663696,72.0401443234928,76.30821096978113,73.21321368217468,70.11123970918456,76.3151876551648,62.1021032333374,56.59996599924029,67.60424046743452,59.0390419960022,53.96672229658393,64.11136169542047,72.84210562705994,71.5285730353397,74.15563821878017,68.60150456428528,67.66000071823352,69.54300841033704,60.9022569656372,57.87413241651492,63.93038151475948,58.49624156951905,55.2275079774144,61.7649751616237,399.0


==> data/Mad_AccCurves_Computers.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,37.36727178096771,36.17512098856348,38.55942257337195,37.36727178096771,36.17512098856348,38.55942257337195,37.36727178096771,36.17512098856348,38.55942257337195,37.36727178096771,36.17512098856348,38.55942257337195,37.75999903678894,37.37293590513377,38.14706216844411,37.75999903678894,37.37293590513377,38.14706216844411,37.75999903678894,37.37293590513377,38.14706216844411,37.75999903678894,37.37293590513377,38.14706216844411,0.0
2.0,15.912727117538452,14.42812856666466,17.397325668412243,15.912727117538452,14.42812856666466,17.397325668412243,15.912727117538452,14.42812856666466,17.397325668412243,15.912727117538452,14.42812856666466,17.397325668412243,15.963635742664337,14.373999664376084,17.553271820952588,15.963635742664337,14.373999664376084,17.553271820952588,15.963635742664337,14.373999664376084,17.553271820952588,15.963635742664337,14.373999664376084,17.553271820952588,1.0
3.0,19.549090266227722,10.28022920312601,28.817951329329432,19.549090266227722,10.28022920312601,28.817951329329432,19.549090266227722,10.28022920312601,28.817951329329432,19.549090266227722,10.28022920312601,28.817951329329432,19.519999623298645,10.232297303598239,28.807701942999053,19.519999623298645,10.232297303598239,28.807701942999053,19.519999623298645,10.232297303598239,28.807701942999053,19.519999623298645,10.232297303598239,28.807701942999053,2.0
4.0,19.010908603668213,10.553005594352499,27.468811612983927,19.010908603668213,10.553005594352499,27.468811612983927,19.010908603668213,10.553005594352499,27.468811612983927,19.010908603668213,10.553005594352499,27.468811612983927,18.981817662715912,9.97210766866612,27.991527656765705,18.981817662715912,9.97210766866612,27.991527656765705,18.981817662715912,9.97210766866612,27.991527656765705,18.981817662715912,9.97210766866612,27.991527656765705,3.0
5.0,26.298181563615795,14.56195119704962,38.034411930181975,26.298181563615795,14.56195119704962,38.034411930181975,26.298181563615795,14.56195119704962,38.034411930181975,26.298181563615795,14.56195119704962,38.034411930181975,27.06909030675888,15.294777598863343,38.84340301465442,27.06909030675888,15.294777598863343,38.84340301465442,27.06909030675888,15.294777598863343,38.84340301465442,27.06909030675888,15.294777598863343,38.84340301465442,4.0
6.0,21.774544566869736,9.545048647127308,34.00404048661216,21.774544566869736,9.545048647127308,34.00404048661216,21.774544566869736,9.545048647127308,34.00404048661216,21.774544566869736,9.545048647127308,34.00404048661216,22.130908966064453,9.849508735189222,34.41230919693969,22.130908966064453,9.849508735189222,34.41230919693969,22.130908966064453,9.849508735189222,34.41230919693969,22.130908966064453,9.849508735189222,34.41230919693969,5.0
7.0,30.7927268743515,21.395755117574243,40.18969863112876,30.7927268743515,21.395755117574243,40.18969863112876,30.7927268743515,21.395755117574243,40.18969863112876,30.7927268743515,21.395755117574243,40.18969863112876,31.49090796709061,21.792889865887048,41.18892606829417,31.49090796709061,21.792889865887048,41.18892606829417,31.49090796709061,21.792889865887048,41.18892606829417,31.49090796709061,21.792889865887048,41.18892606829417,6.0
8.0,30.23999989032745,21.65919845049554,38.820801330159355,30.23999989032745,21.65919845049554,38.820801330159355,30.23999989032745,21.65919845049554,38.820801330159355,30.23999989032745,21.65919845049554,38.820801330159355,31.17090821266174,21.95079423550045,40.39102218982303,31.17090821266174,21.95079423550045,40.39102218982303,31.17090821266174,21.95079423550045,40.39102218982303,31.17090821266174,21.95079423550045,40.39102218982303,7.0
9.0,19.403636008501053,3.5809493472283673,35.22632266977374,19.403636008501053,3.5809493472283673,35.22632266977374,19.403636008501053,3.5809493472283673,35.22632266977374,19.403636008501053,3.5809493472283673,35.22632266977374,19.476363286376,3.658796230596719,35.29393034215528,19.476363286376,3.658796230596719,35.29393034215528,19.476363286376,3.658796230596719,35.29393034215528,19.476363286376,3.658796230596719,35.29393034215528,8.0
10.0,22.09454521536827,8.899063947630733,35.290026483105805,22.09454521536827,8.899063947630733,35.290026483105805,22.09454521536827,8.899063947630733,35.290026483105805,22.09454521536827,8.899063947630733,35.290026483105805,21.825454086065292,8.612452873309103,35.03845529882148,21.825454086065292,8.612452873309103,35.03845529882148,21.825454086065292,8.612452873309103,35.03845529882148,21.825454086065292,8.612452873309103,35.03845529882148,9.0
11.0,35.81090867519379,34.630798422429706,36.99101892795787,35.81090867519379,34.630798422429706,36.99101892795787,35.81090867519379,34.630798422429706,36.99101892795787,35.81090867519379,34.630798422429706,36.99101892795787,36.32727086544037,35.347137587311735,37.307404143569,36.32727086544037,35.347137587311735,37.307404143569,36.32727086544037,35.347137587311735,37.307404143569,36.32727086544037,35.347137587311735,37.307404143569,10.0
12.0,31.592726707458496,23.530063158189975,39.65539025672702,31.592726707458496,23.530063158189975,39.65539025672702,31.592726707458496,23.530063158189975,39.65539025672702,31.592726707458496,23.530063158189975,39.65539025672702,32.25454479455948,23.533714144827247,40.975375444291714,32.25454479455948,23.533714144827247,40.975375444291714,32.25454479455948,23.533714144827247,40.975375444291714,32.25454479455948,23.533714144827247,40.975375444291714,11.0
13.0,28.130908608436584,18.229390772485104,38.032426444388065,28.14545392990112,18.23197765045704,38.0589302093452,28.130908608436584,18.229390772485104,38.032426444388065,28.130908608436584,18.229390772485104,38.032426444388065,27.62181729078293,16.208831156006752,39.034803425559105,27.59999930858612,16.18960871994649,39.01038989722575,27.61454492807388,16.207555848393774,39.021534007753985,27.61454463005066,16.19217773787433,39.03691152222699,12.0
14.0,31.30181789398193,23.030613556667227,39.57302223129663,31.30181789398193,23.030613556667227,39.57302223129663,31.30181789398193,23.030613556667227,39.57302223129663,31.30181789398193,23.030613556667227,39.57302223129663,31.810908317565918,23.344566472905036,40.2772501622268,31.810908317565918,23.344566472905036,40.2772501622268,31.810908317565918,23.344566472905036,40.2772501622268,31.810908317565918,23.344566472905036,40.2772501622268,13.0
15.0,30.763635337352753,19.666826386651643,41.86044428805386,30.763635337352753,19.666826386651643,41.86044428805386,30.763635337352753,19.666826386651643,41.86044428805386,30.763635337352753,19.666826386651643,41.86044428805386,31.17090776562691,19.513955010095025,42.8278605211588,31.178180426359177,19.53745444234513,42.81890641037322,31.17090776562691,19.513955010095025,42.8278605211588,31.17090776562691,19.513955010095025,42.8278605211588,14.0
16.0,35.316362380981445,34.279392942916544,36.353331819046346,35.316362380981445,34.279392942916544,36.353331819046346,35.316362380981445,34.279392942916544,36.353331819046346,35.316362380981445,34.279392942916544,36.353331819046346,35.97818076610565,35.03496682802185,36.92139470418945,35.97818076610565,35.02763498558193,36.92872654662937,35.97818076610565,35.03496682802185,36.92139470418945,35.985453724861145,35.04259033794076,36.92831711178153,15.0
17.0,34.22545373439789,31.522972867349857,36.92793460144592,34.167271852493286,31.261182555237326,37.073361149749246,34.181817173957825,31.3543255833742,37.009308764541444,34.22545373439789,31.436763674661883,37.01414379413389,35.170907974243164,33.110915362052154,37.230900586434174,35.156362652778625,32.96043874982759,37.35228655572966,35.134544372558594,33.004181663692655,37.26490708142453,35.19999861717224,33.10869426717312,37.29130296717136,16.0
18.0,32.159999310970306,22.948953597046135,41.37104502489448,32.159999310970306,22.953548538017653,41.366450083922956,32.159999310970306,22.948953597046135,41.37104502489448,32.174544632434845,22.957586302409304,41.391502962460386,32.27636277675629,22.318149714952202,42.234575838560374,32.290908098220825,22.324087554063528,42.257728642378126,32.29090869426727,22.323656701926122,42.25816068660842,32.28363573551178,22.320019565360923,42.24725190566264,17.0
19.0,31.738180518150326,22.156297438793384,41.32006359750727,31.738180518150326,22.156297438793384,41.32006359750727,31.738180518150326,22.156297438793384,41.32006359750727,31.738180518150326,22.156297438793384,41.32006359750727,32.00727164745331,21.93978424344933,42.074759051457285,31.99272662401199,21.950554681688487,42.03489856633549,31.99272662401199,21.91040825030901,42.07504499771497,31.970908343791958,21.89793882954489,42.043877858039025,18.0
20.0,36.203635931015015,34.67342250246831,37.73384935956172,36.23272657394409,34.709441872218314,37.75601127566987,36.203635931015015,34.67342250246831,37.73384935956172,36.23272657394409,34.709441872218314,37.75601127566987,36.523635387420654,35.170195159706694,37.877075615134615,36.51636242866516,35.15396314906399,37.87876170826633,36.523635387420654,35.170195159706694,37.877075615134615,36.523635387420654,35.170195159706694,37.877075615134615,19.0
21.0,35.621817111968994,34.012423482122536,37.23121074181545,35.621817111968994,34.023967489886736,37.21966673405125,35.65090775489807,34.05969231995673,37.24212318983941,35.621817111968994,34.023967489886736,37.21966673405125,36.21090829372406,34.975240066963856,37.446576520484264,36.218180656433105,34.98369006689994,37.45267124596627,36.218180656433105,34.98369006689994,37.45267124596627,36.21090829372406,34.975240066963856,37.446576520484264,20.0
22.0,32.596362829208374,23.426610384157883,41.766115274258865,32.6254540681839,23.43622599477764,41.814682141590154,32.654545307159424,23.46784994555629,41.84124066876256,32.6254540681839,23.43622599477764,41.814682141590154,32.55272686481476,22.17623055185208,42.92922317777744,32.523635029792786,22.162308511979145,42.88496154760642,32.538180351257324,22.170385571132748,42.9059751313819,32.523635029792786,22.162308511979145,42.88496154760642,21.0
23.0,36.974544525146484,33.74100093329642,40.20808811699655,37.032726407051086,33.80868475084056,40.25676806326161,37.09090828895569,33.841699459847334,40.34011711806404,37.04727232456207,33.80107639774504,40.2934682513791,37.06908941268921,34.6633665924684,39.47481223291002,37.134544253349304,34.79432492074934,39.47476358594927,37.14908957481384,34.79967824502607,39.49850090460161,37.134544253349304,34.81432700699807,39.45476149970054,22.0
24.0,28.552726209163666,16.230915749888823,40.87453666843851,32.42181748151779,22.85487765557818,41.988757307457405,32.407271564006805,22.836020513761706,41.9785226142519,32.45090812444687,22.861189816310684,42.04062643258305,28.61818104982376,15.700514465811553,41.53584763383597,32.690908312797546,22.424088142162496,42.9577284834326,32.654544711112976,22.39500393394634,42.91408548827961,32.69818127155304,22.423398004154897,42.97296453895118,23.0
25.0,36.39272630214691,33.6834032789212,39.102049325372626,32.407271564006805,22.11390879423189,42.70063433378172,32.39272624254227,22.106174191629552,42.679278293454985,32.407271564006805,22.11390879423189,42.70063433378172,36.95272624492645,34.93161446444091,38.97383802541199,32.93090879917145,22.579701293150038,43.28211630519286,32.95272648334503,22.587865922389543,43.317587044300524,32.93818086385727,22.605231620934326,43.27113010678021,24.0
26.0,36.72727167606354,33.24926517856122,40.20527817356586,36.75636291503906,33.317892882382765,40.19483294769536,36.799999475479126,33.38762531704381,40.21237363391444,36.81454539299011,33.41288334019088,40.216207445789344,37.61454403400421,34.45774841078421,40.77133965722421,37.75999903678894,34.701171506849484,40.8188265667284,37.73818075656891,34.69269712699694,40.78366438614088,37.789090275764465,34.77426185678797,40.80391869474096,25.0
27.0,37.23636329174042,33.924675815778976,40.54805076770186,37.265453934669495,33.97033825841329,40.5605696109257,37.265453934669495,33.98038587190055,40.55052199743844,37.250909209251404,33.93467322120842,40.56714519729439,38.232725858688354,35.20824190008823,41.25720981728848,38.123635053634644,34.957533802115705,41.28973630515358,38.123635053634644,35.00285986704112,41.24441024022817,38.13090801239014,34.991755114492406,41.27006091028787,26.0
28.0,36.10181748867035,29.755221503424288,42.44841347391641,37.570908069610596,33.79728079781496,41.34453534140623,37.512726187705994,33.61472133120128,41.410731044210706,37.585453391075134,33.78327094449297,41.3876358376573,36.683636009693146,29.649156095056764,43.718115924329524,38.058180809020996,33.80312240080881,42.31323921723318,37.95636296272278,33.50813652029939,42.40458940514617,38.10181796550751,33.92906916980218,42.27456676121283,27.0
29.0,37.57090747356415,33.756155576661385,41.38565937046691,38.02181780338287,34.64669233051158,41.39694327625417,37.94909060001373,34.48655449629852,41.41162670372895,37.84727156162262,34.34441378760176,41.35012933564348,38.37090790271759,34.55554908041216,42.18626672502302,38.85818064212799,35.89888685438812,41.817474429867865,38.90909016132355,36.02327474544276,41.79490557720433,38.77090811729431,35.60107092002495,41.94074531456367,28.0
30.0,38.792725801467896,34.97070213972899,42.6147494632068,38.719998598098755,34.87005337061538,42.56994382558213,38.70545268058777,34.84357316692245,42.56733219425309,38.73454451560974,34.85994808111426,42.60914095010522,39.789090156555176,37.62883384972179,41.949346463388565,39.66545283794403,37.40923669890805,41.92166897698001,39.694544672966,37.4428464441383,41.94624290179371,39.68727171421051,37.46052192870212,41.9140214997189,29.0
31.0,38.923635482788086,35.895437149580985,41.95183381599519,38.37090849876404,35.63101116830063,41.110805829227445,38.44363570213318,35.55754512208911,41.32972628217725,38.44363510608673,35.5283687438313,41.35890146834216,39.869089126586914,38.96854755222334,40.769630700950486,39.28727209568024,38.63647482232755,39.938069369032924,39.37454402446747,38.58393770262116,40.16515034631378,39.33090806007385,38.60883530390616,40.05298081624154,30.0
32.0,38.06545376777649,34.860664359778035,41.270243175774944,37.91999876499176,34.806880369103496,41.033117160880025,37.99272656440735,34.834067503613795,41.1513856252009,37.91999876499176,34.767625954663025,41.072371575320496,39.0327262878418,38.01175618646424,40.053696389219354,38.80727171897888,37.80829749384942,39.80624594410834,38.799999356269836,37.79653447544199,39.803464237097685,38.81454527378082,37.809566292931486,39.81952425463016,31.0
33.0,38.778181076049805,33.72941987435651,43.8269422777431,38.47272574901581,33.66584388364662,43.27960761438499,38.90909016132355,33.33156739102652,44.48661293162058,38.472726345062256,33.70146270302704,43.24398998709747,39.97090816497803,36.764571743970414,43.17724458598564,39.67999875545502,36.95292040028773,42.4070771106223,40.058181285858154,36.5873484567951,43.52901411492121,39.68727171421051,37.05780120359279,42.31674222482823,32.0
34.0,39.06908988952637,34.90282642473606,43.23535335431667,38.98181736469269,34.60789010925667,43.355744620128704,38.923635482788086,34.523064508079486,43.324206457496686,39.01090860366821,34.6946203992712,43.327196808065224,40.33454418182373,37.697942085425474,42.97114627822199,40.15999913215637,37.3147220192935,43.005276245019246,40.05090832710266,37.26361747878099,42.83819917542433,40.19636273384094,37.36389430269548,43.02883116498641,33.0
35.0,39.476362466812134,36.21926780170736,42.73345713191691,39.461817145347595,35.97333314267119,42.950301148024,39.549089670181274,36.34190809982759,42.75627124053496,39.53454375267029,36.268855082684844,42.80023242265573,40.363635420799255,38.4589653153848,42.26830552621371,40.327271819114685,38.165698404355304,42.488845233874066,40.399999022483826,38.42662232851129,42.37337571645636,40.39272665977478,38.31882014857047,42.466633170979094,34.0
36.0,40.523635149002075,37.14263808747506,43.90463221052909,40.13090789318085,36.849545981326855,43.41226980503484,40.26181757450104,36.89014260620409,43.63349254279799,40.42181730270386,37.107177473718835,43.73645713168888,41.4109081029892,39.03870082434479,43.78311538163361,41.03272557258606,38.70863645508631,43.35681469008581,41.294543743133545,38.82816187029235,43.76092561597474,41.243635416030884,38.913892708164816,43.57337812389695,35.0
37.0,40.901817083358765,37.039526846117056,44.76410732060047,40.90181767940521,37.00476269968082,44.79887265912961,40.81454515457153,36.9588338668166,44.67025644232647,40.79999923706055,37.023780247304835,44.57621822681626,41.839998960494995,38.91927278389388,44.76072513709611,41.55636250972748,38.4074516163035,44.70527340315146,41.57090783119202,38.43799537566666,44.703820286717374,41.51999890804291,38.48636919408365,44.553628622002165,36.0
38.0,41.35272562503815,37.928900315175305,44.77655093490099,41.22181713581085,37.37228371256999,45.071350559051716,41.36727154254913,37.36581814118769,45.36872494391058,41.19272589683533,37.33180506621903,45.05364672745162,42.109089493751526,39.740562894551786,44.477616092951266,41.789090037345886,38.31732472200009,45.260855352691685,41.8327260017395,38.307459650904384,45.35799235257462,41.78181767463684,38.35465401020866,45.20898133906502,37.0
39.0,41.19272708892822,37.02322786456891,45.362226313287536,40.91636300086975,36.32918020929781,45.50354579244169,40.94545364379883,36.396654740266676,45.49425254733098,40.814544558525085,36.28398072634032,45.34510839070985,42.02908933162689,39.23116821546992,44.82701044778386,41.9563627243042,38.14169743643658,45.77102801217182,41.949089765548706,38.19089457913968,45.70728495195773,41.679999232292175,38.01696957159567,45.34302889298868,38.0
40.0,42.00727164745331,38.7671921718605,45.247351123046116,41.70181691646576,38.088581219796474,45.315052613135045,41.61454439163208,38.14018991623675,45.08889886702741,41.949089765548706,38.33995555900588,45.55822397209153,42.8072714805603,40.39910368973415,45.21543927138646,42.68363535404205,39.382205739529056,45.98506496855505,42.654544711112976,39.66519785576295,45.643891566463004,42.79999911785126,39.812421913987684,45.78757632171483,39.0
41.0,42.807270884513855,38.46959080975758,47.14495095927013,43.3599990606308,38.33776019534261,48.382237925918986,43.44727098941803,38.605415508392255,48.289126470443804,42.559998631477356,39.19861440964319,45.92138285331152,44.01454508304596,40.87865822645632,47.1504319396356,43.99272620677948,40.08364381097189,47.90180860258707,44.04363512992859,40.176469143953014,47.910801115904164,43.1781804561615,40.3846101353344,45.9717507769886,40.0
42.0,43.27272593975067,38.3163214315301,48.229130447971244,43.24363470077515,38.28600407323665,48.201265328313646,43.35999846458435,37.89083060477641,48.82916632439229,42.63272702693939,38.386300845166836,46.87915320871195,44.37818109989166,41.09208769221555,47.664274507567775,44.18908953666687,40.421336042787246,47.956843030546494,44.5818167924881,40.494585602214634,48.66904798276156,43.77454459667206,40.79146254763937,46.75762664570475,41.0
43.0,43.62181782722473,38.280594315140426,48.96304133930904,43.970908522605896,39.412932318636244,48.52888472657555,44.247270822525024,39.28324159006657,49.21130005498348,43.73818099498749,40.282066955679596,47.19429503429538,44.60363566875458,40.4653965807553,48.74187475675385,44.90908920764923,41.244562816486386,48.573615598812076,45.27272582054138,41.478341425907786,49.06711021517498,44.61090862751007,41.73296196662476,47.488855288395385,42.0
44.0,43.927271366119385,38.8590104741877,48.99553225805107,44.829089641571045,39.79233933413887,49.86583994900322,44.39272582530975,39.54431965094496,49.24113199967454,44.33454394340515,40.14542768998821,48.52366019682209,44.829089641571045,40.59976204026025,49.05841724288184,45.854544043540955,41.915504815987894,49.793583271094015,45.54908990859985,41.74004510075705,49.358134716442656,45.49090802669525,41.84773297679479,49.134083076595715,43.0
45.0,43.44727158546448,38.00690097810783,48.887642192821126,44.87272560596466,40.059246914651325,49.686204297277996,44.81454372406006,39.498134679401346,50.13095276871877,44.87272620201111,40.44979668892681,49.29565571509541,43.803635239601135,39.53980750534747,48.0674629738548,45.54181694984436,41.56913304621206,49.51450085347666,45.32363533973694,41.05833366094158,49.5889370185323,45.621817111968994,41.596804350663675,49.646829873274314,44.0
46.0,44.47999954223633,38.18675688604007,50.773242198432584,45.803635120391846,40.029620742209865,51.57764949857383,45.49817979335785,39.72709804293196,51.26926154378374,44.072726368904114,39.39805424007661,48.747398497731616,45.00363528728485,40.17845431151455,49.82881626305515,45.752726793289185,41.19438890614467,50.3110646804337,45.68727195262909,41.046553013000434,50.327990892257745,44.44363474845886,40.47988134314359,48.407388153774136,45.0
47.0,46.98181748390198,41.256420586600655,52.7072143812033,45.58545410633087,40.33889784228057,50.83201037038117,45.62908947467804,40.34456498297459,50.91361396638149,45.425453782081604,40.477433610955416,50.37347395320779,47.025452852249146,41.68647071505452,52.36443498944377,46.12363517284393,41.68633302314509,50.56093732254278,46.00727200508118,41.62342482662296,50.391119183539395,45.839998722076416,41.61472284056848,50.06527460358435,46.0
48.0,47.301817536354065,41.44183183105154,53.16180324165659,46.632726192474365,41.49234358490835,51.77310880004038,46.61818027496338,41.40104328482514,51.835317265101615,45.78908979892731,40.6473700116733,50.93080958618131,46.814544796943665,41.64140321460029,51.98768637928704,46.74908995628357,41.94588117481758,51.55229873774956,46.92363500595093,41.985498309385925,51.86177170251593,46.196362376213074,41.703386110989044,50.689338641437104,47.0
49.0,46.07999801635742,39.789278140555595,52.37071789215925,45.89090824127197,39.135879928048915,52.64593655449503,47.01090693473816,42.37184220042262,51.6499716690537,48.20363402366638,43.66840320540158,52.73886484193118,45.75272560119629,40.49523175698304,51.01021944540954,45.80363571643829,40.6242996737018,50.98297175917479,47.11272597312927,43.6692409095887,50.55621103666984,48.34181785583496,44.603378237370094,52.08025747429983,48.0
50.0,48.901817202568054,42.33808555938863,55.46554884574748,47.17090725898743,42.391170903946644,51.95064361402821,47.43272542953491,41.345884354677615,53.51956650439221,47.039998173713684,42.02803961069385,52.051956736733516,48.59636187553406,42.18621555353354,55.00650819753457,47.30181694030762,43.543551234826445,51.06008264578879,47.35999882221222,42.214730770386254,52.505266874038185,47.19272553920746,42.09057007333935,52.29488100507557,49.0
51.0,47.098180651664734,40.50389892619855,53.692462377130916,47.781816720962524,42.07909857873138,53.484534863193666,48.52363586425781,43.527531656182845,53.51974007233278,47.65090823173523,42.20378693509672,53.098029528373736,47.098180651664734,41.52858284405471,52.66777845927476,47.89818048477173,42.6083404365083,53.18802053303516,48.799999952316284,43.90865120326574,53.69134870136683,47.905452847480774,43.03166773777924,52.77923795718231,50.0
52.0,46.89454436302185,40.58183380591209,53.20725492013161,47.57817983627319,42.14223709069036,53.01412258185603,49.27999794483185,45.375146320535364,53.18484956912833,48.81454527378082,44.15988553326822,53.46920501429342,47.447271943092346,41.67676289155244,53.21778099463225,47.9272723197937,43.4699445616224,52.384600077965004,49.57090675830841,46.00769810958324,53.13411540703358,48.7272709608078,44.82109838150775,52.63344354010785,51.0
53.0,48.610907793045044,42.69701359008386,54.524801996006225,48.85818064212799,44.97206650752557,52.74429477673041,50.02181708812714,44.41087230558442,55.63276187066987,49.19272601604462,45.772379419471925,52.61307261261731,49.35999929904938,43.267023354504644,55.45297524359411,49.17818069458008,45.91591461999246,52.44044676916769,50.08727192878724,45.05556423417323,55.118979623401245,49.54181790351868,46.02575207964533,53.057883727392024,52.0
54.0,48.63999903202057,42.70962685573239,54.57037120830875,49.42545235157013,44.54632436951273,54.30458033362753,50.996360778808594,46.092957121905336,55.89976443571185,47.767271995544434,43.26187838621782,52.272665604871044,48.60363483428955,42.77815044491039,54.429119223668714,49.92727220058441,44.737262033478714,55.11728236769011,50.829089283943176,46.133643963675944,55.52453460421041,48.13818037509918,44.357988624059416,51.91837212613895,53.0
55.0,48.17454397678375,42.2669125045468,54.0821754490207,50.42908966541291,45.464794594086094,55.393384736739726,50.42908966541291,43.312287682436725,57.545891648389095,44.741817116737366,35.55477731955871,53.92885691391602,47.75999903678894,41.860196758677866,53.659801314900015,50.15999913215637,45.90688295628192,54.413115308030825,49.91272568702698,42.973433573407256,56.8520178006467,44.93090808391571,35.85031086105425,54.011505306777174,54.0
56.0,49.65818107128143,43.062534978361484,56.25382716420138,48.59636306762695,42.43052330971795,54.76220282553596,49.45454478263855,41.79138847419624,57.11770109108086,47.781816720962524,41.08833872589295,54.475294716032096,49.45454299449921,42.74464000758459,56.16444598141382,48.34908962249756,42.988591041954365,53.70958820304075,48.93090903759003,41.24984446374997,56.61197361143008,48.14545392990112,41.53586874729474,54.755039112507504,55.0
57.0,45.672725439071655,32.11225827131168,59.23319260683163,48.94545257091522,42.33506722751741,55.55583791431303,51.3454532623291,43.98291762550251,58.707988899155694,48.989089131355286,42.02555271726312,55.952625545447454,45.18545359373093,30.530782468814056,59.8401247186478,48.34908962249756,41.56531844005512,55.132860804939995,51.09818160533906,43.78504804151243,58.41131516916568,49.21454429626465,41.902758414210936,56.52633017831836,56.0
58.0,49.54181790351868,43.94007016929525,55.14356563774211,49.93454396724701,42.76756731611272,57.1015206183813,51.76727116107941,44.066692538271056,59.46784978388776,46.2254536151886,38.56996259254454,53.880944637832656,49.86908972263336,43.734747522556916,56.00343192270981,49.84727144241333,42.3147130819965,57.37982980283016,51.527272462844856,43.695233610777066,59.359311314912645,46.436362862586975,39.49333616883843,53.37938955633552,57.0
59.0,48.276363015174866,43.06343563716334,53.489290393186394,50.70545434951782,43.3786733884673,58.032235310568346,52.18909025192261,44.389517456954906,59.98866304689031,45.483635663986206,38.67914600213156,52.28812532584085,48.46545338630676,42.393302981091495,54.53760379152203,50.87999939918518,43.32728034076784,58.43271845760252,51.67999863624573,43.90726026542498,59.452737007066474,46.31272554397583,39.76335378672363,52.86209730122803,58.0
60.0,50.69090843200683,43.76022409278405,57.62159277122961,50.69090723991394,43.43601991898772,57.94579456084016,50.87999999523163,43.7732388426965,57.98676114776676,48.02908957004547,41.26494589796687,54.793233242124074,50.69818019866943,43.43253041823846,57.963829979100396,50.99636256694794,43.26232894718205,58.730396186713826,51.01818025112153,43.56057603500101,58.47578446724204,48.98908972740173,41.81123596236289,56.16694349244057,59.0
61.0,48.81454408168793,43.397119584300775,54.23196857907508,49.963635206222534,43.72051601386244,56.20675439858263,52.029089331626885,44.40007197089899,59.65810669235478,47.447272539138794,40.76771640022931,54.12682867804828,49.19999837875366,43.04922083099865,55.350775926508675,50.42908847332001,44.15905547492686,56.699121471713156,51.658181548118584,44.2240355786512,59.09232751758597,48.44363510608673,42.76837943419688,54.11889077797658,60.0
62.0,51.01090788841247,44.18255747211027,57.83925830471467,51.59272730350495,46.61088139829625,56.57457320871365,52.49454319477081,45.802566988258505,59.18651940128312,48.37818086147308,42.34786674678948,54.40849497615669,51.38908803462983,44.40351217422621,58.37466389503345,51.919997930526726,47.382084119507816,56.45791174154564,52.080000042915344,45.27895951123751,58.88104057459318,48.3563631772995,43.24967209179766,53.463054262801336,61.0
63.0,50.967271327972405,43.84085197148241,58.0936906844624,52.989088296890266,47.486608967131694,58.49156762664884,52.10181713104248,44.36710824670408,59.83652601538088,48.87272655963898,43.34688826657047,54.39856485270749,51.367270946502686,43.88530053398609,58.84924135901928,53.367271423339844,47.91814693138914,58.81639591529055,52.50181674957275,44.45150479977069,60.552128699374805,48.75636339187622,44.63430737422572,52.87841940952672,62.0
64.0,50.1818162202835,42.301890911247106,58.061741529319896,53.58545243740082,47.830018465691836,59.3408864091098,51.72363460063934,43.81667222504161,59.63059697623708,47.88363516330719,43.323918744793836,52.443351581820544,50.62545299530029,42.77758585041213,58.473320140188456,53.759997487068176,47.57371068374035,59.946284290396,51.81817948818207,43.960478659778374,59.67588031658576,47.999998927116394,44.62865563403075,51.37134222020204,63.0
65.0,51.79636240005493,43.30603392083299,60.286690879276875,53.91999900341033,47.908528499650394,59.93146950717027,52.916362285614014,44.36284917192952,61.46987539929851,50.065453052520745,44.199603464695635,55.931302640345855,52.239999771118164,44.06288475203485,60.41711479020148,53.810907602310174,47.92941065290469,59.692404551715654,52.89454400539398,44.44359220684312,61.34549580394484,49.869089126586914,45.59187002126961,54.14630823190422,64.0
66.0,51.06908977031708,43.36730901636488,58.77087052426928,54.6327269077301,47.96390982597626,61.301543989483946,52.479998469352715,44.39080935899439,60.56918757971104,51.30181670188904,45.51243385358277,57.091199550195306,51.956361532211304,43.99939587121694,59.91332719320567,54.29818034172058,47.82517770075979,60.771182982681374,53.207271695137024,44.76090723459116,61.65363615568289,51.43272578716278,45.543747097856496,57.321704476469066,65.0
67.0,51.403635144233704,44.44070573734748,58.36656455111993,53.25090825557709,47.304057679495756,59.19775883165842,53.68727147579193,44.7286123550367,62.64593059654716,51.49090886116028,46.45510333136037,56.52671439096019,52.487271428108215,45.176526252790374,59.798016603426056,53.31636130809784,47.24344912274224,59.38927349345344,54.072725772857666,45.40257183205824,62.74287971365709,51.869089007377625,47.20060278355017,56.53757523120508,66.0
68.0,52.05818057060242,44.13568090432553,59.9806802368793,55.17090737819672,48.93041477855203,61.41139997784142,54.3418163061142,45.47678322669229,63.2068493855361,52.33454346656799,46.47636378188734,58.19272315124864,52.6327258348465,44.97394423046865,60.29150743922434,54.34908926486969,48.58940631432858,60.1087722154108,54.39272463321686,45.93282893815007,62.85262032828365,52.73454368114472,46.7580405723435,58.71104678994594,67.0
69.0,52.567270398139954,44.96920261850902,60.165338177770884,56.02908968925476,50.45687919664069,61.60130018186883,54.87999796867371,46.32710487546824,63.43289106187919,53.1199985742569,47.443869652969525,58.79612749554427,52.79999852180482,45.40078003469474,60.19921700891489,55.30908823013305,49.48653467376001,61.13164178650609,54.88727271556855,46.46673131198207,63.307814119155026,54.12363409996033,47.9712119152662,60.27605628465445,68.0
70.0,53.119999170303345,44.79715750757437,61.44284083303232,56.232725977897644,50.905881077852584,61.559570877942704,54.894543290138245,46.444804424559365,63.344282155717124,52.887272238731384,47.3288915539906,58.44565292347217,53.221817016601555,45.509613801453,60.93402023175011,56.036363244056695,50.30859885783402,61.76412763027937,54.92363452911378,46.682090422906924,63.16517863532063,53.53454351425171,47.28166880557016,59.787418222933255,69.0
71.0,52.81454443931579,45.105213960401706,60.52387491822987,56.683635115623474,51.06887225043859,62.29839798080836,54.341816902160645,46.742357126126485,61.941276678194804,52.55272567272187,45.90372679622284,59.2017245492209,53.0981820821762,45.666269072081334,60.53009509227107,56.51636183261871,50.88326098486448,62.14946268037295,54.56727087497711,46.67977330665546,62.45476844329876,52.87999868392944,46.308565499403386,59.4514318684555,70.0
72.0,52.49454379081726,44.4409386279164,60.54814895371812,57.65817999839783,51.89356269387562,63.42279730292003,55.912726521492004,47.58451752596336,64.24093551702065,52.916362285614014,47.281852659238936,58.55087191198909,52.73454248905182,44.93467510138509,60.53440987671855,57.30181753635406,51.20099046209798,63.40264461061014,55.04727244377137,47.02571409493681,63.06883079260593,53.35272431373597,46.822926296287186,59.88252233118475,71.0
73.0,53.032726645469666,44.065951861321864,61.99950142961747,57.83272683620453,51.98950777958077,63.67594589282829,56.63999915122986,48.434474595809974,64.84552370664974,53.68727147579193,47.88926085330623,59.48528209827763,53.02545309066773,44.41278150976649,61.638124671568974,57.316362261772156,51.02548500383739,63.60723951970692,56.858179569244385,48.49906626207869,65.21729287641008,53.85454297065735,47.237360846746135,60.47172509456856,72.0
74.0,52.23272621631623,42.680586647844024,61.78486578478844,57.83272624015808,52.69105630191224,62.97439617840392,56.698180437088006,48.5197400193243,64.87662085485171,55.56363523006439,49.01616071564725,62.11110974448153,52.42908954620361,43.12833341113908,61.729845681268145,57.738180756568916,51.63995461620718,63.836406896930654,56.654545068740845,48.04906887905054,65.26002125843115,55.40363430976868,48.93455462873784,61.87271399079951,73.0
75.0,54.574544429779046,46.13432586075775,63.01476299880034,59.330907464027405,53.19430247186322,65.46751245619159,56.90181612968445,48.369509665989014,65.43412259337988,56.523635387420654,50.79953306544581,62.2477377093955,54.83636140823365,46.57573114755747,63.09699166890983,58.40727150440216,51.99940429342119,64.81513871538313,57.01090753078461,48.42591671544267,65.59589834612655,56.407271027564995,50.339913840657786,62.474628214472204,74.0
76.0,54.38545346260071,45.09393670313282,63.6769702220686,59.650906920433044,53.635522725038406,65.66629111582768,56.24727189540864,48.06430580380362,64.43023798701365,55.85454523563384,50.67990888929006,61.029181581977625,54.51636195182801,45.46417487353888,63.56854903011714,59.07636284828186,52.98392909759468,65.16879659896904,56.76363587379456,48.051830914586354,65.47544083300278,56.007272601127625,50.53412883543866,61.48041636681659,75.0
77.0,53.42545330524444,45.37542732895339,61.475479281535485,59.46181654930115,53.91362634295243,65.01000675564985,56.87272667884826,48.35975142757412,65.3857019301224,56.523634791374214,50.911040112942345,62.13622946980608,53.978180289268494,46.035134296346456,61.92122628219053,59.19272601604462,52.89433872665617,65.49111330543306,57.418179512023926,48.77854460567235,66.0578144183755,56.30545377731323,49.6510778939588,62.959829660667666,76.0
78.0,54.71999824047089,47.11563215589794,62.324364325043845,59.854544401168816,54.09897362644081,65.61011517589682,57.439998984336846,49.17698363822637,65.70301433044733,56.94545328617095,50.87806338408697,63.012843188254934,55.14908909797669,47.74265548269256,62.55552271326082,59.78909015655518,53.53907080975926,66.0391095033511,57.71636128425598,49.64501050146848,65.78771206704349,56.61090791225434,50.33170759995947,62.89010822454921,77.0
79.0,54.73454296588898,45.82365655016848,63.645429381609475,56.72727167606354,49.35324945477355,64.10129389735353,57.38181591033935,50.06431825139598,64.69931356928271,57.54181742668152,52.29098022835598,62.79265462500706,55.31636118888855,46.58793894009051,64.04478343768659,56.203635931015015,49.340313636326826,63.0669582257032,57.418182492256165,50.01159563848857,64.82476934602376,57.27272689342499,50.84602608752816,63.69942769932182,78.0
80.0,55.97090721130371,48.57529109091363,63.36652333169379,58.35636377334594,52.70966348022045,64.00306406647144,56.74181640148163,49.46556364312864,64.01806915983462,57.876362800598145,52.56244330447264,63.19028229672365,56.094543933868415,48.761763972443916,63.427323895292915,58.08727145195007,52.381157840664656,63.79338506323549,57.27272450923919,49.462370118969886,65.0830788995085,57.82545447349548,51.67298879024386,63.9779201567471,79.0
81.0,56.538180112838745,48.46109671392676,64.61526351175073,59.31636214256286,54.675016456491704,63.957707828634014,55.70909023284912,47.831178261852536,63.58700220384571,58.487271070480354,53.01640962865284,63.95813251230787,56.494542956352234,48.35539768911379,64.63368822359068,59.141815900802605,54.13216637838896,64.15146542321625,56.04363501071929,47.25046005925583,64.83680996218276,58.698179125785835,52.09472983915772,65.30162841241395,80.0
82.0,56.65454387664794,48.80926346624002,64.49982428705587,57.149089574813836,50.325620646914345,63.972558502713326,49.68727111816406,31.25399992816683,68.12054230816129,58.71999979019164,53.832749011999205,63.60725056838408,57.19999849796296,49.587438603646355,64.81255839227957,57.279999256134026,50.58561193201585,63.9743865802522,50.10181695222855,30.75425389233093,69.44938001212617,59.00363504886628,52.765146212300635,65.24212388543192,81.0
83.0,57.16363668441773,49.437411900063886,64.88986146877157,57.52727150917053,52.55488698458702,62.49965603375404,55.432726740837104,47.250763500366574,63.614689981307635,58.10908913612366,53.243693479985076,62.97448479226224,57.5127249956131,49.55454586658909,65.47090412463712,58.23272705078125,53.78493220286992,62.68052189869258,55.767271518707275,46.80805882051695,64.7264842168976,59.04727101325988,53.66806988046146,64.4264721460583,82.0
84.0,57.789088487625115,49.70824080238301,65.86993617286723,58.25454235076904,52.952928665558275,63.55615603597981,53.45454335212707,43.491439325105645,63.41764737914849,59.28727149963379,54.370939044977796,64.20360395428978,57.680000066757195,49.56233563853054,65.79766449498385,58.55272531509399,53.30618244884641,63.79926818134157,54.01454567909241,42.54607991302433,65.48301144516049,59.37454342842102,54.09659037093216,64.65249648590988,83.0
85.0,57.10545241832733,49.486702193632276,64.72420264302238,59.11272644996644,54.448135096356125,63.77731780357675,53.94908905029296,43.48098445896709,64.41719364161882,59.60727214813233,55.16239283187624,64.05215146438842,57.127271890640266,49.52809719929976,64.72644658198078,59.71636176109314,55.02838605455124,64.40433746763503,54.523634910583496,42.79765694863111,66.24961287253588,59.73090887069702,54.52959964134105,64.93221810005299,84.0
86.0,56.538180112838745,49.393748553411456,63.682611672266034,60.36363482475281,55.84107503574147,64.88619461376415,48.8727268576622,28.06357441694119,69.68187929838321,58.603636026382446,52.850958767058046,64.35631328570685,57.11272597312927,50.10922859070042,64.11622335555812,61.054544448852546,56.55095546825204,65.55813342945305,50.18181651830673,28.62213648499443,71.74149655161904,58.87272596359253,52.91635492143086,64.82909700575419,85.0
87.0,57.3236346244812,50.10741856812336,64.53985068083904,56.843634843826294,50.212559397485116,63.47471029016747,50.967271625995636,31.3562848956738,70.57825835631748,59.60727095603943,55.48433498599033,63.73020692608853,58.319998979568474,51.074804862683,65.56519309645395,57.35272645950318,50.45434250993681,64.25111040906955,51.527272164821625,31.49285553545375,71.56168879418951,59.71636176109314,55.537439349991594,63.895284172194685,86.0
88.0,58.952725529670715,51.61256634054018,66.29288471880125,59.621816873550415,54.092534282003015,65.15109946509781,55.694544315338135,45.253253639308966,66.1358349913673,60.30545234680176,56.09310598550716,64.51779870809636,59.410908818244934,52.11955097351752,66.70226666297235,60.67636251449585,54.87761054783698,66.47511448115472,56.26909017562867,44.89666945254812,67.64151089870921,60.23272633552551,56.044620847015466,64.42083182403556,87.0
89.0,57.25090801715851,49.39730595909103,65.10451007522599,58.00727069377899,49.96628546650314,66.04825592105485,56.13090753555298,46.27919532089251,65.98261975021344,60.101817846298225,56.32784021373589,63.87579547886056,57.53454387187957,50.28346732904571,64.78562041471343,59.24363434314728,51.68868287515606,66.7985858111385,57.27999806404114,46.08987895055197,68.4701171775303,60.82908987998963,56.59562186203296,65.0625578979463,88.0
90.0,57.119998931884766,49.540714016911764,64.69928384685777,57.36727237701415,47.85536159250678,66.87918316152152,56.29090785980224,46.05817794473881,66.52363777486566,59.43272590637208,54.27564884670949,64.58980296603467,57.7454537153244,51.16052326938476,64.33038416126405,58.34908843040466,49.4403842322644,67.25779262854492,57.12727248668671,45.758357314524474,68.49618765884894,60.50181508064269,55.600177660074905,65.40345250121048,89.0
91.0,55.59272587299346,44.38109120714556,66.80436053884137,59.039998054504395,52.45679394616463,65.62320216284415,57.265453338623054,47.6285254693989,66.90238120784721,59.19999837875366,56.41919133290465,61.98080542460267,55.927271842956536,45.706275990936945,66.14826769497613,60.123634338378906,54.19967518673703,66.04759349002079,57.86181688308716,47.29270857720212,68.4309251889722,59.68726992607116,57.10998831457767,62.26455153756465,90.0
92.0,55.65090775489807,44.21138972721414,67.090425782582,59.650908708572395,53.70828574739542,65.59353166974937,57.5709092617035,47.346374735367306,67.79544378803969,59.839998483657844,57.186999346940674,62.492997620375014,55.81818044185638,45.44864506928877,66.18771581442398,60.77090620994567,54.67924315223384,66.8625692676575,58.27636182308197,46.9196192022562,69.63310444390774,60.36363482475281,57.21938936735605,63.507880282149564,91.0
93.0,55.825451612472534,43.00660274796642,68.64430047697866,58.38545262813568,49.394378664862714,67.37652659140865,56.363635063171394,44.99745277556896,67.72981735077383,60.014543533325195,56.65551980983344,63.37356725681695,56.123634576797485,44.907691164149206,67.33957798944576,59.461817145347595,50.97741671463573,67.94621757605947,56.974543929100044,44.02394830753569,69.9251395506644,60.13090729713439,56.37165648727481,63.89015810699397,92.0
94.0,55.330907702445984,42.63990513993858,68.02191026495339,60.523636341094964,52.89638679190882,68.15088589028112,52.770907282829285,32.483610208044894,73.05820435761368,61.11999869346618,57.11451535534518,65.12548203158718,55.665454268455505,44.07351073613388,67.25739780077713,61.2290894985199,53.96553069066214,68.49264830637766,53.68727207183838,31.95347168495998,75.42107245871678,61.17817997932434,57.65535163310988,64.7010083255388,93.0
95.0,55.5636340379715,43.05147800926624,68.07579006667675,59.15636241436004,48.37129846565802,69.94142636306206,54.385454058647156,36.00224866677656,72.76865945051776,60.66908955574035,57.73042274236211,63.60775636911859,56.50908827781678,45.05425466821481,67.96392188741875,60.08727133274079,49.58027043454251,70.59427223093907,55.12727111577988,36.35504037101754,73.89950186054222,61.49090766906738,57.7880622668979,65.19375307123687,94.0
96.0,54.90908861160278,42.65146993128975,67.16670729191581,59.7672700881958,50.99203914501446,68.54250103137714,58.13818037509918,47.88020528206356,68.39615546813481,59.31636095046997,55.63676523800242,62.99595666293752,55.68727195262909,44.38439203567318,66.990151869585,60.38545191287994,51.64260244109586,69.12830138466401,58.57454419136048,47.1240285538328,70.02505982888816,60.30545234680176,56.12761985960371,64.4832848339998,95.0
97.0,55.19999921321869,43.93936054097176,66.46063788546562,58.70545268058777,49.03526774075932,68.37563762041621,58.923635482788086,48.66272188582209,69.18454907975408,61.70181632041931,59.11176559966139,64.29186704117724,56.12363576889038,45.415097876790355,66.8321736609904,59.46908950805664,50.63910273562476,68.29907628048852,59.44727122783661,48.54720227502142,70.3473401806518,61.78908944129944,58.45190750069822,65.12627138190066,96.0
98.0,54.58908975124359,42.54733295533582,66.63084654715136,58.8509076833725,47.10861579793803,70.59319956880697,59.79636192321778,49.9831104495584,69.60961339687715,61.614543199539185,59.2342376784134,63.99484872066497,55.03272473812103,43.667224471141864,66.3982250051002,59.599997401237495,48.73788618179566,70.46210862067933,60.450907945632935,50.53367703283131,70.36813885843456,61.78909063339233,58.46689831018923,65.11128295659542,97.0
99.0,54.47272539138795,41.13485378046186,67.81059700231404,58.83636236190796,47.079598107481715,70.5931266163342,60.36363422870637,50.38249430828891,70.34477414912382,61.75999879837036,57.111308299037574,66.40868929770315,55.4399985074997,43.15211282800314,67.72788418699626,59.694544672965996,48.29381716693315,71.09527217899884,60.96727073192596,51.37851699597974,70.55602446787218,61.98545455932617,57.36844654743102,66.60246257122132,98.0
100.0,53.26545357704162,40.07496450396969,66.45594265011354,57.80363500118255,41.42494361221378,74.18232639015132,59.22908842563629,48.85447331759321,69.60370353367937,60.319998264312744,55.29955098031412,65.34044554831137,54.152727127075195,41.967043636950436,66.33841061719995,58.429089188575745,42.7538231671886,74.10435520996289,60.50181686878204,49.78535473793805,71.21827899962604,60.8509075641632,54.53405974367707,67.16775538464933,99.0
101.0,52.79999852180482,39.327185752773914,66.27281129083572,46.29818022251129,40.14152539626585,52.454835048756735,49.279998540878296,44.813158758097764,53.74683832365883,54.399999380111694,46.71960654734124,62.080392212882145,54.04363453388215,41.3707793703869,66.7164896973774,46.93090736865997,41.19209791916696,52.669716818152985,50.734543204307556,45.12325685369064,56.34582955492447,54.98908936977387,46.114819740612226,63.86335899893552,100.0
102.0,52.87272512912751,38.599362927181254,67.14608733107377,47.30181634426117,41.320998431765986,53.28263425675635,51.01090759038925,34.009548221609634,68.01226695916887,48.93090903759003,38.552749689010334,59.30906838616972,53.81090700626373,39.99544456835019,67.62636944417727,47.59272634983063,42.16184532128199,53.02360737837927,52.26181745529175,35.14979185534375,69.37384305523975,50.31272590160369,39.20631088781973,61.41914091538765,101.0
103.0,54.67636227607727,41.89358542677801,67.45913912537654,47.41818010807037,45.59781773521753,49.238542480923215,52.74181663990021,41.73301242326618,63.75062085653423,50.07999837398529,41.64416848887189,58.51582825909869,55.4399973154068,42.53283871099487,68.34715591981873,47.767271399497986,46.7835705324106,48.75097226658537,54.18908894062042,43.33080111620622,65.04737676503463,51.11272573471069,41.71856176804616,60.50688970137523,102.0
104.0,56.567270755767815,43.40670951339007,69.72783199814556,44.93090808391571,39.03026588205897,50.83155028577245,54.39999759197235,43.993643525987146,64.80635165795755,45.2509081363678,32.827907150677774,57.67390912205782,56.61817967891694,43.53343380154667,69.70292555628721,45.97818076610565,39.6279297449241,52.3284317872872,56.10181748867035,45.37394597793677,66.82968899940393,45.97090780735016,32.36183465768865,59.57998095701167,103.0
105.0,57.39636182785034,44.51466051885964,70.27806313684104,47.35999882221222,37.01540415623369,57.704593488190746,55.243635177612305,44.803078358051444,65.68419199717317,49.047271609306335,39.503275857152204,58.59126736146047,57.629088759422295,45.09321941667893,70.16495810216567,48.30545365810394,37.07230963654244,59.53859767966544,56.705452799797065,46.153556068561954,67.25734953103218,49.78181719779968,39.312310623015925,60.25132377258344,104.0
106.0,58.879998326301575,46.40493010119757,71.35506655140559,46.92363500595093,39.0149996358184,54.83227037608346,57.29454219341278,47.706478687360516,66.88260569946505,43.21454405784607,34.038736842134185,52.390351273557954,59.10545289516449,46.60943434445407,71.6014714458749,47.67999827861786,39.43084618954059,55.92915036769513,58.239999413490295,48.647798215629045,67.83220061135154,43.7818169593811,32.04202235682489,55.52161156193732,105.0
107.0,57.163634300231934,44.67570428955189,69.65156431091198,52.2036337852478,50.82814577697086,53.57912179352475,57.00363397598267,48.401285385562744,65.6059825664026,44.247272312641144,27.071883279444346,61.42266134583794,57.025452852249146,44.893850821755706,69.15705488274259,53.32363486289978,50.729986676737546,55.917283049062014,57.83999860286713,48.02742124567669,67.65257596005756,45.359998643398285,27.150137128697466,63.569860158099104,106.0
108.0,57.309089303016655,46.39987720230595,68.21830140372737,51.15636408329009,47.27869714942663,55.03403101715356,56.669090390205376,46.85583863935555,66.4823421410552,50.254544615745544,40.007093951392974,60.501995280098114,57.41090655326844,46.72737877019436,68.09443433634252,52.2618168592453,47.72419515646383,56.79943856202677,57.73090898990632,46.74431760745461,68.71750037235802,51.30181670188904,39.860340881346886,62.74329252243119,107.0
109.0,58.29818069934844,46.60235455964836,69.99400683904852,52.23272621631623,46.53780463828017,57.92764779435229,58.25454354286194,48.745747754235445,67.76333933148842,50.996361374855034,39.749659950216234,62.243062799493835,57.927270531654365,46.11555287897482,69.7389881843339,53.279998898506165,48.47467078096293,58.0853270160494,59.03272509574891,48.43571610696273,69.62973408453509,51.96363508701325,39.729096086773794,64.19817408725271,108.0
110.0,58.61818194389343,47.09589966273088,70.14046422505598,53.512725830078125,46.67048394704943,60.35496771310682,59.9563616514206,51.33969814567009,68.57302515717112,51.92727267742156,39.41765297159466,64.43689238324846,58.43636274337769,46.599455386269156,70.27327010048623,55.316361784935,49.24034760350619,61.39237596636381,59.90545272827148,50.875160257764165,68.93574519877879,53.439998626708984,40.27735212351419,66.60264512990378,109.0
111.0,58.47272574901581,47.01893086115045,69.92652063688116,54.45818126201629,47.92073127453126,60.995631249501315,61.11999869346618,56.00561272539074,66.23438466154163,39.63636189699173,15.134557071303622,64.13816672267984,58.065452575683594,46.81141033386906,69.31949481749812,55.51999866962433,49.576885583240205,61.46311175600845,61.563633680343635,56.39634918514603,66.73091817554125,41.14909052848816,16.364256332117648,65.93392472485867,110.0
112.0,59.519997239112854,47.66304238894723,71.37695208927848,55.025453567504876,50.47997056877318,59.57093656623657,61.64363622665405,55.52835900270292,67.75891345060518,52.5672709941864,38.910084765475865,66.22445722289694,59.33818221092224,47.738056364532795,70.93830805731169,55.65090894699096,51.6240089409981,59.67780895298382,62.23272681236267,55.97587857711665,68.4895750476087,52.98181653022767,38.88719137885968,67.07644168159565,111.0
113.0,59.44727122783661,47.93663217722636,70.95791027844686,55.31636118888855,51.06831689973624,59.56440547804086,62.21090793609619,55.96490925673519,68.45690661545719,54.16727066040039,40.519964543124445,67.81457677767634,59.60727095603943,48.549275453273026,70.66526645880583,56.00000023841858,51.95447457307844,60.045525903758715,62.49454379081726,55.64607256292253,69.343015018712,54.49454426765442,41.00011633241119,67.98897220289766,112.0
114.0,54.99636232852936,41.70920734059549,68.28351731646322,54.734543561935425,48.99632038684038,60.47276673703047,61.934542655944824,56.058781604293486,67.81030370759616,55.44727087020874,42.866230928038384,68.0283108123791,55.04727125167847,42.19429824645776,67.90024425689917,55.22181749343872,49.980366614503936,60.463268372373506,62.63272523880005,55.94208288375038,69.32336759384972,55.9127253293991,43.20259147554305,68.62285918325514,113.0
115.0,49.469089806079865,28.664678625001738,70.27350098715799,56.21817946434021,50.57841606094341,61.85794286773701,61.57090783119201,56.55467763860263,66.58713802378139,56.596362590789795,44.26770672788015,68.92501845369944,49.381816387176514,27.524398427794804,71.23923434655822,56.9527268409729,51.87733557322634,62.02811810871946,62.63272523880005,56.07089602225685,69.19455445534325,57.01818048954011,44.3829024842917,69.65345849478851,114.0
116.0,54.85090732574462,40.96348381688193,68.73833083460731,57.49817967414857,53.10175573586784,61.89460361242929,62.065451145172126,56.57692753912254,67.5539747512217,49.70181733369827,28.88551134157845,70.5181233258181,54.90908861160278,41.34737849586385,68.47079872734172,58.167271614074714,53.77271238696402,62.56183084118541,63.27272534370423,56.48523009870317,70.06022058870529,50.094544589519494,27.790772590010338,72.39831658902865,115.0
117.0,55.49090802669525,41.47255003734472,69.50926601604579,58.167271614074714,54.09863656003912,62.23590666811031,62.63272643089295,56.634732027712474,68.63072083407343,57.01818048954011,45.868944871203965,68.16741610787625,55.81090688705444,42.016972090162206,69.60484168394669,58.829089403152466,54.668559353034226,62.989619453270706,63.767271041870124,56.98081985953393,70.55372222420633,57.5199979543686,45.75894969458705,69.28104621415015,116.0
118.0,56.58181726932525,43.77066571441317,69.39296882423733,57.047271728515625,52.39937790713194,61.69516554989931,63.59272599220276,58.020753762329555,69.16469822207597,56.55272603034973,45.12637201017289,67.97908005052658,56.70545160770416,44.09994155622014,69.31096165918818,57.48363494873047,54.25039905866159,60.716870838799345,64.85090851783752,58.51258997221372,71.18922706346133,56.523635387420654,44.733553571631845,68.31371720320946,117.0
119.0,51.88363522291184,29.615392587245445,74.15187785857825,58.719998598098755,55.3213700890332,62.11862710716431,64.18908953666687,58.68180551811408,69.69637355521965,55.06909012794494,44.72935373393441,65.40882652195546,52.196362018585205,29.68908421032212,74.70363982684829,59.78181719779968,56.31819262593021,63.245441769669156,65.17090797424316,59.0234953333564,71.31832061512993,55.35272657871246,44.78568341794634,65.9197697394786,118.0
120.0,54.73454535007477,37.3909135978887,72.07817710226084,58.06545376777649,54.081816425392304,62.049091110160674,63.85454416275025,58.123607966741794,69.58548035875872,57.178179621696465,47.14479294230511,67.21156630108783,55.22908926010132,38.357705980631145,72.10047253957148,59.33817982673645,55.37551018453533,63.30084946893757,65.1272714138031,58.75621155110808,71.49833127649812,57.730908393859856,47.157070846165965,68.30474594155375,119.0
121.0,58.12363624572754,46.32730417268982,69.91996831876526,59.95636105537414,56.2703019800407,63.64242013070758,64.40727114677429,58.741868668135155,70.07267362541343,57.49818027019501,48.30607522378047,66.69028531660955,58.42908978462219,47.250083213469054,69.60809635577533,60.523635149002075,56.80354503383873,64.24372526416542,65.14909029006958,58.89514777175334,71.40303280838583,58.23272466659546,48.64152419687292,67.823925136318,120.0
122.0,59.70908999443054,48.389890185155764,71.02828980370532,60.40727257728577,57.259097477724666,63.55544767684687,64.85818028450012,59.527116971422174,70.18924359757807,58.13817918300629,49.52228441544237,66.7540739505702,60.14545261859894,49.78427419902777,70.5066310381701,60.66908836364746,57.446583909198274,63.89159281809665,65.89818120002747,59.54507888110535,72.25128351894959,59.02545213699341,50.83501669941089,67.21588757457593,121.0
123.0,54.50181722640991,36.19615884361747,72.80747560920236,60.20363450050355,57.244787558002145,63.16248144300495,65.04727125167847,59.867372497557355,70.22717000579958,58.90908956527709,49.89794881563665,67.92023031491753,54.69817996025086,36.23493436462415,73.16142555587757,60.74908971786499,57.525562140190594,63.972617295539386,66.14545226097107,59.79794055547606,72.49296396646608,59.650906920433044,51.72577862287178,67.57603521799432,122.0
124.0,52.189088463783264,30.844247757389567,73.53392917017696,60.45090675354003,57.50415115752156,63.3976623495585,65.58545351028442,60.57903684023857,70.59187018033028,59.65090751647949,51.08383246863375,68.21798256432524,52.98181712627411,31.81430703459976,74.14932721794845,60.96727252006531,57.92611164413142,64.0084333959992,66.30545377731323,60.39009419163969,72.22081336298677,60.065451860427856,52.03508081912369,68.09582290173202,123.0
125.0,56.71272575855255,41.23348227630954,72.19196924079557,60.916361808776855,57.65796792578767,64.17475569176604,66.15272521972656,61.19589401964242,71.1095564198107,59.88363564014435,51.076336353320094,68.69093492696861,57.03272640705108,42.04509308524931,72.02035972885285,61.38181567192078,58.248627484184155,64.51500385965741,66.45090818405151,60.54729650513106,72.35451986297197,60.40727019309997,51.94151535356903,68.8730250326309,124.0
126.0,52.53817975521088,30.261210509771004,74.81514900065075,61.17817997932434,58.19219584223581,64.16416411641286,66.28363490104675,61.253975975488295,71.31329382660522,60.21818161010742,51.72853741818474,68.7078258020301,53.141815662384026,31.23002382120333,75.05360750356472,62.00727105140687,59.049004515889926,64.9655375869238,66.90181612968445,60.75838681286695,73.04524544650195,60.916361808776855,52.2222810037927,69.61044261376101,125.0
127.0,56.40727162361146,39.58135038106839,73.23319286615452,61.80363416671752,59.35919713330664,64.24807120012841,66.74908876419067,61.944847739175415,71.55332978920593,61.06181740760803,53.055439698068,69.06819511714806,57.77454435825348,42.68487597982257,72.86421273668438,62.42908835411072,59.93912088305791,64.91905582516353,67.38909006118774,61.348162568137745,73.43001755423775,61.67272686958313,53.6577819738908,69.68767176527547,126.0
128.0,57.83272624015808,42.252158191401044,73.41329428891513,62.385454177856445,60.307056959636995,64.4638513960759,67.24363565444946,62.60485528977387,71.88241601912506,61.39636278152466,53.79168423941693,69.00104132363239,58.88727128505706,44.32252011619655,73.45202245391756,63.13454389572144,61.12705539137963,65.14203240006326,67.51272559165955,61.76390088647846,73.26155029684064,61.67999744415283,53.530103186674395,69.82989170163127,127.0
129.0,57.99272537231446,41.88001509991045,74.10543564471847,62.92363405227661,60.53169003472929,65.31557806982393,68.07272553443909,63.52014998058863,72.62530108828955,61.483633518218994,54.9251418361063,68.04212520033168,58.49454462528229,42.621211351664115,74.36787789890046,63.549089431762695,61.38513267639818,65.7130461871272,68.36363315582275,62.50694270715798,74.22032360448753,62.11636304855347,54.524832628196556,69.70789346891038,128.0
130.0,57.658178806304925,41.17687352625143,74.13948408635842,63.01090717315674,60.549652126503176,65.4721622198103,68.63999724388123,63.84291856783085,73.4370759199316,62.12363362312316,54.06608953888087,70.18117770736545,58.47999811172485,42.13525347657334,74.82474274687637,63.82545471191406,61.350936433780525,66.2999729900476,68.82181644439697,63.00865962323489,74.63497326555905,62.443634271621704,53.870318876473924,71.01694966676949,129.0
131.0,58.70545268058777,43.0577269392317,74.35317842194384,63.46181631088257,60.09838701427637,66.82524560748877,68.7709093093872,64.51198329422348,73.02983532455093,62.10908889770508,54.63673703318771,69.58144076222246,59.46181595325471,43.73792981416613,75.18570209234329,64.23999786376953,61.178685738040635,67.30130998949842,68.96727204322815,63.007041251715755,74.92750283474055,62.83636212348937,54.05290610551973,71.61981814145902,130.0
132.0,58.80727171897888,43.39959167064512,74.21495176731264,64.0290904045105,60.66408881624595,67.39409199277505,69.65818047523499,64.84568864833851,74.47067230213146,62.60363578796386,54.810542953075924,70.3967286228518,59.81818079948425,45.102517606969954,74.53384399199855,64.7563624382019,61.691833061117805,67.820891815286,69.98545289039612,63.45503606552243,76.51586971526982,63.34545373916626,54.69354523055673,71.99736224777578,131.0
133.0,59.679998755455024,44.89107244492752,74.46892506598253,64.5236349105835,61.03257296459258,68.01469685657442,70.32727003097534,65.43693451839626,75.21760554355443,63.37454438209533,55.45418157449244,71.29490718969822,60.64727127552032,46.034440754008045,75.26010179703259,65.29454350471497,62.35059483785066,68.23849217157928,70.53090691566467,64.3470249474602,76.71478888386915,63.72363567352295,54.90428647820371,72.54298486884218,132.0
134.0,54.74908947944641,33.618631081074156,75.87954787781867,65.32363414764404,61.763189232239185,68.8840790630489,71.08363628387451,66.30888239303303,75.85839017471599,64.0290892124176,56.48495437305819,71.57322405177702,55.170907974243164,34.153349411100805,76.18846653738552,65.78908920288086,62.78095730041951,68.79722110534222,71.20727062225342,65.29393565624409,77.12060558826275,64.59636211395264,56.928479913274636,72.26424431463064,133.0
135.0,59.374544620513916,44.68412157249257,74.06496766853526,65.65818071365356,62.118222158097794,69.19813926920934,71.50545358657837,67.06897080702198,75.94193636613475,64.30545210838318,55.736215635399645,72.87468858136671,59.84727203845978,45.233831014165474,74.46071306275408,66.1090886592865,63.322936132153515,68.89524118641948,71.85454368591309,66.42082827605574,77.28825909577043,64.58909034729004,56.407136050268726,72.77104464431136,134.0
136.0,59.6363627910614,43.9600497112058,75.312675870917,65.9927248954773,62.330779319220156,69.65467047173443,71.65090680122375,67.46848614673905,75.83332745570846,64.47999954223633,55.853827745425555,73.10617133904711,60.21090805530548,45.004180366314,75.41763574429696,66.46545171737671,63.77682843370441,69.15407500104901,71.58545255661011,65.71209907313084,77.45880604008937,65.05454421043396,56.310960980220784,73.79812744064714,135.0
137.0,60.53818047046662,46.53439388166398,74.54196705926925,65.77454328536987,61.9064372955549,69.64264927518485,71.54908895492554,67.21909674438176,75.87908116546932,64.95999813079834,55.955697138237014,73.96429912335967,61.345452666282654,47.927911759065054,74.76299357350025,66.62545204162598,63.86260646055879,69.38829762269317,71.82545185089111,65.9981071853707,77.65279651641153,65.27272582054138,55.95107124871092,74.59438039237185,136.0
138.0,61.30908906459809,47.552865573014486,75.0653125561817,66.66181683540344,63.296421492002985,70.0272121788039,71.54908776283264,67.48760853388677,75.61056699177851,65.77454447746277,57.741291555142745,73.80779739978279,61.7090892791748,48.45994478844064,74.95823376990896,67.23636269569397,64.57174855831997,69.90097683306797,71.31636142730713,65.8850527808947,76.74767007371956,65.75272679328918,57.409813473793605,74.09564011278476,137.0
139.0,61.32363438606262,47.87524272807579,74.77202604404945,66.63272619247437,63.494733058393045,69.77071932655568,71.01090788841248,65.77691901205503,76.24489676476992,66.44363522529602,58.99404060144708,73.89322984914496,62.138180136680596,48.788084362521424,75.48827591083976,67.27999806404114,64.33550841758657,70.22448771049571,71.17818117141724,64.9262992435577,77.43006309927678,66.20363354682922,58.382003163829275,74.02526392982917,138.0
140.0,61.963635087013245,48.176013205391854,75.75125696863464,67.59272575378418,64.8364691691181,70.34898233845026,72.07272529602051,67.00968360355154,77.13576698848948,66.85090780258179,59.342121579286506,74.35969402587708,62.34181642532348,49.07084330330039,75.61278954734657,68.0509078502655,65.66685688803709,70.43495881249392,72.334543466568,66.68175761832957,77.98732931480642,66.69818162918091,58.685035869347914,74.7113273890139,139.0
141.0,55.665454268455505,36.63795122558828,74.69295731132273,67.9418158531189,65.30030271528621,70.58332899095159,72.62545228004456,68.96748028113028,76.28342427895883,66.45817995071411,57.743582006098634,75.17277789532959,56.76363468170166,38.47559977479059,75.05166958861273,67.98545241355896,65.48327478783767,70.48763003928025,73.28727126121521,68.43639636405817,78.13814615837225,66.65454387664795,57.7460099834306,75.56307776986529,140.0
142.0,54.86545443534852,32.96768424010103,76.763224630596,68.47999930381775,65.62708770527465,71.33291090236085,72.46545195579529,68.15008230560449,76.78082160598609,66.41454339027405,57.27179586331968,75.55729091722841,55.614544749259956,34.32667837137107,76.90241112714884,69.07636284828186,66.78883389752214,71.36389179904158,72.95272588729858,67.92477729948631,77.98067447511086,66.712726354599,57.36230041586831,76.0631522933297,141.0
143.0,59.03999865055084,42.49567119654006,75.58432610456163,68.49454402923584,66.13208130555182,70.85700675291986,73.80363464355469,70.09689973185866,77.51036955525072,66.99636220932007,60.05435443738499,73.93836998125515,60.05090773105621,44.2934370128683,75.80837844924413,69.04726982116699,66.65507852678299,71.439461115551,73.75999927520752,68.71562831915614,78.8043702312589,67.8109073638916,60.31508362442467,75.30673110335853,142.0
144.0,58.95272672176362,42.073839970420494,75.83161347310674,68.68363499641418,65.61802667942261,71.74924331340576,74.06545281410217,69.56528731772315,78.5656183104812,67.38909006118774,61.33990429560983,73.43827582676566,59.81090724468231,44.37752287616029,75.24429161320433,69.06908988952637,66.14553546434311,71.99264431470962,74.18908834457397,69.14060254543548,79.23757414371246,67.94908881187439,60.95725883757352,74.94091878617526,143.0
145.0,59.389089345932014,43.48103968222768,75.29713900963635,69.71636176109314,67.08327193643889,72.34945158574739,74.41454410552979,70.23750465394964,78.59158355710993,68.0581796169281,61.594570129762616,74.52178910409359,60.64727008342743,45.92710718263483,75.36743298422003,69.73090767860413,67.42438094931791,72.03743440789034,74.37818050384521,69.59690806736839,79.15945294032204,68.19636225700378,60.920972471193984,75.47175204281359,144.0
146.0,61.061816811561584,46.2809409311791,75.84269269194407,70.19636034965515,68.30797089342155,72.08474980588875,75.30181646347046,71.22597254512344,79.37766038181748,68.52363467216492,61.02842020822381,76.01884913610603,62.21817970275879,48.256933924844475,76.1794254806731,70.22545218467712,68.21467185226338,72.23623251709087,74.82181668281555,69.5189201215268,80.1247132441043,69.06908869743347,61.51802475890668,76.62015263596027,145.0
147.0,57.48363554477691,37.35468982718602,77.6125812623678,70.3709077835083,68.67572257510231,72.06609299191429,75.7381796836853,72.1278748793664,79.3484844880042,68.87272596359253,61.09379528657888,76.65165664060618,58.43636333942413,39.078404205157014,77.79432247369125,70.7418167591095,68.86343204878608,72.62020146943291,75.27272582054138,70.35582912969011,80.18962251139266,69.68727111816406,61.91410008758122,77.4604421487469,146.0
148.0,61.076362133026116,46.12967911837226,76.02304514767997,71.06908917427063,69.80794607245433,72.33023227608693,75.9854519367218,72.0382306241488,79.93267324929481,69.23636198043823,61.56647963475502,76.90624432612144,62.31272578239441,48.2103712977552,76.41508026703362,71.40363454818726,69.5868005394767,73.22046855689781,75.84726929664612,71.07057676473471,80.62396182855753,69.82545256614685,61.80294635943994,77.84795877285376,147.0
149.0,62.036362290382385,47.38339657013083,76.68932801063394,71.7090892791748,69.89381799921122,73.52436055913839,76.13090753555298,72.42595353736034,79.83586153374561,70.31272411346436,63.33367230957833,77.29177591735038,63.025453090667725,49.38806326104732,76.66284292028813,71.67272567749023,69.49409178499243,73.85135956998803,75.95636129379272,71.99795018500149,79.91477240258396,70.4945421218872,62.845177364775495,78.14390687899892,148.0
150.0,61.629090309143066,46.735653408370524,76.52252720991561,71.9563627243042,69.98963171676522,73.92309373184318,76.47999882698059,72.87592343362567,80.08407422033551,70.38545370101929,63.83164090313811,76.93926649890047,62.58181691169739,48.131950220998355,77.03168360239641,72.23999857902527,70.19754058065328,74.28245657739726,76.68363451957703,72.47648605249991,80.89078298665414,70.90181708335876,63.435600321560884,78.36803384515665,149.0
151.0,62.92363464832306,48.9051450235465,76.94212427309962,72.14545369148254,70.15307124027167,74.13783614269342,77.11999773979187,73.37486179181177,80.86513368777197,70.7490885257721,63.468293539515074,78.02988351202912,63.65090847015381,50.34826328172748,76.95355365858013,72.29818105697632,70.53475025091838,74.06161186303426,77.19272494316101,73.26020287627362,81.1252470100484,71.12726926803589,63.717291784934076,78.5372467511377,150.0
152.0,63.01090836524963,49.691926404540595,76.32989032595866,72.6836359500885,71.15584312556689,74.21142877461011,77.04727172851562,73.37594839631065,80.7185950607206,70.35636067390442,62.92435880761111,77.78836254019774,64.18908953666687,51.366036383758804,77.01214268957494,72.4363625049591,71.06969947032616,73.80302553959206,77.15636134147644,73.14576402767159,81.16695865528129,71.01090669631958,63.5174213747819,78.50439201785727,151.0
153.0,62.15272545814514,47.89979508787111,76.40565582841917,72.74181604385376,71.01433266137339,74.46929942633413,77.35272526741028,73.9873286810167,80.71812185380385,71.49090647697449,65.03884441269678,77.9429685412522,62.63272523880005,48.74530126874386,76.52014920885624,72.78545379638672,71.47899158222964,74.0919160105438,77.41817951202393,73.35902907395622,81.47732995009163,72.01454401016235,65.15367913895918,78.87540888136553,152.0
154.0,63.41818094253539,48.631812286609595,78.2045495984612,72.85817980766296,70.9887904559479,74.72756915937802,78.00727128982544,74.86414077016386,81.15040180948702,72.55272626876831,66.6303421706397,78.47511036689693,63.80363404750824,49.92473452706422,77.68253356795226,73.03999781608582,71.56164785773187,74.51834777443976,78.08726906776428,74.22213820557668,81.95239992995188,72.74181604385376,65.93804329850157,79.54558878920595,153.0
155.0,60.66909074783325,40.74092966925561,80.5972518264109,73.07636141777039,70.98275109760044,75.16997173794033,77.93454170227051,75.01700829802806,80.85207510651296,73.19272756576538,67.03908046793607,79.34637466359469,61.11999869346618,41.9922189331305,80.24777845380186,73.62181663513184,72.08470394898768,75.15892932127599,77.95636296272278,74.86209762174765,81.0506283036979,73.25090765953064,66.76702600880671,79.73478931025457,154.0
156.0,62.74908959865571,46.68365363884625,78.81452555846516,73.49818110466003,71.78823848478629,75.20812372453378,77.91999816894531,74.52331451819673,81.3166818196939,72.9454517364502,66.54483191004246,79.34607156285793,63.74545335769653,48.13759261472391,79.35331410066917,73.7890887260437,72.36430179068995,75.21387566139745,78.15999746322632,74.50372551946526,81.81626940698737,73.63636136054993,66.97278269010647,80.29994003099338,155.0
157.0,61.91999852657318,46.4021740182518,77.43782303489456,73.61454486846924,71.84172918719727,75.3873605497412,78.85090708732605,76.03494406125606,81.66687011339604,73.26545238494873,67.23334031527449,79.29756445462297,62.6836359500885,47.70350794275098,77.66376395742601,73.61454367637634,72.03647052396849,75.1926168287842,79.11272525787354,75.91204271765385,82.31340779809322,74.04363512992859,68.04212652986661,80.04514372999057,156.0
158.0,63.447269797325134,47.83726297292969,79.05727662172058,74.05090689659119,72.10186962340329,75.99994416977908,78.95272493362427,76.07765065091647,81.82779921633207,72.46545195579529,65.19116039499426,79.73974351659632,64.43636178970337,49.85204974622799,79.02067383317875,74.10181641578674,72.47205077391769,75.7315820576558,79.05454397201538,75.85000163866084,82.25908630536992,73.59272599220276,66.91544773767677,80.27000424672875,157.0
159.0,63.43272566795349,50.473040227040464,76.39241110886653,73.94908905029297,71.80739763959672,76.09078046098922,77.59999632835388,73.30662362897615,81.89336902773161,73.13454270362854,66.1420140086916,80.12707139856548,64.1454529762268,51.654875949761454,76.63603000269217,74.21090722084045,72.36307767359335,76.05873676808756,77.90545344352722,73.05328403040801,82.75762285664644,73.80363464355469,66.97740387323509,80.62986541387428,158.0
160.0,60.043634176254265,42.47577493042857,77.61149342207996,73.84727120399475,71.95594339278375,75.73859901520575,78.792724609375,76.21085457287869,81.37459464587131,73.75999808311462,67.18161587738898,80.33838028884027,61.17090702056884,44.429404247132425,77.91240979400526,74.57454323768616,73.05173738782335,76.09734908754896,79.09090638160706,76.06791115393048,82.11390160928363,74.34181690216064,67.8906492916664,80.79298451265488,159.0
161.0,61.963634490966804,44.58135998916494,79.34590899276867,73.1781804561615,70.20996307967991,76.14639783264309,78.61818075180054,75.18070984423163,82.05565165936945,75.02545356750488,69.13396064077811,80.91694649423165,62.34181702136994,45.97814910576898,78.7054849369709,73.70908737182617,70.96899517076916,76.44917957288318,79.46181535720825,75.99681750225587,82.92681321216064,75.22908806800842,69.62104321795391,80.83713291806293,160.0
162.0,64.65454459190369,52.286738841480854,77.02235034232652,73.19272518157959,70.05043557225521,76.33501479090397,79.1563618183136,75.76240453002666,82.55031910660054,74.70545291900635,69.22444950018794,80.18645633782475,65.65818071365356,54.59366662813881,76.72269479916832,73.9127266407013,71.58906543830216,76.23638784310043,79.46908950805664,76.26046514480973,82.67771387130355,74.8872709274292,69.31724532944558,80.45729652541281,161.0
163.0,65.1345443725586,51.442817324071015,78.82627142104617,73.67272615432739,70.8923918485072,76.45306046014758,79.5199990272522,76.61427510447488,82.42572295002951,75.30181646347046,69.25219335868333,81.35143956825759,65.70181727409363,53.703956445482135,77.69967810270512,74.56727147102356,72.53910723945059,76.59543570259653,79.81818079948425,76.50939029349146,83.12697130547704,75.47636270523071,69.54598897199149,81.40673643846993,162.0
164.0,65.5563622713089,51.221007929491435,79.89171661312636,73.36727142333984,70.18658651398684,76.54795633269285,80.0145435333252,77.01574343807766,83.01334362857273,75.40363550186157,70.16691862361259,80.64035238011056,66.57454371452332,54.42251931055087,78.72656811849576,74.13818120956421,71.97501790039864,76.30134451872978,80.59636235237122,77.46733483517231,83.72538986957012,75.75272679328918,70.8928799931081,80.61257359347027,163.0
165.0,64.05818045139313,50.40728779799342,77.70907310479284,73.99272441864014,70.88598449315208,77.0994643441282,79.81090545654297,76.52141391210105,83.10039700098488,75.621817111969,69.55455715176906,81.68907707216893,64.98181819915771,52.22165341402938,77.74198298428605,74.74181652069092,72.67282484681918,76.81080819456265,80.71999788284302,77.48431022411683,83.95568554156921,75.79636216163635,70.60746251551221,80.9852618077605,164.0
166.0,64.18908834457397,50.238848408646184,78.13932828050177,74.45818066596985,71.34090269217737,77.57545863976233,80.08727073669434,77.01055454640563,83.16398692698304,75.67999720573425,70.32759647987713,81.03239793159138,64.74908947944641,51.52825506805895,77.96992389083388,75.03272533416748,72.75185389615642,77.31359677217854,81.21454358100891,78.08900520449033,84.34008195752749,76.31272554397583,71.38933780904645,81.23611327890521,165.0
167.0,65.57090759277344,51.1118377423104,80.02997744323648,74.73454475402832,71.88302334235368,77.58606616570296,80.43636083602905,77.38484634188026,83.48787533017784,76.36363387107849,71.39231118338122,81.33495655877576,66.01454257965088,53.38882842258076,78.640256736721,75.59272408485413,73.38838640095676,77.79706176875149,81.17818117141724,78.10985668015444,84.24650566268004,76.37817978858948,70.96875399447961,81.78760558269934,166.0
168.0,65.8618175983429,52.6765416319964,79.04709356468939,74.80727076530457,71.76896000708066,77.84558152352847,80.50909042358398,77.6638830879539,83.35429775921406,76.77090644836426,71.53792826424451,82.003884632484,66.74181580543518,54.87301206017563,78.61061955069472,75.75272560119629,73.77844396461334,77.72700723777923,81.28727078437805,78.32551900511224,84.24902256364386,76.82181596755981,72.2384406079901,81.40519132712953,167.0
169.0,60.10181546211243,40.91010915802116,79.2935217662037,75.18545269966125,72.17213663507515,78.19876876424736,80.81454277038574,78.12736967723826,83.50171586353322,76.87272667884827,71.92326308893149,81.82219026876504,61.12727046012878,42.21393327069201,80.04060764956554,75.78181505203247,73.68577428967339,77.87785581439155,81.2218165397644,78.79693148698055,83.64670159254825,77.447270154953,72.82727091502845,82.06726939487756,168.0
170.0,64.87272620201111,50.95082021278394,78.79463219123828,75.4909074306488,72.33878809331608,78.64302676798152,81.62908911705017,78.7701573507519,84.48802088334844,77.23636150360107,72.25228956872328,82.22043343847886,65.38908958435059,52.435404091332195,78.34277507736897,75.81090688705444,73.43285421832385,78.18895955578503,81.82545185089111,79.05412298531726,84.59678071646496,77.38181591033936,72.74891174718094,82.01472007349777,169.0
171.0,64.9454540014267,50.49439612555172,79.39651187730168,75.88363528251648,72.47645718204217,79.29081338299079,81.23636245727539,78.08004985133749,84.39267506321329,77.71636128425598,72.68486372382273,82.74785884468923,65.78908801078796,52.25752964783421,79.32064637374172,76.45090699195862,74.02834201096411,78.87347197295313,81.78908944129944,78.73450077253354,84.84367811006534,77.73090720176697,72.76826293341236,82.69355147012158,170.0
172.0,65.68727135658264,52.41893874808713,78.95560396507815,76.90181612968445,73.87833862024407,79.92529363912483,81.32363438606262,78.43122713346779,84.21604163865746,77.97818064689636,72.59503656170376,83.36132473208896,66.29090666770935,54.329839768108776,78.25197356730993,77.30908751487732,75.27873945824206,79.33943557151258,81.81817889213562,78.99244002654514,84.6439177577261,77.96363472938538,72.63639381117383,83.29087564759692,171.0
173.0,64.90181863307953,49.57528141368396,80.2283558524751,76.94545269012451,74.30464228819017,79.58626309205886,81.93454265594482,79.23059337121457,84.63849194067508,78.07999849319458,73.16011876219268,82.99987822419648,64.93817925453186,50.72761647714417,79.14874203191955,77.65817880630493,75.86294228703824,79.45341532557163,81.86908841133118,79.06524298483386,84.6729338378285,78.44363451004028,73.71367742733726,83.1735915927433,172.0
174.0,66.50181531906128,53.91877874425352,79.08485189386903,77.35272407531738,74.37241365302656,80.33303449760821,82.1963632106781,79.3361369923047,85.0565894290515,78.792724609375,73.85353155818065,83.73191766056935,66.61818027496338,55.30534772497351,77.93101282495324,77.74545192718506,75.72685983180354,79.76404402256658,82.33454465866089,79.67708762541335,84.99200169190843,78.71272444725037,73.76836593612826,83.65708295837247,173.0
175.0,65.70181727409363,52.568895589284786,78.83473895890246,77.58545279502869,74.37868239921534,80.79222319084204,82.50181674957275,79.27769197850165,85.72594152064386,78.7927258014679,74.22113462824692,83.36431697468888,66.23999953269958,53.533092065187596,78.94690700021157,78.13090682029724,75.89970788363459,80.36210575695989,82.59636163711548,80.04304936044572,85.14967391378524,78.98181557655334,74.52011421350423,83.44351693960246,174.0
176.0,66.13818049430847,52.51626489102324,79.7600960975937,77.30908989906311,74.01421582000738,80.60396397811884,82.28363394737244,79.99208889493846,84.57517899980641,78.89454364776611,74.26866662691343,83.5204206686188,66.80727005004883,53.82775925254338,79.78678084755428,78.10908913612366,75.72248571919228,80.49569255305504,82.5672709941864,80.20481032100408,84.92973166736873,79.09090757369995,74.52274497055599,83.65907017684391,175.0
177.0,66.8363606929779,53.73797991894714,79.93474146700866,77.8181803226471,74.5297338524147,81.1066267928795,81.94908857345581,79.36834594535125,84.52983120156037,79.21454429626465,74.61187979692967,83.81720879559963,67.43272662162781,55.75924777932129,79.10620546393432,78.24727058410645,75.69463177038529,80.7999093978276,82.58908987045288,80.21980933298833,84.95837040791743,79.57090735435486,75.15475438632993,83.98706032237979,176.0
178.0,67.53454446792603,54.4189520379189,80.65013689793315,77.89090752601624,74.55178286310807,81.2300321889244,82.4436342716217,80.06989537996823,84.81737316327518,79.72363471984863,75.08918971514146,84.35807972455581,68.59636187553406,57.2302225007611,79.96250125030701,78.552725315094,76.04634976118557,81.05910086900242,83.19272637367249,81.19117396562245,85.19427878172252,79.43999886512756,74.74081039301812,84.139187337237,177.0
179.0,66.95272564888,54.66465949432286,79.24079180343715,78.50181579589844,74.84999401946129,82.15363757233558,83.02545189857483,80.89850726548026,85.1523965316694,79.83999967575073,75.11513388314675,84.56486546835471,68.58909010887146,57.535490233777566,79.64268998396535,79.03999924659729,76.62276110831012,81.45723738488446,83.20726871490479,80.92294923224334,85.49158819756623,80.0072717666626,75.43886329596484,84.57568023736036,178.0
180.0,67.5636351108551,54.94875578571927,80.17851443599093,78.85090589523315,75.39563255267832,82.30617923778799,82.66181707382202,79.73658932668462,85.58704482095942,79.62181568145752,74.82528872436534,84.4183426385497,68.6618173122406,57.03254512187229,80.29108950260891,79.21454191207886,76.65347296270339,81.77561086145433,83.63636136054993,81.28099161924457,85.99173110185528,79.883633852005,75.35301004319255,84.41425766081746,179.0
181.0,68.95999789237976,56.197719015198984,81.72227676956054,78.76363515853882,75.46795752331508,82.05931279376256,83.12727212905884,81.41393142757444,84.84061283054324,79.97090697288513,75.41380269968272,84.52801124608754,69.79636311531067,58.09205544945196,81.50067078116938,79.48363304138184,76.89396458898051,82.07330149378316,83.43999862670898,81.61137491212942,85.26862234128855,80.08727073669434,75.50815119704244,84.66639027634623,180.0
182.0,68.79999876022339,56.374272830743074,81.2257246897037,78.95272612571716,75.18962601155431,82.71582623988002,83.14181566238403,80.89820698802066,85.3854243367474,80.11636257171631,75.37886390418768,84.85386123924494,68.94545316696167,57.675307939163666,80.21559839475967,79.68727111816406,77.38375694798889,81.99078528833924,83.74545216560364,82.08362879248078,85.4072755387265,80.2472710609436,75.13747547620386,85.35706664568335,181.0
183.0,69.32363510131836,57.354484581888016,81.2927856207487,79.06908869743347,75.78812914927175,82.35004824559519,83.38909029960632,80.37832205335057,86.39985854586207,80.18908977508545,75.2152140876079,85.162965462563,69.94181752204895,59.13271276205163,80.75092228204628,79.79636192321777,78.07924414737661,81.51347969905893,83.88363480567932,81.46041289164607,86.30685671971257,80.7490885257721,76.13730994147362,85.36086711007057,182.0
184.0,69.48363423347473,58.08427602476732,80.88299244218214,79.09817934036255,75.46887886838788,82.72747981233722,83.59272599220276,81.42026072624328,85.76519125816223,80.50909042358398,76.00029281034682,85.01788803682115,70.2618157863617,59.79008517073878,80.73354640198461,79.71636056900024,77.46512986421325,81.96759127378724,84.26908850669861,81.73735915220863,86.80081786118859,80.79999923706055,76.31450484774422,85.28549362637688,183.0
185.0,69.8909080028534,58.85551873783021,80.92629726787658,78.99636268615723,75.92050605646877,82.07221931584569,83.70908737182617,81.52848181928584,85.8896929243665,80.75636148452759,76.29189077328202,85.22083219577316,71.03272557258606,61.07328562971326,80.99216551545885,79.84727144241333,77.71644385098521,81.97809903384145,84.29090619087219,81.91861462623982,86.66319775550457,81.08363509178162,76.68578465110612,85.48148553245711,184.0
186.0,70.9963607788086,59.766954552805856,82.22576700481133,79.09817934036255,76.28212139372327,81.91423728700182,83.89818072319031,81.06293685608732,86.7334245902933,80.63999891281128,75.86779249667588,85.41220532894668,71.30908966064453,61.54232299836212,81.07585632292695,80.09454369544983,78.4779775786345,81.71110981226516,84.22545194625854,81.56227779611535,86.88862609640174,81.33090615272522,76.67064029838816,85.99117200706227,185.0
187.0,71.62181735038757,60.86378459373174,82.37985010704341,79.11272525787354,75.76197720346447,82.4634733122826,84.36363458633423,82.0649467351915,86.66232243747696,80.87272524833679,76.21165184485338,85.5337986518202,72.10908770561218,62.67610564945869,81.54206976176567,79.7599995136261,77.63084720214053,81.88915182511167,84.79272484779358,82.63262053753016,86.952829158057,80.95272541046143,76.26827451897934,85.63717630194351,186.0
188.0,71.76727056503296,61.39382893071487,82.14071219935106,79.25817966461182,75.9375600954898,82.57879923373383,84.6399986743927,82.6599991687165,86.6199981800689,80.84363460540771,76.13413088946201,85.55313832135342,72.46545314788818,63.34998330323178,81.58092299254459,80.10181427001953,77.49167553430127,82.7119530057378,84.8872709274292,82.74156959509654,87.03297225976186,80.93090653419495,76.11779894510576,85.74401412328413,187.0
189.0,71.18545174598694,62.51329305397113,79.85761043800274,79.46181654930115,76.5109352628771,82.4126978357252,83.75272393226624,81.41830230595583,86.08714555857664,81.51272654533386,77.03559605730887,85.98985703335886,71.67999744415283,64.27879585387439,79.08119903443128,80.4872715473175,78.44222542456758,82.53231767006743,84.35636162757874,81.72817380967209,86.98454944548538,81.62909030914307,77.35436014783198,85.90382047045415,188.0
190.0,71.43272638320923,62.75812709045949,80.10732567595898,79.69454407691956,75.65166597619654,83.73742217764257,84.1454529762268,82.04201358434923,86.24889236810438,81.43999814987183,76.77200617259649,86.10799012714716,71.97817921638489,64.86857061509248,79.0877878176773,80.52363276481628,77.79871237331967,83.2485531563129,84.26181554794312,81.4756170671417,87.04801402874453,81.86181426048279,77.30333039103944,86.42029812992614,189.0
191.0,72.34908938407898,63.17141021532107,81.52676855283688,80.21817922592163,76.802708025235,83.63365042660826,84.3927264213562,82.35013789632477,86.43531494638763,81.68727159500122,77.4508224402611,85.92372074974134,72.87999868392944,64.9429985252543,80.81699884260459,80.68363428115845,78.52966182161227,82.83760674070463,84.98181700706482,82.60827106576738,87.35536294836226,82.11636185646057,78.08767126014135,86.1450524527798,190.0
192.0,72.82908797264099,64.15384868237757,81.50432726290441,79.85454440116882,75.47336796693745,84.2357208354002,84.42181587219238,82.52225486980072,86.32137687458405,81.62908911705017,77.07837248141846,86.17980575268189,73.51999878883362,66.25826106009215,80.78173651757508,80.31999707221985,76.89279481273086,83.74719933170884,85.06909012794495,82.85260858813702,87.28557166775288,82.17454314231873,77.79228088981822,86.55680539481924,191.0
193.0,72.63999700546265,62.44501827358217,82.83497573734311,80.33454298973083,76.41853261269506,84.25055336676661,84.74181532859802,82.66087384046901,86.82275681672704,81.78908824920654,77.21692039481636,86.36125610359673,73.27999949455261,64.80963649761978,81.75036249148545,80.77090740203857,78.06512446482535,83.4766903392518,85.22181630134583,83.19381451955817,87.24981808313348,82.2109067440033,77.93942601077735,86.48238747722924,192.0
194.0,73.77454280853271,64.62352634582103,82.9255592712444,80.36363482475281,76.30554590677446,84.42172374273116,85.03272414207458,83.3620546788598,86.70339360528936,82.28363394737244,77.79877305742592,86.76849483731895,74.31999802589417,66.39291837700193,82.2470776747864,81.22181534767151,78.52151340377925,83.92211729156377,85.22908806800842,83.06944398916636,87.38873214685049,82.51636147499084,78.2758713683199,86.75685158166179,193.0
195.0,72.62545228004456,63.493242022003066,81.75766253808604,80.95999956130981,76.76022839941423,85.1597707232054,85.265451669693,83.29066833042563,87.24023500896035,82.28363394737244,78.07719300841391,86.49007488633096,73.73818039894104,65.42185449099429,82.05450630688779,81.8327260017395,78.7754128892981,84.89003911418091,85.26545286178589,83.00689331852477,87.524012405047,82.71272659301758,78.48823396867492,86.93721921736024,194.0
196.0,73.1781792640686,64.12978486498876,82.22657366314844,81.11999869346619,77.25599606994597,84.98400131698641,84.50908899307251,82.33030445386659,86.68787353227843,82.63272643089294,78.70094570177018,86.56450716001571,74.09454464912415,66.84045080332169,81.3486384949266,81.62181615829468,79.27536078118747,83.96827153540188,85.1345431804657,82.57040428085948,87.69868208007192,82.8218162059784,78.83567606404118,86.8079563479156,195.0
197.0,74.05090689659119,64.39249005827153,83.70932373491084,80.82908868789673,77.21146335467029,84.44671402112317,84.95999813079834,82.76886649016937,87.1511297714273,82.71999716758728,78.5702081260039,86.86978620917066,75.17818093299866,66.85497526203226,83.50138660396506,81.75272583961487,79.23293278421023,84.2725188950195,85.21454334259033,82.82135647173932,87.60773021344134,83.0545425415039,78.90422549854317,87.20485958446464,196.0
198.0,73.80363345146179,64.35840720576758,83.248859697156,81.67272567749023,78.17840909196939,85.16704226301108,85.3818154335022,83.07967823094138,87.68395263606301,82.31272578239441,78.1744865569082,86.45096500788061,74.93818044662476,66.79202088426062,83.08434000898889,82.18181610107422,79.66233796513154,84.7012942370169,85.76727151870728,83.32892677189824,88.20561626551631,82.95999765396118,78.84924991903453,87.07074538888783,197.0
199.0,73.93454432487488,64.61457839584342,83.25451025390633,81.58545255661011,77.87728939514638,85.29361571807384,84.97454285621643,82.27352980086498,87.67555591156788,82.70545244216919,78.64690600058967,86.76399888374871,74.49454426765442,66.65919022152302,82.32989831378582,82.24727153778076,79.92733986344655,84.56720321211498,85.34545302391052,82.74437294585543,87.94653310196561,82.96727061271667,79.00533484821284,86.92920637722051,198.0
200.0,74.51636075973511,65.60829511868147,83.42442640078875,82.10908889770508,78.6421269077756,85.57605088763455,85.14908909797668,82.44523690591858,87.85294129003479,82.64726996421814,78.75191083237316,86.54262909606312,75.38181662559509,67.95486187038593,82.80877138080426,82.87272572517395,80.44874137349923,85.29671007684867,85.52727103233337,83.11586635287593,87.93867571179082,83.32363486289978,79.55858319647957,87.08868652931999,199.0
201.0,74.69090819358826,65.80463112532235,83.57718526185417,56.203633546829224,44.91808131988499,67.48918577377346,72.15999841690063,68.86015063942844,75.45984619437283,70.95272541046143,66.9143648896255,74.99108593129735,75.265451669693,68.21670076919473,82.31420257019126,55.803634524345405,43.567377894199794,68.03989115449102,71.64363503456116,68.237524208854,75.04974586026832,71.17090702056885,67.43018554717584,74.91162849396186,200.0
202.0,74.95272517204285,65.9255164480386,83.9799338960471,58.90908896923065,52.79134744911941,65.02683048934189,50.79272568225861,40.10520595010653,61.480245414410696,69.32363510131836,62.798536812192424,75.8487333904443,75.51272511482239,68.56938332483584,82.45606690480894,57.8109085559845,50.33287910671219,65.2889380052568,50.47999858856201,39.928703433370664,61.03129374375336,68.95272612571716,62.52096773286028,75.38448451857404,201.0
203.0,73.81818056106567,66.20227582372057,81.43408529841078,58.952726125717156,50.914373235437374,66.99107901599693,65.30908942222595,55.921494210600336,74.69668463385158,66.86545193195343,50.46375043682059,83.26715342708627,75.09817957878113,68.49463094308918,81.70172821447308,59.03272509574891,51.29711181081774,66.76833838068008,65.53454518318176,57.081763619806964,73.98732674655656,66.86545372009277,50.67856094537936,83.05234649480619,202.0
204.0,72.8145432472229,64.73176432496457,80.89732216948123,57.23636209964752,50.48348684684842,63.98923735244662,67.63636112213135,57.61423611041133,77.65848613385137,68.97454380989075,61.65386498622393,76.29522263355757,73.17090630531311,65.87071309862606,80.47109951200017,57.39636182785034,50.85926509138409,63.933458564316595,67.66545414924622,58.541426491026705,76.78948180746573,69.56363439559937,61.09687865774394,78.03039013345479,203.0
205.0,74.60363507270813,66.94852463070477,82.25874551471149,58.13818097114562,48.979510172016205,67.29685177027504,66.77817940711975,60.49107636095833,73.06528245328117,67.3163628578186,60.07267514839783,74.56005056723937,75.33817887306213,69.46269961414735,81.21365813197691,58.52363467216492,49.02226141714644,68.0250079271834,66.88727021217346,61.81264502266636,71.96189540168056,67.22181677818298,59.22245333499112,75.22118022137485,204.0
206.0,67.56363451480865,52.28432991377119,82.84293911584612,56.79999887943268,45.86100999256916,67.7389877662962,66.31272554397583,59.962007994823864,72.6634430931278,68.43636274337769,61.188951760410376,75.683773726345,68.93818020820618,53.72662703335003,84.14973338306233,57.22181558609009,46.54515243248629,67.89847873969389,66.17454528808594,60.44070291748318,71.9083876586887,68.27636241912842,59.723538763189694,76.82918607506714,205.0
207.0,73.22181701660156,65.65845952269221,80.78517451051091,63.330907821655266,57.8335246686641,68.82829097464644,64.01454210281372,59.2103016823422,68.81878252328525,69.58545207977295,64.3089904611165,74.8619136984294,73.41090798377991,65.13998367008884,81.68183229747098,63.83272647857666,57.766065731626135,69.89938722552718,63.50545287132263,58.3628200715499,68.64808567109536,69.83999729156494,63.06949214630448,76.6105024368254,206.0
208.0,65.01818001270294,42.48674756561486,87.54961245979102,64.1454529762268,57.53506889518358,70.75583705727003,68.27636241912842,64.38174983742313,72.1709750008337,70.35636186599731,65.36073277456903,75.3519909574256,65.04727065563202,41.677652120585876,88.41688919067816,64.50181722640991,57.39905884929387,71.60457560352594,68.39272618293762,65.18989698689263,71.59555537898261,70.6181800365448,65.06090656570028,76.17545350738932,207.0
209.0,67.40363359451294,49.90275569290957,84.9045114961163,64.72727060317993,57.48807641048843,71.96646479587143,69.83272433280945,66.29725164725521,73.36819701836369,70.26908993721008,64.95317893812812,75.58500093629205,68.42181622982025,50.85184639648595,85.99178606315455,64.69090819358826,57.79815289995797,71.58366348721854,69.80363368988037,67.38297913768832,72.22428824207242,70.23999810218811,65.06174873971213,75.41824746466409,208.0
210.0,67.21454381942749,49.204709212203035,85.22437842665195,65.07636189460754,58.66781523170151,71.48490855751358,70.19636034965515,65.9207642818736,74.4719564174367,70.47272682189941,64.14670814703855,76.79874549676028,68.26909005641937,50.328645414190845,86.2095346986479,65.23636221885681,59.48107764351657,70.99164679419705,70.93817949295044,67.42448437731204,74.45187460858884,70.75636148452759,63.94347256812245,77.56925040093273,209.0
211.0,64.98908936977386,40.570990320620076,89.40718841892766,65.73090672492981,59.66408377214847,71.79772967771115,70.41454315185547,65.62022071269884,75.2088655910121,71.88363552093506,65.80022631247849,77.96704472939163,65.66545307636261,40.73546387870053,90.59544227402469,65.67999720573425,60.30214931713991,71.0578450943286,71.06908917427063,67.68584309051846,74.4523352580228,72.29090929031372,65.9060090491467,78.67580953148074,210.0
212.0,63.21454226970673,35.241834800381135,91.18724973903232,67.30181574821472,61.89386900223403,72.70976249419542,70.31272411346436,66.12493422734913,74.50051399957958,73.07636260986328,67.19862095908974,78.95410426063683,63.54181647300721,34.93469706397087,92.14893588204355,67.72363424301147,63.384490602995356,72.0627778830276,70.9818160533905,68.40063971894524,73.56299238783576,73.4181809425354,67.47970956585854,79.35665231921226,211.0
213.0,68.04363489151001,49.21902705933379,86.86824272368622,67.15636134147644,62.11409998932639,72.19862269362649,72.02908992767334,67.6392900892929,76.41888976605378,73.62908959388733,68.50437045795191,78.75380872982275,68.63272547721863,49.57891622639151,87.68653472804574,67.3163628578186,62.44951347830748,72.18321223732973,72.00727105140686,68.21694917905708,75.79759292375664,74.0290904045105,68.70021098598886,79.35796982303214,212.0
214.0,68.17454397678375,50.44984723343955,85.89924072012795,66.93818092346191,62.51716398787948,71.35919785904436,72.63999819755554,68.21575130926922,77.06424508584186,74.18181777000427,69.60317514713059,78.76046039287796,68.82908821105957,50.563366137587764,87.09481028453138,67.41090774536133,63.320491813668205,71.50132367705446,72.98908829689026,69.19824152186605,76.77993507191447,74.20363545417786,69.32232803742824,79.08494287092748,213.0
215.0,63.810907006263726,35.93645010320707,91.68536390932039,68.4218168258667,65.1602613048404,71.683372346893,72.59636163711548,68.72763879105474,76.46508448317621,74.26908850669861,69.50020866335568,79.03796835004154,64.3563625216484,36.585548586063595,92.12717645723322,68.65454435348511,65.51071867419415,71.79837003277606,72.87999749183655,68.81381778896386,76.94617719470924,73.94181609153748,68.87364660282631,79.00998558024864,214.0
216.0,70.35636126995087,54.38468367554035,86.32803886436137,68.58181595802307,64.61834630075917,72.54528561528697,71.86908960342407,67.9778756070186,75.76030359982954,75.02545237541199,69.60700212919518,80.4439026216288,70.76363623142242,55.26494010254011,86.26233236030474,68.58908891677856,64.61400983156054,72.56416800199659,72.38545179367065,68.58214035112378,76.18876323621753,74.34908986091614,68.92428680805307,79.7738929137792,215.0
217.0,64.18908834457397,36.567724739280514,91.81045194986743,69.43999767303467,64.76804216910784,74.11195317696149,73.09090614318848,69.24219646343477,76.93961582294219,75.38908958435059,69.57987011025342,81.19830905844775,65.38181722164154,37.80948779382483,92.95414664945825,69.49818015098572,65.09154295780714,73.9048173441643,73.86909008026123,69.84202445846495,77.89615570205751,74.71272587776184,68.79401385810773,80.63143789741595,216.0
218.0,67.76727139949799,46.96928091661535,88.56526188238063,70.07999777793884,65.14776919799723,75.01222635788045,74.16727066040039,70.03126981059408,78.3032715102067,75.30181765556335,69.28836749047133,81.31526782065538,68.56727242469788,47.774702326579884,89.35984252281587,69.98545169830322,65.51164614589214,74.4592572507143,75.09090662002563,70.94984071561329,79.23197252443798,75.08363366127014,69.11703814122734,81.05022918131294,217.0
219.0,67.25817918777466,43.389370367248816,91.1269880083005,70.239999294281,65.17528776466095,75.30471082390106,74.90908861160278,70.68307773014106,79.1350994930645,76.17454409599304,70.25483961911482,82.09424857287127,67.97818005084991,44.53396018006555,91.42239992163428,69.85454320907593,65.15722445772147,74.55186196043039,75.65818071365356,71.59068350160187,79.72567792570526,75.65090537071228,69.51995973202605,81.78185100939851,218.0
220.0,71.33090794086456,57.136936467560815,85.52487941416831,71.28727197647095,65.96042701946126,76.61411693348063,75.8545434474945,71.62790639017598,80.08118050481303,76.97454333305359,71.29422081005191,82.65486585605527,71.85454428195953,57.61315456127724,86.09593400264183,70.69818019866943,66.04971807335838,75.34664232398049,75.95636248588562,72.69198943263879,79.22073553913245,76.3490891456604,70.23223352083704,82.46594477048376,219.0
221.0,69.25090730190277,52.92931303278126,85.57250157102428,70.70545196533203,66.1157341295944,75.29516980106966,76.61090731620789,72.35446798443216,80.86734664798361,77.30908870697021,71.85115155850629,82.76702585543414,69.28727209568024,52.11707652548618,86.45746766587429,70.70545315742493,66.2220520606322,75.18885425421766,76.63999795913696,73.31351159602549,79.96648432224843,77.03272461891174,71.37776358061446,82.68768565720903,220.0
222.0,69.29454326629639,51.565758014525535,87.02332851806725,71.27272605895996,66.89728705975399,75.64816505816593,76.65454387664795,72.60885295348594,80.70023479980996,77.61454343795776,72.56237877112994,82.66670810478558,69.403635263443,51.06692116842867,87.74034935845731,71.14181637763977,66.91630669089768,75.36732606438186,77.10545301437378,73.79740054086518,80.41350548788238,77.60727167129517,72.11453382105259,83.10000952153774,221.0
223.0,69.49818074703217,50.9885114279021,88.00785006616223,71.839998960495,67.26123971806304,76.41875820292695,77.35272526741028,73.1096640260532,81.59578650876736,78.12363505363464,73.18744045516809,83.0598296521012,69.92727220058441,50.85353068086229,89.00101372030653,71.30908966064453,67.41869085536699,75.19948846592207,77.86181688308716,74.79103742307885,80.93259634309547,78.07999730110168,72.83263480112485,83.32735980107852,222.0
224.0,64.08727139234543,35.530845292719036,92.64369749197182,73.00363421440125,68.78031478387052,77.22695364493197,77.86181569099426,73.52840440234013,82.1952269796484,78.69090676307678,74.02926511178131,83.35254841437225,64.34908881783485,34.7752620408656,93.92291559480411,72.23272562026978,68.57319855265563,75.89225268788392,77.87636280059814,74.66495791202951,81.08776768916678,78.68363499641418,73.805930129304,83.56133986352437,223.0
225.0,63.447269946336746,32.5003167687635,94.39422312391,73.22181582450867,68.41840121733235,78.02523043168499,77.94908881187439,73.557842359733,82.34033526401578,79.19999837875366,74.58052935789874,83.81946739960858,63.91999930143356,32.479672940280594,95.36032566258653,72.47999787330627,68.41593181866075,76.5440639279518,78.09454321861267,75.05023126576165,81.13885517146369,79.01817917823792,74.332277832438,83.70408052403783,224.0
226.0,63.79636228084564,33.07606660701459,94.5166579546767,73.25090765953064,69.12450803863338,77.3773072804279,78.15272569656372,74.05875516764385,82.24669622548359,79.54908967018127,75.09149570457592,84.00668363578663,64.90908801555634,34.33927245230309,95.47890357880958,72.50181674957275,68.71018453172148,76.29344896742403,78.4218168258667,75.59425619367684,81.24937745805656,79.3963611125946,75.0361645544278,83.75655767076141,225.0
227.0,64.61090758442879,34.576191212735054,94.64562395612252,73.61454367637634,69.60879625102281,77.62029110172988,78.9090883731842,75.28693469658653,82.53124204978188,80.04363417625427,75.43603108273996,84.65123726976859,64.6545447409153,33.7129575830634,95.5961318987672,72.74908900260925,68.93787522598457,76.56030277923394,78.95999908447266,76.25920479424525,81.66079337470006,79.60727095603943,75.31617737988289,83.89836453219597,226.0
228.0,69.55636262893677,50.5241340288084,88.58859122906514,73.83272409439087,70.33901199002054,77.3264361987612,79.12727117538452,75.45868648285723,82.79585586791181,80.1309072971344,75.53226654965884,84.72954804460996,70.10181605815887,50.72238056536123,89.48125155095653,73.22908878326416,69.72972426177913,76.7284533047492,79.2799985408783,76.4793603743308,82.0806367074258,79.7599983215332,75.2970662719354,84.222930371131,227.0
229.0,69.36727046966553,50.601845301044776,88.13269563828628,74.38545227050781,70.88191541955581,77.88898912145982,79.47636246681213,75.94912681521694,83.00359811840733,80.30545353889465,75.65448956269975,84.95641751508956,69.9490886926651,50.48892765677256,89.40924972855764,73.95636200904846,70.65052877180086,77.26219524629606,79.7599995136261,76.77335156499579,82.7466474622564,80.0145435333252,75.46657410671216,84.56251295993823,228.0
230.0,69.70181584358215,50.172302658023376,89.23132902914094,74.80727076530457,70.94292612913195,78.67161540147718,79.82545256614685,76.3297727739226,83.3211323583711,80.68363428115845,76.0320433022434,85.3352252600735,70.47999858856201,50.591093367891624,90.36890380923239,74.516361951828,71.23330622702397,77.79941767663203,79.90545272827148,77.11899166827364,82.69191378826933,80.31272411346436,75.75103646926244,84.87441175766627,229.0
231.0,70.16727149486542,50.27098574987653,90.0635572398543,75.78181624412537,72.52123309782979,79.04239939042094,80.15999674797058,76.64139410845868,83.67859938748248,80.79999923706055,76.15825522133501,85.44174325278608,70.68363606929779,50.65345341213648,90.7138187264591,75.32363295555115,72.1300853634656,78.5171805476367,80.32727003097534,77.49872625010086,83.15581381184982,80.68363547325134,76.1452843565724,85.22198658993028,230.0
232.0,69.96363461017609,50.18081414737533,89.74645507297684,76.36363506317139,72.9442940441403,79.78297608220247,80.46545267105103,76.95015937677117,83.98074596533088,80.97454309463501,76.35776483148723,85.59132135778279,70.69090723991394,50.666459232340635,90.71535524748725,75.63636183738708,72.39601736749988,78.87670630727429,80.70545196533203,77.95277167252623,83.45813225813784,80.95999717712402,76.47991319812988,85.44008115611817,231.0
233.0,65.75999826192856,37.12389970884465,94.39609681501247,76.40727281570435,72.68125034340653,80.13329528800216,80.97454309463501,77.6782255697599,84.27086061951012,80.94545245170593,76.50998230958517,85.3809225938267,66.51636242866516,37.12894945866285,95.90377539866748,75.78181505203247,72.73941472239184,78.8242153816731,81.06181621551514,78.76638028344041,83.35725214758986,81.05454325675964,76.64665968094413,85.46242683257516,232.0
234.0,70.26908934116364,50.28315092775807,90.2550277545692,76.91636204719543,73.17263726203144,80.66008683235943,81.67272567749023,78.68426460933108,84.66118674564939,81.36727094650269,76.87422103895904,85.86032085404634,70.87999820709229,50.70000819072692,91.05998822345765,75.99272608757019,73.00709682889672,78.97835534624366,81.42545223236084,78.9431969521683,83.90770751255339,81.35999798774719,77.04652769889407,85.67346827660032,233.0
235.0,70.21090745925903,50.1583092551538,90.26350566336427,77.16363549232483,73.7123448339761,80.61492615067355,82.02181696891785,79.05270949776953,84.99092444006617,81.49817943572998,76.8796816921908,86.11667717926916,70.8072704076767,50.57375239428127,91.04078842107212,76.39999747276306,73.80222278443031,78.99777216109581,81.68727159500122,79.34716448579732,84.02737870420512,81.48363471031189,77.428038820247,85.53923060037678,234.0
236.0,70.35636186599731,50.09932956070956,90.61339417128507,77.90545344352722,74.64592494595486,81.16498194109958,82.23999738693237,79.18311438790369,85.29688038596106,81.67272448539734,76.89453832345443,86.45091064734025,70.8145421743393,50.44271668240084,91.18636766627775,77.05454349517822,74.44787664508702,79.66121034526942,82.01454401016235,79.58095043376723,84.44813758655748,81.5927267074585,77.3023251135742,85.8831283013428,235.0
237.0,70.26908874511719,50.70921082460154,89.82896666563283,78.07999849319458,75.11258474487013,81.04741224151903,82.28363275527954,79.08338473096475,85.48388077959433,81.74545288085938,77.20742347886892,86.28348228284983,70.87272524833679,50.96812705002296,90.77732344665063,77.46181726455688,74.71890455079871,80.20472997831506,82.1963620185852,79.94055480294917,84.45216923422124,81.8327271938324,77.62352113346454,86.04193325420026,236.0
238.0,65.55636167526245,36.279294629909934,94.83342872061496,78.35636258125305,75.05723636857132,81.65548879393478,82.39999771118164,79.32431309290932,85.47568232945396,82.19636082649231,77.9081035363447,86.48461811663992,66.5890896320343,37.145080823038995,96.03309844102961,77.82545208930969,74.87625187885152,80.77465229976787,82.53090620040894,80.1699828066076,84.89182959421026,82.05090761184692,77.98316871398771,86.11864650970614,237.0
239.0,70.16727089881897,49.77453844868384,90.5600033489541,78.63272666931152,75.67253906396094,81.5929142746621,82.54545211791992,79.49827481878945,85.59262941705039,82.21090793609619,77.91058101224421,86.51123485994817,70.98181545734406,50.485414413867815,91.4782165008203,78.15272450447083,75.29229155134543,81.01315745759622,82.77818083763123,80.47926252144374,85.07709915381871,82.15272665023804,78.01610225067651,86.28935104979956,238.0
240.0,70.45818150043488,50.36508257276776,90.55128042810199,78.80726933479309,75.52260358094131,82.09193508864487,82.71999835968018,79.63976088333841,85.80023583602194,82.37090826034546,78.00224547383226,86.73957104685866,71.18545234203339,51.033770262468565,91.33713442159821,78.53090643882751,75.59674395633085,81.46506892132417,83.08363318443298,80.62116970353918,85.54609666532679,82.21817970275879,78.22454818535506,86.21181122016252,239.0
241.0,70.54545223712921,50.60285791682793,90.4880465574305,79.09817934036255,75.93784683151756,82.25851184920754,82.95272588729858,80.0896360845605,85.81581569003667,82.54545211791992,78.32946611797472,86.76143811786513,71.43999814987183,51.08970014159118,91.79029615815247,78.6618161201477,75.61231841222188,81.71131382807353,83.27999830245972,80.71341029390476,85.84658631101468,82.50908851623535,78.77016955078406,86.24800748168664,240.0
242.0,70.51636219024658,50.81931067469474,90.21341370579842,79.19999718666077,76.17372237053416,82.22627200278737,83.34545254707336,80.88076050275902,85.81014459138771,82.79272437095642,78.72402543161955,86.86142331029329,71.31636083126068,51.25837295513466,91.3743487073867,78.95999789237976,76.12170050697448,81.79829527778504,83.50545167922974,81.13600536035943,85.87489799810004,82.77090549468994,79.0295657527786,86.51224523660129,241.0
243.0,71.17090702056885,51.23908293688298,91.10273110425472,79.69454407691956,76.66896634094925,82.72012181288986,83.665452003479,81.58121131810655,85.74969268885145,82.8218150138855,78.89306002270456,86.75057000506644,71.51272594928741,51.505510777750416,91.51994112082441,79.41817998886108,76.65012064595437,82.1862393317678,83.9054524898529,81.75098677565761,86.0599182040482,82.80727028846741,79.18836625046157,86.42617432647324,242.0
244.0,71.49090707302094,51.611802401077135,91.37001174496473,79.79636073112488,77.01156249569468,82.58115896655508,83.78181576728821,81.51907484605829,86.04455668851813,83.06908845901489,79.10348477618943,87.03469214184035,72.05090641975403,51.69599697821276,92.4058158612953,79.70908880233765,76.80511678617655,82.61306081849874,84.021817445755,82.17609853971851,85.8675363517915,83.04726958274841,79.39979542649647,86.69474373900036,243.0
245.0,71.1709064245224,51.56449186396084,90.77732098508396,80.18908858299255,77.12046350561984,83.25771366036527,84.04363632202148,81.78580924919311,86.30146339484986,83.33090662956238,79.46971096827421,87.19210229085054,71.70181632041931,51.66412638941657,91.73950625142206,79.85454440116882,76.97251140576208,82.73657739657557,83.96363377571106,81.88787901314403,86.03938853827809,83.17090630531311,79.45572529001512,86.8860873206111,244.0
246.0,71.60727262496948,51.60974469141442,91.60480055852454,80.15999794006348,77.32811375708036,82.9918821230466,83.95636200904846,82.26273807181134,85.64998594628558,83.44727039337158,79.68839104070446,87.2061497460387,71.86908900737762,51.70932163042556,92.02885638432969,79.96363401412964,77.18318333791562,82.74408469034366,84.2763614654541,82.24738184179157,86.30534108911664,83.33090662956238,79.64186859633567,87.01994466278909,245.0
247.0,71.30181729793549,51.784494552089214,90.81914004378176,80.78545331954956,77.56798174917756,84.00292488992156,84.13090705871582,82.28000185766028,85.98181225977136,83.60727071762085,80.05270044101245,87.16184099422925,71.44727170467377,51.71648277013251,91.17806063921503,80.44363498687744,77.53984507445155,83.34742489930333,84.34908866882324,82.17264215476592,86.52553518288056,83.59272480010986,80.1419734785911,87.04347612162863,246.0
248.0,71.50545299053192,51.7246786865787,91.28622729448514,80.46545267105103,77.2487201330253,83.68218520907675,84.31999802589417,82.35730472797655,86.28269132381178,83.6654531955719,79.94689124834544,87.38401514279836,71.77454352378845,51.850831275460806,91.6982557721161,80.53090810775757,77.68098782285085,83.38082839266428,84.37817931175232,82.20720473091596,86.54915389258868,83.70181679725647,80.41544098695837,86.98819260755457,247.0
249.0,70.69090723991394,51.394935363862054,89.98687911596582,81.00363492965698,78.05777677790712,83.94949308140684,84.2763614654541,82.46444547641043,86.08827745449777,83.99999737739563,80.3480307913837,87.65196396340755,71.18545353412628,51.64693242362155,90.72397464463101,80.84363579750061,77.92236436122086,83.76490723378036,84.53817844390869,82.53695531237616,86.53940157544122,83.63636136054993,80.24770860126672,87.02501411983313,248.0
250.0,66.23999789357185,35.56902734492554,96.91096844221818,81.36726975440979,78.52699291204367,84.20754659677591,84.40727114677429,82.53491474520102,86.27962754834756,84.1599977016449,80.36651928027767,87.95347612301212,66.66181698441505,36.104142521101224,97.21949144772888,80.9818160533905,78.1857159104342,83.77791619634681,84.79999780654907,82.84784352718039,86.75215208591776,83.95636200904846,80.62403507785707,87.28868894023985,249.0
251.0,71.35999798774719,51.54602728919982,91.17396868629456,81.41090750694275,78.38742870713592,84.43438630674957,84.59636092185974,82.87194344934724,86.32077839437224,84.20363426208496,80.33901635950686,88.06825216466306,71.50545299053192,51.75394591243196,91.25696006863188,81.06908798217773,78.12446465117607,84.0137113131794,85.1418149471283,83.41318454021662,86.87044535403997,84.12363409996033,80.76608599445893,87.48118220546172,250.0
252.0,71.46181464195251,51.87024401453063,91.0533852693744,81.62908911705017,78.64390227142636,84.61427596267399,84.6399974822998,82.94887402078074,86.33112094381887,84.33454394340515,80.5658254787774,88.1032624080329,71.75999760627747,52.03285785973124,91.4871373528237,81.3454532623291,78.4959498318831,84.19495669277511,85.34545302391052,83.65542294208318,87.03548310573787,84.12363409996033,80.8121873950505,87.43508080487015,251.0
253.0,71.8399977684021,52.009149842483524,91.67084569432068,81.74545288085938,78.64834780171422,84.84255796000453,84.95999693870544,83.08425364321143,86.83574023419946,84.39272403717041,80.68912792095114,88.09632015338968,72.09454238414764,52.260743945327576,91.92834082296771,81.60727024078369,78.91459328988599,84.2999471916814,85.30181527137756,83.48902360917904,87.11460693357608,84.1599977016449,80.98024795128738,87.33974745200241,252.0
254.0,71.81090831756592,52.034999663857114,91.58681697127471,82.28363513946533,79.2335957970312,85.33367448189946,84.93090629577637,83.30110151383657,86.56071107771616,84.61090803146362,80.90374283365628,88.31807322927096,72.1381801366806,52.25323273040844,92.02312754295276,81.91999673843384,79.37124556621434,84.46874791065333,85.54908871650696,83.90655445419685,87.19162297881707,84.29090738296509,81.13009250542157,87.4517222605086,253.0
255.0,72.30545282363892,52.09954513778813,92.5113605094897,81.99272513389587,78.84413071219491,85.14131955559684,85.0181794166565,83.63253956021684,86.40381927309615,84.72727060317993,81.11096338271949,88.34357782364037,72.31272518634796,51.95995880735593,92.66549156533999,81.75272583961487,78.96806945189377,84.53738222733597,85.70181727409363,84.05269431812786,87.3509402300594,84.46545124053955,81.3224258249522,87.6084766561269,254.0
256.0,71.99999749660492,51.660401739743705,92.33959325346613,82.5745439529419,79.55719523185884,85.59189267402495,85.1345431804657,83.37956996846148,86.88951639246991,85.01818060874939,81.6303074658443,88.40605375165448,72.18181610107422,51.688286868611215,92.67534533353722,82.3272705078125,79.74059029264762,84.91395072297738,85.80363392829895,84.09791248723225,87.50935536936565,84.66181635856628,81.6629300353352,87.66070268179737,255.0
257.0,72.15999841690063,51.85753207886413,92.46246475493714,82.86545276641846,79.91591528530863,85.81499024752829,85.48363447189331,83.99618915442524,86.97107978936138,84.87272500991821,81.44642976230921,88.29902025752722,72.61090755462646,52.095121413069414,93.12669369618351,82.51636147499084,80.04478459151191,84.98793835846978,85.91272592544556,84.31156979522751,87.5138820556636,84.69817876815796,81.75010060035922,87.6462569359567,256.0
258.0,70.9236353635788,49.12986665935071,92.71740406780688,82.85090804100037,79.9221550821215,85.77966099987923,85.35272479057312,84.05113066017249,86.65431892097375,84.95999813079834,81.69074705216416,88.22924920943252,71.49817943572998,50.10601584706335,92.89034302439661,82.79272556304932,80.13887734799467,85.44657377810397,85.93454360961914,84.4938360945199,87.37525112471837,84.74908828735352,81.87042977611372,87.62774679859331,257.0
259.0,67.99999952316284,38.74767502613105,97.25232402019464,82.92363405227661,80.30727325619048,85.53999484836274,85.64363479614258,84.22536084287488,87.06190874941028,84.94545340538025,81.82749721915965,88.06340959160084,68.74908983707428,39.55415539388296,97.94402428026561,82.58908867835999,80.15009293273191,85.02808442398806,86.09454274177551,84.66623656920508,87.52284891434594,84.58181619644165,81.63310734747603,87.53052504540727,258.0
260.0,68.01454484462738,38.71811641776342,97.31097327149135,83.4181809425354,80.41691581472975,86.41944607034105,85.75999736785889,84.29061871484627,87.2293760208715,85.20726919174194,81.827366910907,88.58717147257688,68.61090838909149,39.424742212361295,97.79707456582169,83.13454270362854,80.7592698810349,85.50981552622218,86.08726978302002,84.78740175444021,87.38713781159983,84.82181549072266,81.82754192145009,87.81608905999522,259.0
261.0,68.20363402366638,38.847777533025365,97.5594905143074,83.35999727249146,80.43576317402034,86.28423137096257,85.80363392829895,84.06394821242945,87.54331964416845,85.30908942222595,81.98306005822627,88.63511878622563,68.6254534125328,39.51119703042335,97.73970979464227,83.08363437652588,80.98217495663289,85.18509379641887,86.19636178016663,84.85248095665068,87.54024260368257,85.14181733131409,82.3547635646025,87.92887109802568,260.0
262.0,68.1163614988327,38.75518180552817,97.47754119213724,83.60727071762085,80.79215226559158,86.42238916965012,85.93454360961914,84.59194334083732,87.27714387840096,85.39636135101318,82.0118464024447,88.78087629958166,68.59636157751083,39.49079176887883,97.70193138614283,83.36727142333984,80.78422498234102,85.95031786433867,86.37817859649658,85.10244157209898,87.65391562089418,85.24363398551941,82.43639373532386,88.05087423571496,261.0
263.0,68.13090741634369,38.769376014552634,97.49243881813474,83.82545232772827,81.00564131608051,86.64526333937603,86.03636264801025,84.72828135649874,87.34444393952177,85.68727016448975,82.66256728118975,88.71197304778974,68.7636348605156,39.48975626851234,98.03751345251885,83.51272583007812,81.32960544966733,85.69584621048892,86.55999779701233,85.40045853194212,87.71953706208254,85.33818006515503,82.65694446531992,88.01941566499013,262.0
264.0,68.13090741634369,38.73228999812646,97.52952483456092,83.62181663513184,80.65538193702902,86.58825133323465,86.12363338470459,84.87301972642095,87.37424704298823,85.68726897239685,82.44808770126933,88.92645024352437,68.71272534132004,39.38648907234757,98.0389616102925,83.49090695381165,81.43434986638792,85.54746404123537,86.5890896320343,85.52040830985838,87.65777095421022,85.53454279899597,82.72930551812976,88.33978007986218,263.0
265.0,67.70908892154694,38.31728214086454,97.10089570222934,83.94181609153748,81.10433282957274,86.77929935350221,86.22545123100281,84.63989617080878,87.81100629119683,85.84727048873901,82.87540196788902,88.81913900958901,67.75272458791733,38.60908699562029,96.89636218021437,83.56363296508789,81.29986967795611,85.82739625221967,86.50181531906128,85.21477754371912,87.78885309440344,85.57818055152893,82.73755409341679,88.41880700964107,264.0
266.0,68.07272493839264,45.38921817195822,90.75623170482706,84.29090738296509,81.52440138800016,87.05741337793002,86.19636058807373,84.61264215163129,87.78007902451617,85.96363306045532,82.9769404178719,88.95032570303874,68.7272709608078,46.726114356793325,90.72842756482228,83.92727136611938,81.76310022987325,86.09144250236552,86.66181564331055,85.53120383656373,87.79242745005736,85.64363360404968,82.85612913437234,88.43113807372703,265.0
267.0,70.09454190731049,48.88868678752321,91.30039702709776,84.37818050384521,81.6553249340832,87.10103607360723,86.39999747276306,85.1906664092408,87.60932853628532,85.9927248954773,83.0204132371025,88.96503655385209,70.37818014621735,48.99601233233465,91.76034796010003,84.07999753952026,81.87641012305198,86.28358495598854,86.86545252799988,85.79398730009349,87.93691775590626,85.66545248031616,82.85797827757504,88.47292668305728,266.0
268.0,68.85818123817444,47.46755704320735,90.24880543314153,84.34908986091614,81.73981090902109,86.95836881281119,86.53090715408325,85.24793573212946,87.81387857603704,85.83272457122803,82.89855877939479,88.76689036306126,69.14181649684906,47.28177193034381,91.00186106335431,84.23999786376953,82.12314622487204,86.35684950266702,86.9599974155426,85.99221896814565,87.92777586293955,85.7527244091034,83.13550223852108,88.3699465796857,267.0
269.0,69.5709079504013,48.539921659766065,90.60189424103655,84.59636092185974,82.14544031284099,87.0472815308785,86.57454371452332,85.43200674547721,87.71708068356942,86.02181553840637,83.12758166556357,88.91604941124918,70.14545261859894,49.137354878042586,91.15355035915529,84.50181603431702,82.36308950384375,86.64054256479028,87.04727053642273,86.0888288172458,88.00571225559966,85.94181656837463,83.29180816702353,88.59182496972574,268.0
270.0,71.60727083683014,51.168798520336225,92.04574315332405,84.87272381782532,82.13311608977165,87.61233154587899,86.53090596199036,85.2003762347087,87.86143568927201,86.02181434631348,83.51646810569892,88.52716058692803,72.0218175649643,51.32581995236686,92.71781517756173,84.50181603431702,82.04714979639354,86.95648227224049,86.98908925056458,86.02548521245504,87.95269328867411,85.70909023284912,82.86063054656483,88.55754991913341,269.0
271.0,72.14545249938965,51.42922128852365,92.86168371025565,84.90181684494019,82.05029613255753,87.75333755732284,86.67636036872864,85.3568064707515,87.99591426670578,86.16727113723755,83.21200189501738,89.12254037945772,72.56726920604706,51.978601822365036,93.15593658972908,84.70545291900635,82.19562455646395,87.21528128154874,87.22181558609009,86.20538807591095,88.23824309626923,86.09454393386841,83.45053017278379,88.73855769495303,270.0
272.0,71.99999749660492,51.42222888703314,92.5777661061767,84.61090683937073,81.1057846999865,88.11602897875495,86.73454403877258,85.66740797131149,87.80168010623368,86.32727026939392,83.44191328088989,89.21262725789795,72.23999798297882,51.579426331490346,92.9005696344673,84.29818034172058,81.07077859624962,87.52558208719154,87.15636253356934,86.28045816659005,88.03226690054862,86.20363473892212,83.63637946368911,88.77089001415513,271.0
273.0,72.05817937850952,51.51807521164052,92.59828354537852,84.98908877372742,81.88022080162061,88.09795674583422,86.95272445678711,85.96673970882054,87.93870920475368,85.65818071365356,83.30412884263686,88.01223258467027,72.26181507110596,51.59761548528037,92.92601465693154,84.60363388061523,81.85696275810423,87.35030500312624,87.25818157196045,86.31566873435503,88.20069440956587,85.48363447189331,82.79747217509427,88.16979676869235,272.0
274.0,72.91636168956757,52.330137473983434,93.5025859051517,84.69817876815796,81.16562474666978,88.23073278964614,86.85090661048889,85.58557742620759,88.11623579477019,86.03636026382446,83.58134315793276,88.49137736971616,73.16363394260406,52.48896492135142,93.8383029638567,84.85090613365173,82.1267138658721,87.57509840143136,87.42545247077942,86.46597450710959,88.38493043444925,85.94908952713013,83.46894096389003,88.42923809037022,273.0
275.0,72.61090695858002,51.969836614328756,93.25197730283128,85.14908909797668,81.95098947559735,88.34718872035602,86.89454436302185,85.78870623074198,88.00038249530172,86.03636145591736,83.4435553235759,88.62916758825882,72.78545200824738,51.98614330802666,93.58476070846808,85.09090781211853,82.57878758794912,87.60302803628794,87.45454430580139,86.60913743128022,88.29995118032257,86.13090634346008,83.6847131878433,88.57709949907687,274.0
276.0,73.04727017879486,52.32857382535701,93.76596653223271,85.20727038383484,82.05112656500687,88.36341420266281,87.06908941268921,86.13291269363131,88.0052661317471,86.57454371452332,84.16871039603993,88.9803770330067,73.03272485733032,52.18968953567892,93.87576017898172,85.00363349914551,82.180398989208,87.82686800908301,87.66545176506042,86.82420056929236,88.50670296082849,86.29090666770935,83.85861823961318,88.72319509580552,275.0
277.0,73.16363334655762,52.67112022686003,93.6561464662552,85.06181597709656,82.24857720899254,87.87505474520057,87.01090693473816,86.1045853999383,87.91722846953802,86.61818027496338,84.16424048738875,89.072120062538,73.65090668201447,52.83772663778159,94.46408672624733,84.93090629577637,81.9760850575555,87.88572753399724,87.5709056854248,86.7491357176667,88.3926756531829,86.63272500038147,84.39486852755145,88.87058147321149,276.0
278.0,73.5418164730072,52.73308388874823,94.35054905726616,85.265451669693,82.10721161730787,88.42369172207812,86.95272564888,85.92729703869196,87.97815425906805,86.39999628067017,84.14662456959219,88.65336799174814,73.70908915996552,52.8739639042593,94.54421441567173,85.17817854881287,82.43584554009165,87.92051155753408,87.61454343795776,86.66678337901638,88.56230349689915,86.32726907730103,84.09586120009257,88.55867695450948,277.0
279.0,73.0618166923523,52.21815090378242,93.90548248092216,85.14908790588379,81.64554927942407,88.6526265323435,86.98181629180908,86.02247730375115,87.94115527986702,86.86545133590698,84.59885665674662,89.13204601506735,73.46908926963806,52.61711021744384,94.32106832183229,85.33818006515503,82.81288338786624,87.86347674244382,87.73090839385986,86.85304487676748,88.60877191095224,86.5963613986969,84.37913433582378,88.81358846157002,278.0
280.0,73.1199985742569,51.830737029736966,94.40926011877683,85.0036346912384,81.59187913510037,88.41539024737644,87.24363446235657,86.17526068147697,88.31200824323616,86.85090780258179,84.44298712862977,89.25882847653381,73.47636222839355,51.96774624403084,94.98497821275626,85.23636102676392,82.77019388144288,87.70252817208495,87.6872706413269,86.75889290811459,88.61564837453922,86.45817995071411,84.2013490384796,88.71501086294862,279.0
281.0,73.19272637367249,51.754112674093804,94.63134007325117,85.23636221885681,81.92946906341571,88.54325537429791,87.27272510528564,86.58085933303578,87.96459087753551,86.86545372009277,84.60704147919128,89.12386596099427,73.58545184135437,51.94296914467775,95.227934538031,85.56363463401794,82.89951639706682,88.22775287096907,87.80363440513611,87.16514614283437,88.44212266743784,86.70545220375061,84.71081525887266,88.70008914862856,280.0
282.0,73.32363486289978,51.86093053122889,94.78633919457067,85.48363447189331,82.54307862233082,88.4241903214558,87.50545263290405,86.54418557540667,88.46671969040143,87.09818005561829,84.83158621796149,89.36477389327509,73.5563611984253,51.97935448668703,95.13336791016356,85.38908958435059,82.68770917033757,88.0904699983636,87.77454376220703,86.85770525490452,88.69138226950955,87.14908838272095,85.23272226884106,89.06545449660084,281.0
283.0,73.17817986011505,51.770564572615335,94.58579514761476,85.4981791973114,82.63555163542098,88.36080675920182,87.37454295158386,86.43526135920841,88.31382454395931,86.93817973136902,84.66692067509783,89.20943878764021,73.53454232215881,52.46355853614246,94.60552610817517,85.38908958435059,82.68330859767197,88.0948705710292,87.72363424301147,86.70655701409514,88.74071147192781,87.15636134147644,85.14016169966088,89.172560983292,282.0
284.0,73.06181609630585,51.77323826298912,94.35039392962258,85.65818071365356,82.56945342678374,88.74690800052339,87.67999649047852,86.68732972638001,88.67266325457702,87.06908822059631,84.79097103986821,89.34720540132442,73.76727163791656,52.70888636472218,94.82565691111094,85.76727151870728,82.95001700556433,88.58452603185022,87.96363592147827,87.20914556515356,88.71812627780298,86.92363381385803,84.84110451088972,89.00616311682634,283.0
285.0,73.25090706348419,51.932361995066,94.56945213190238,85.41090607643127,82.38786557369689,88.43394657916566,87.65090703964233,86.87371101178547,88.4281030674992,87.11272478103638,85.07285588506348,89.15259367700928,73.76727044582367,52.60767163869207,94.92686925295527,85.71636199951172,83.44757802117968,87.98514597784376,87.90545225143433,87.08079182257922,88.73011268028944,87.0763623714447,85.06604131225873,89.08668343063067,284.0
286.0,73.19272696971893,51.962615621251594,94.42283831818628,85.70181488990784,82.58487647403244,88.81875330578323,87.62181639671326,86.84974154295519,88.39389125047133,87.03999757766724,84.91815345429997,89.1618417010345,73.63636195659637,52.60206464155354,94.67065927163921,85.9781801700592,83.61306155679252,88.34329878332589,87.94908881187439,87.23716084668992,88.66101677705886,87.14908719062805,85.2823535088876,89.01582087236851,285.0
287.0,73.36727023124695,52.082805005486684,94.65173545700722,85.86181640625,82.9803117707566,88.7433210417434,87.66545295715332,86.58967848846146,88.74122742584518,87.40363359451294,85.20888386272775,89.59838332629813,73.81090700626373,52.74334489112141,94.87846912140606,85.91272473335266,83.57572678041717,88.24972268628815,88.01454305648804,87.15687062847663,88.87221548449945,87.38908886909485,85.52859936673613,89.24957837145357,286.0
288.0,73.54181587696075,52.244679970054314,94.8389517838672,85.84727168083191,83.05573765451848,88.63880570714534,87.8109061717987,86.91633141576082,88.70548092783659,87.41817951202393,85.19374707594329,89.64261194810456,73.69454324245453,52.63645733693967,94.75262914796939,85.96363306045532,83.38463409710609,88.54263202380456,88.1890881061554,87.48613097815009,88.8920452341607,87.4545431137085,85.58190491796363,89.32718130945337,287.0
289.0,73.29454362392426,52.02064168466531,94.5684455631832,85.96363306045532,83.24485902133677,88.68240709957388,87.65090703964233,86.66922482341711,88.63258925586756,87.54908919334412,85.46878452285583,89.6293938638324,73.73090744018555,52.602312011162795,94.8595028692083,86.11636161804199,83.6454538648128,88.58726937127119,88.16727042198181,87.2958319999461,89.03870884401752,87.38908886909485,85.71707278380492,89.06110495438477,288.0
290.0,73.62908899784088,52.12298231053988,95.13519568514188,86.1090898513794,83.42654937502061,88.79163032773818,87.78181552886963,86.93836548291742,88.62526557482184,87.62181520462036,85.48506798774793,89.7585624214928,73.75272452831268,52.64675229353786,94.85869676308751,86.23999834060669,83.81238868937189,88.66760799184149,88.21817874908447,87.45975484722054,88.97660265094841,87.55636215209961,85.82318611735371,89.2895381868455,289.0
291.0,73.35272669792175,51.96716148352114,94.73829191232237,86.03636145591736,83.1735472261985,88.89917568563622,87.89818048477173,86.93526411344327,88.86109685610019,87.59272575378418,85.17811622660543,90.00733528096293,73.46908926963806,52.42464841721757,94.51353012205855,86.24726891517639,83.81791715973087,88.67662067062192,88.36363434791565,87.71978167239634,89.00748702343496,87.35272526741028,85.20366699745276,89.5017835373678,290.0
292.0,73.1781804561615,51.8845214131413,94.4718394991817,86.05090618133545,83.37112578904622,88.73068657362468,88.0581796169281,87.01637507241426,89.09998416144194,87.6945436000824,85.64691276184686,89.74217443831793,73.4836333990097,52.358311582492036,94.60895521552737,86.356360912323,84.15322387142929,88.5594979532167,88.34181666374207,87.72171271134333,88.9619206161408,87.6945447921753,85.9596150148424,89.42947456950819,291.0
293.0,72.23272621631622,51.445610914685034,93.01984151794741,86.12363457679749,83.3250980053935,88.92217114820147,88.04363369941711,87.11000064482661,88.97726675400762,87.54908919334412,85.33096580498388,89.76721258170436,72.71272480487823,52.02129499949868,93.40415461025779,86.53818011283875,84.29961487366675,88.77674535201074,88.44363331794739,87.84978051467542,89.03748612121936,87.62181520462036,85.71028371438624,89.53334669485449,292.0
294.0,70.53090691566467,49.67412523800503,91.38768859332431,86.26908898353577,83.66031744352287,88.87786052354866,87.92726993560791,87.00589935839781,88.84864051281801,87.83999800682068,85.99983996257659,89.68015605106477,71.0981798171997,50.51831464361039,91.67804499078903,86.50908827781677,84.23367218065567,88.78450437497787,88.45090627670288,87.64900720832314,89.25280534508262,87.67999768257141,85.91020363477128,89.44979173037154,293.0
295.0,69.06181633472443,47.639740159870854,90.483892509578,86.37090682983398,83.65232580899267,89.0894878506753,87.97090768814087,87.02321907717163,88.9185962991101,87.97090649604797,86.11201649294674,89.82979649914921,69.29454445838928,48.07146962021044,90.51761929656811,86.5890884399414,84.54860542106702,88.62957145881579,88.12363386154175,87.36277303009281,88.88449469299069,87.87636041641235,86.41510496698409,89.33761586584062,294.0
296.0,71.98545277118683,51.42784376919176,92.5430617731819,86.41454339027405,83.71509887756565,89.11398790298244,88.10181617736816,87.00534513995322,89.19828721478311,87.73817896842957,85.52769955695749,89.94865837990164,72.54545390605927,51.948414525170676,93.14249328694785,86.69817924499512,84.60254901301836,88.79380947697187,88.35636258125305,87.63255303700818,89.08017212549792,87.76727080345154,85.84676903069095,89.68777257621213,295.0
297.0,72.29090690612793,52.38481344005159,92.19700037220427,86.5890884399414,83.9434730958686,89.23470378401421,88.1745433807373,87.26822048280172,89.08086627867289,87.91272401809692,86.27159863851898,89.55384939767487,72.89454460144043,53.72770701041036,92.06138219247049,86.85818076133728,84.88102247651564,88.83533904615892,88.50181698799133,87.62478160648716,89.3788523694955,87.73090720176697,85.92685326351737,89.53496114001656,296.0
298.0,71.5927267074585,51.163378733250056,92.02207468166694,86.51636242866516,83.78274670202583,89.24997815530449,88.01454305648804,86.97273903209097,89.0563470808851,87.78181672096252,85.60971597243707,89.95391746948798,71.98545277118683,51.765528883285896,92.20537665908776,86.93090796470642,85.12795232711774,88.7338636022951,88.62545132637024,87.89936104465117,89.3515416080893,87.99999713897705,86.43530349204643,89.56469078590767,297.0
299.0,72.13090777397156,51.56731887395958,92.69449667398354,86.5890896320343,83.83091438076166,89.34726488330695,88.15999865531921,87.13482914032753,89.1851681703109,88.14545273780823,86.21304248094168,90.07786299467477,72.63999879360199,52.29121288324187,92.98878470396211,87.06908822059631,85.19846418614054,88.93971225505209,88.5454523563385,87.97627081702223,89.11463389565478,87.8109073638916,86.20032296155114,89.42149176623207,298.0
300.0,72.05817937850952,51.56376881966051,92.55258993735853,86.5890884399414,83.81799743889988,89.36017944098293,88.21818113327026,87.06711234369145,89.36924992284908,87.98545241355896,86.15249542484966,89.81840940226826,72.5672709941864,52.27723216433078,92.85730982404202,87.1999990940094,85.28961010183876,89.11038808618004,88.51635932922363,87.67983848312456,89.35288017532271,87.94181704521179,86.17778754475087,89.70584654567271,299.0
301.0,71.50545120239258,51.13380432092636,91.8770980838588,67.6945436000824,57.89545178819424,77.49363541197056,75.21454453468323,71.90429442771827,78.52479464164819,74.23999905586243,71.33254548784326,77.14745262388159,72.08727061748505,51.97902575805085,92.19551547691924,67.91272640228271,57.943431984534435,77.882020820031,75.90545296669006,72.15676936862675,79.65413656475337,74.44363594055176,71.68725843437528,77.20001344672824,300.0
302.0,71.98545336723328,51.445733784299875,92.52517295016668,58.60363364219665,47.75880473643534,69.44846254795796,66.76363348960876,57.02727382144883,76.4999931577687,75.19999980926514,67.03897648392372,83.36102313460655,72.31272518634796,52.13250390942109,92.49294646327483,58.52363467216492,48.269489256860766,68.77778008746907,66.89454317092896,57.32839881208646,76.46068752977145,74.8872709274292,66.74975049691218,83.02479135794621,301.0
303.0,71.76727056503296,51.33761153966799,92.19692959039793,63.81090760231019,54.63377482190876,72.98804038271162,67.83999800682068,62.87282583205199,72.80717018158937,76.33454442024231,69.64470272727884,83.02438611320578,72.34181702136993,52.19167726563734,92.49195677710253,63.34545373916626,54.57167610691262,72.1192313714199,67.82545328140259,62.870489118014056,72.78041744479113,76.15999817848206,68.85133331910458,83.46866303785953,302.0
304.0,72.29090809822083,51.66038390016527,92.92143229627638,64.43636178970337,53.96313175986117,74.90959181954557,68.72727036476135,62.90999705645382,74.54454367306889,75.53454399108887,69.79954730901474,81.269540673163,72.68363416194916,52.425281158930915,92.9419871649674,64.31272625923157,54.10183744051755,74.52361507794558,67.98545241355896,61.4133546482949,74.55755017882302,75.33818125724792,69.66380005393673,81.01256246055912,303.0
305.0,72.46545195579529,51.87190642318524,93.05899748840534,63.02545428276062,54.098555621403875,71.95235294411737,71.31636142730713,67.34602605648617,75.28669679812809,76.52363419532776,70.74824526668098,82.29902312397454,72.89454400539398,52.566238358097024,93.22284965269094,62.39272594451904,53.722519479526824,71.06293240951126,71.21454358100891,67.6987615862848,74.73032557573302,76.63999795913696,69.17851069243461,84.10148522583931,304.0
306.0,72.87272453308105,52.24681665450204,93.49863241166007,64.69818115234375,57.03095449352453,72.36540781116297,72.3199987411499,67.84487719706969,76.79512028523011,78.13817858695984,73.4303586077905,82.84599856612918,73.31636250019073,52.89237158512565,93.74035341525581,64.47272539138794,56.30360360560776,72.64184717716812,72.14545249938965,68.61377725468613,75.67712774409317,78.75636219978333,73.96522783698452,83.54749656258213,305.0
307.0,73.10545206069946,52.30936935065546,93.90153477074347,65.29454290866852,53.15459887737613,77.4344869399609,74.42908883094788,69.44299888738142,79.41517877451433,78.21090698242188,74.08348316849128,82.33833079635247,73.55636179447174,52.99431848763457,94.11840510130891,65.27999758720398,53.51647736401884,77.04351781038912,74.37090635299683,69.98020388445828,78.76160882153538,78.52363586425781,73.6756945076509,83.37157722086472,306.0
308.0,72.78545141220093,52.12934463991078,93.44155818449107,65.250905752182,56.86825607566716,73.63355542869685,74.66181635856628,68.11018175762263,81.21345095950994,78.9090895652771,75.09489263037865,82.72328650017555,73.34545195102692,52.910787615473,93.78011628658084,64.77818012237549,57.294398560047135,72.26196168470383,73.81818056106567,68.48157673063702,79.15478439149433,79.14908766746521,74.74558713542002,83.5525881995104,307.0
309.0,73.11999917030334,52.36693155001412,93.87306679059256,65.64363479614258,58.631088726754406,72.65618086553076,74.45818185806274,68.11204517510917,80.80431854101631,79.6509051322937,75.36634923605679,83.93546102853061,73.32363426685333,52.9720210383942,93.67524749531246,65.67999839782715,59.663304778372705,71.69669201728159,73.83999824523926,68.66487479041498,79.01512170006353,79.83272433280945,75.16813280262903,84.49731586298986,308.0
310.0,73.59999656677246,52.6932795025092,94.50671363103572,64.15999829769135,50.595201722809854,77.72479487257284,76.15999698638916,72.20808756235117,80.11190641042715,80.68363428115845,76.22034856630991,85.14691999600699,73.78908932209015,53.259934540353,94.3182441038273,64.13090705871582,50.774394361615194,77.48741975581645,76.3490903377533,73.91617551861547,78.78200515689112,80.79272627830505,76.51559935309298,85.06985320351713,309.0
311.0,73.8472706079483,52.91036688476809,94.78417433112853,68.36363434791565,61.03512230591248,75.69214638991882,74.42909002304077,66.33810216381501,82.52007788226653,81.49817943572998,77.82685655811039,85.16950231334957,74.13818061351776,53.4458114212651,94.83054980577043,69.20727014541626,61.90721109349562,76.5073291973369,74.17454361915588,67.37049201655621,80.97859522175555,81.51999711990356,77.99962895113494,85.04036528867219,310.0
312.0,73.84727120399475,52.960890103681855,94.73365230430764,68.52363348007202,61.853428657567896,75.19383830257615,77.14908957481384,73.29715148788037,81.00102766174732,81.52727127075195,77.81176970921378,85.24277283229013,74.32726919651031,53.495873037470446,95.15866535555018,69.70181703567505,63.810156440378115,75.59347763097198,77.52727031707764,74.4480404755198,80.60650015863547,81.58545255661011,77.57492162900469,85.59598348421552,311.0
313.0,74.23999905586243,53.27640902055964,95.20358909116521,69.3963623046875,63.642075770577726,75.15064883879727,78.00727009773254,74.67266256662239,81.3418776288427,81.07636213302612,77.44895458305518,84.70376968299706,74.45090711116791,53.59972155165596,95.30209267067985,70.0145423412323,64.38565726646272,75.64342741600188,78.53090643882751,75.62857335314223,81.4332395245128,81.03999853134155,76.55689143882047,85.52310562386263,312.0
314.0,74.35636162757874,53.34632340820606,95.36639984695141,67.63636231422424,56.585525155507,78.68719947294149,79.2727255821228,76.1871704672186,82.358280697027,81.32363319396973,77.37071971156429,85.27654667637516,74.7127252817154,53.742733952338625,95.68271661109216,67.95636177062988,57.72662410433636,78.1860994369234,79.36727046966553,76.5313038595726,82.20323707975845,81.15636229515076,76.29746786459025,86.01525672571127,313.0
315.0,74.35636162757874,53.337639969343,95.37508328581447,70.0072705745697,61.69699052975251,78.31755061938689,79.73817944526672,77.34667888551023,82.12968000502322,81.61454439163208,77.84414292588998,85.38494585737418,74.59636151790619,53.73791659102726,95.45480644478512,69.96363401412964,62.139154458060915,77.78811357019836,80.30545234680176,77.82717060099318,82.78373409261033,81.46181583404541,76.80958540392375,86.11404626416707,314.0
316.0,73.5563611984253,52.83524097310458,94.277481423746,69.74545240402222,60.95371967379652,78.53718513424792,80.10181665420532,78.10042835781739,82.10320495059325,82.15272545814514,78.50742877778056,85.79802213850972,73.60727071762085,53.109637654177064,94.10490378106464,69.59272503852844,61.34974572134982,77.83570435570707,80.2472710609436,78.30983747674776,82.18470464513945,82.18908905982971,77.71123436309338,86.66694375656604,315.0
317.0,72.5672721862793,51.98562147833824,93.14892289422036,69.99272584915161,61.739285248382544,78.24616644992068,80.63999891281128,78.90411630352173,82.37588152210083,82.54545211791992,79.20909988458573,85.88180435125412,72.98908948898315,52.5231233130512,93.45505566491511,69.79636073112488,62.42908448351985,77.1636369787299,81.02545380592346,78.735208855813,83.31569875603392,82.72727131843567,78.85988305243654,86.5946595844348,316.0
318.0,74.10908937454224,53.1756343636418,95.04254438544268,70.90909004211426,62.651262285224114,79.1669177990044,81.07636213302612,79.23836188884464,82.91436237720761,82.83636331558228,79.47789120975423,86.19483542141032,74.36363577842712,53.597483568465975,95.12978798838827,70.87272524833679,63.66854905827527,78.07690143839831,81.21454238891602,78.99165522277241,83.43742955505962,83.19272637367249,79.55650829532979,86.82894445201518,317.0
319.0,73.64363551139832,52.87298926096874,94.4142817618279,72.14545249938965,63.7821341240306,80.50877087474869,81.07636094093323,79.11987565476394,83.03284622710251,82.98181653022766,79.59199276437953,86.3716402960758,73.92727017402649,53.30577090818008,94.5487694398729,71.91999912261963,64.61966937064582,79.22032887459343,81.24363422393799,79.54981459004176,82.93745385783421,83.27999830245972,79.70178996753552,86.85820663738392,318.0
320.0,72.72727131843567,52.11662752284228,93.33791511402906,72.43636012077332,63.74035517039998,81.13236507114665,81.42545223236084,79.47018461884751,83.38071984587417,83.27272534370422,80.23554504627428,86.30990564113416,73.51999878883362,52.93053016847999,94.10946740918725,72.23999738693237,64.49925492292357,79.98073985094118,81.53454303741455,79.94046347353859,83.12862260129052,83.34545254707336,79.89905001855928,86.79185507558745,319.0
321.0,74.0945428609848,53.21108807336667,94.97799764860294,72.71272540092468,64.27441780705202,81.15103299479735,82.02181577682495,79.95682212561749,84.08680942803241,83.75272512435913,81.00174861144063,86.50370163727763,74.57454323768616,53.748044596041105,95.40104187933122,72.7054512500763,64.66256522319043,80.74833727696216,81.93454384803772,80.38079118512302,83.48829651095242,83.52727055549622,80.46030538069834,86.59423573029409,320.0
322.0,73.74545276165009,52.98235857161711,94.50854695168306,73.4109091758728,65.50374631466313,81.31807203708247,82.03636169433594,79.56417068467218,84.5085527039997,84.0290880203247,81.32513960130493,86.73303643934449,74.15999829769135,53.52805505286807,94.79194154251462,73.26545119285583,65.65161381884968,80.87928856686199,82.37818002700806,80.5622530974476,84.19410695656852,83.83272409439087,80.62214079247549,87.04330739630625,321.0
323.0,73.59999775886536,52.84569365710237,94.35430186062834,74.58908915519714,67.20009061355793,81.97808769683635,82.25454449653625,79.63585717771502,84.87323181535749,83.81090760231018,80.58760304844016,87.0342121561802,74.15272533893585,53.42152368053374,94.88392699733797,74.05090570449829,66.62628257372268,81.4755288352739,82.77818083763123,80.71126790467741,84.84509377058504,83.919997215271,80.33247063856281,87.50752379197918,322.0
324.0,73.94908905029297,53.062467215344185,94.83571088524175,74.19636249542236,66.49475477344785,81.89797021739687,82.48727083206177,80.07386567034574,84.9006759937778,84.50908899307251,81.47408649277,87.54409149337502,74.53818023204803,53.68184563305636,95.39451483103971,74.12363409996033,66.38276607333755,81.8645021265831,82.95272469520569,80.75078778555036,85.15466160486102,84.57454204559326,81.5168162545747,87.63226783661182,323.0
325.0,73.89090538024902,53.070891012947634,94.7109197475504,74.85090732574463,67.15032860864535,82.5514860428439,82.79272556304932,80.81259325248365,84.77285787361498,84.33454275131226,80.60213888568144,88.06694661694307,74.39272582530975,53.66441050624297,95.12104114437653,74.69817996025085,67.35617557606551,82.0401843444362,83.19272518157959,81.30752397732572,85.07792638583346,84.42908883094788,81.13859083203859,87.71958682985716,324.0
326.0,73.42545211315155,52.81316580517141,94.03773842113169,75.75272560119629,68.21174540331488,83.2937057990777,82.98181653022766,80.98148699819077,84.98214606226455,84.49454426765442,80.73608342726754,88.2530051080413,74.10908877849579,53.47819668885209,94.7399808681395,75.50545334815979,68.36415990564127,82.6467467906783,83.37454199790955,81.56997442771568,85.17910956810341,84.41454291343689,80.66268751864033,88.16639830823345,325.0
327.0,74.0945428609848,53.28021951805487,94.90886620391473,76.07272386550903,68.04434449902732,84.10110323199075,83.21454286575317,81.37942272566686,85.04966300583949,84.71272468566895,81.46010057276366,87.96534879857423,74.39999878406525,53.78326004983383,95.01673751829667,75.8690881729126,68.74225097024595,82.99592537557925,83.665452003479,82.05302129157042,85.27788271538759,84.32727098464966,80.56992104729797,88.08462092200135,326.0
328.0,74.12363469600677,53.242712079134165,95.00455731287938,76.26181602478027,67.80328576432025,84.7203462852403,83.51999759674072,81.5640530982478,85.47594209523365,84.87272381782532,82.11915371699163,87.626293918659,74.43636238574982,53.78975760466014,95.0829671668395,76.26181602478027,68.90195673978417,83.62167530977638,83.9054524898529,82.41175220660264,85.39915277310317,84.7636353969574,81.58301263058699,87.9442581633278,327.0
329.0,74.31272447109222,53.326061766298494,95.29938717588595,76.50908708572388,68.24709623262555,84.7710779388222,84.0290880203247,82.19310231804151,85.8650737226079,85.19272446632385,82.63969740252037,87.74575153012734,74.49454307556152,53.79180539067076,95.19728076045229,76.42181634902954,69.17720845522356,83.66642424283552,84.22545194625854,82.75837047970934,85.69253341280775,85.20727038383484,82.51091140038179,87.90362936728789,328.0
330.0,74.48727011680603,53.422497019628494,95.55204321398357,77.16363430023193,69.4186065456017,84.90866205486216,84.36363458633423,82.49028856178839,86.23698061088007,85.16363382339478,82.1610460629694,88.16622158382015,74.82181549072266,53.9570150993756,95.6866158820697,76.55999779701233,69.39984343014,83.72015216388466,84.66909050941467,83.26741406108265,86.0707669577467,85.21454215049744,82.60349281493286,87.82559148606201,329.0
331.0,74.41454410552979,53.44420534850603,95.38488286255354,77.94908881187439,70.72682868079724,85.17134894295154,84.55272674560547,82.82356063494993,86.28189285626101,85.03272414207458,82.05117217505757,88.0142761090916,74.72727179527283,53.952827405707104,95.50171618483856,77.22181558609009,70.39665115214481,84.04698002003536,84.82181787490845,83.45840030974145,86.18523544007545,85.29454231262207,82.56962206430009,88.01946256094405,330.0
332.0,74.25454318523407,53.40723560583387,95.10185076463426,78.07999730110168,71.35447421879788,84.8055203834055,84.58181500434875,82.84776032044232,86.31586968825519,85.55636167526245,82.8967894046849,88.21593394584,74.91636157035828,54.011359981148324,95.82136315956822,77.59999752044678,71.03301263128792,84.16698240960564,84.79272484779358,83.58028276608192,86.00516692950524,85.45454382896423,83.02334243413426,87.8857452237942,331.0
333.0,74.39999878406525,53.50498337840528,95.29501418972521,78.61818075180054,71.94429083326747,85.2920706703336,84.71272587776184,83.01146809161422,86.41398366390946,85.94908952713013,83.77492211037149,88.12325694388876,74.7563624382019,53.99216335638142,95.5205615200224,77.83999919891357,71.17619206577895,84.5038063320482,84.98908758163452,83.91177926296713,86.06639590030191,85.39636135101318,82.90889154991068,87.88383115211569,332.0
334.0,74.3272715806961,53.46614153178261,95.1884016296096,79.08363342285156,72.84250513044584,85.32476171525728,85.19272565841675,83.71330100779427,86.67215030903922,85.77454328536987,83.40080206533406,88.14828450540568,74.69090759754181,53.98481075162922,95.39700444345439,78.14545154571533,71.61344558475074,84.67745750667993,85.22908806800842,84.10492825289579,86.35324788312106,85.46181559562683,82.72916618848467,88.194465002769,333.0
335.0,74.64727103710175,53.69041932779946,95.60412274640403,79.12726998329163,72.49531566350564,85.75922430307762,85.39636135101318,83.88702845812836,86.90569424389801,85.71636199951172,83.39728554421622,88.03543845480722,74.94545340538025,54.10136568285754,95.78954112790296,78.3054530620575,71.89809333466079,84.7128127894542,85.64363360404968,84.45821278637246,86.82905442172691,85.621817111969,83.17589254048589,88.0677416834521,334.0
336.0,74.41454350948334,53.55510006923669,95.27398694972999,79.2872703075409,72.84086763844,85.73367297664178,85.68727016448975,84.41985226009594,86.95468806888356,85.61454176902771,83.09761199042158,88.13147154763384,74.7127252817154,54.012526136347454,95.41292442708334,78.47999691963196,72.15463611961214,84.80535771965178,85.86181640625,84.78389524518884,86.93973756731116,85.69454312324524,83.40672405611933,87.98236219037115,335.0
337.0,74.55999791622162,53.661414460481765,95.45858137196147,79.21454310417175,73.03263895088678,85.39644725745673,86.00727081298828,85.0864719495055,86.92806967647107,85.6145429611206,83.05231143878052,88.17677448346069,74.91636216640472,54.056081117815566,95.77664321499388,78.74181747436523,72.696228101398,84.78740684733246,85.92727184295654,84.7839843796725,87.07055930624058,85.95636129379272,83.79824865902688,88.11447392855857,336.0
338.0,75.99999725818634,56.892714710737515,95.10727980563516,79.65090870857239,73.81674875225377,85.485068664891,86.25454425811768,85.3389301983884,87.17015831784695,85.91999769210815,83.64873972372895,88.19125566048736,76.24727010726929,56.81371534997631,95.68082486456225,79.14181590080261,73.2889305280846,84.99470127352062,85.96363544464111,84.73370519504417,87.19356569423806,86.08727216720581,84.15561314353721,88.01893119087441,337.0
339.0,75.70908844470978,56.949188711003686,94.46898817841587,80.17454385757446,74.46820950962865,85.88087820552028,86.4727246761322,85.4200607039839,87.5253886482805,86.05090737342834,84.07960742379748,88.0222073230592,76.02908849716187,56.60696794705907,95.45120904726465,79.50545310974121,73.92102538154194,85.08988083794048,86.1163604259491,85.01717951154004,87.21554134035816,86.26908898353577,84.24059813373772,88.29757983333381,338.0
340.0,75.09818017482758,56.56202590704154,93.6343344426136,80.45090675354004,75.05671925496029,85.8450942521198,86.50181651115417,85.48285605270812,87.52077696960023,86.37090682983398,84.68746301784036,88.05435064182761,75.39636194705963,56.2937924334439,94.49893146067537,79.81090664863586,74.37765301741042,85.2441602798613,86.18908762931824,85.1766369760743,87.20153828256217,86.32727146148682,84.28119056072953,88.3733523622441,339.0
341.0,75.09817957878113,55.653282778460536,94.54307637910172,80.29090762138367,74.76052372489542,85.82129151787191,86.50181531906128,85.58389618564789,87.41973445247467,86.44363403320312,84.79511299772368,88.09215506868257,75.3745436668396,55.627407984243455,95.12167934943574,79.90545272827148,74.57451366584442,85.23639179069855,86.38545274734497,85.37686158813939,87.39404390655055,86.38545393943787,84.22271867104226,88.54818920783347,340.0
342.0,74.93817865848541,55.85758758676907,94.01876973020175,80.72726964950562,75.28194397579315,86.17259532321808,86.54545187950134,85.71146273038157,87.37944102862112,86.48727059364319,84.75749162987539,88.21704955741099,75.25817930698395,55.95438631430547,94.56197229966243,80.39272546768188,75.08273854047476,85.702712394889,86.44363522529602,85.42499979834308,87.46227065224896,86.55272483825684,84.44075333134636,88.66469634516731,341.0
343.0,74.85090613365173,54.0513900757674,95.65042219153607,80.84363460540771,75.57238764190402,86.11488156891141,86.63272380828857,85.71365106334127,87.55179655323587,86.45817995071411,84.69208931607496,88.22427058535327,75.23636162281036,54.33898929811791,96.13373394750282,80.43636083602905,75.17763385445528,85.69508781760283,86.51636123657227,85.40879212734994,87.62393034579459,86.63999795913696,84.72397584053053,88.5560200777434,342.0
344.0,75.8690893650055,58.0315937539587,93.70658497605228,81.09090805053711,75.64412622681637,86.53768987425785,86.5890884399414,85.65687244326813,87.52130443661468,86.42908811569214,84.50724272063998,88.3509335107443,76.45090699195862,58.00542683509319,94.89638714882405,80.47272443771362,75.25286570141851,85.69258317400873,86.55999660491943,85.36812356748106,87.7518696423578,86.79272413253784,85.03624410561969,88.549204159456,343.0
345.0,75.66545307636261,57.706483645420946,93.62442250730427,81.06181502342224,75.69017762033842,86.43345242650607,86.74908757209778,85.92723779404395,87.57093735015161,86.55999660491943,84.60621768584002,88.51377552399885,76.49454355239868,58.00536778718484,94.98371931761253,80.68363428115845,75.80335512778395,85.56391343453295,86.70545220375061,85.62165887995515,87.78924552754607,86.90908789634705,85.2478627813,88.57031301139409,344.0
346.0,76.31999850273132,57.89273909034954,94.74725791511311,81.32363438606262,76.00225517805484,86.6450135940704,86.89454317092896,86.33026314448267,87.45882319737524,86.77817940711975,84.78089082845516,88.77546798578435,77.06181526184082,58.147772114636226,95.97585840904541,80.8581805229187,76.03436847299778,85.68199257283962,86.73454403877258,85.7224197794652,87.74666829807997,86.87272548675537,85.20772322460083,88.53772774890992,345.0
347.0,75.99999725818634,57.81730660409715,94.18268791227553,81.54181838035583,76.36656944472199,86.71706731598968,86.90908908843994,86.18912578441419,87.6290523924657,86.93817853927612,85.04126560043905,88.8350914781132,76.356360912323,57.701419468445536,95.01130235620046,80.87272524833679,75.91092123239862,85.83452926427496,86.77818059921265,85.81382507786024,87.74253612056505,86.73454403877258,84.91302003561606,88.55606804192911,346.0
348.0,76.0436338186264,57.96022019839264,94.12704743886016,81.64363384246826,76.50294138712091,86.78432629781561,86.89454317092896,86.17018631828302,87.6189000235749,87.03999638557434,85.23979417193111,88.84019859921757,76.32727086544037,57.558861345994856,95.09568038488588,80.989089012146,76.02212986764461,85.95604815664738,86.77090644836426,85.72505009781442,87.8167627989141,86.91636085510254,85.16270541161909,88.67001629858599,347.0
349.0,76.66908979415894,58.09133593226848,95.24684365604939,81.58545136451721,76.58246997879012,86.58843275024431,86.92363381385803,86.15499247352521,87.69227515419085,87.18545198440552,85.32315017742955,89.04775379138148,76.58908903598785,57.40070884733491,95.7774692246408,80.91636300086975,76.03581319370265,85.79691280803685,86.78545236587524,85.76577812748565,87.80512660426484,87.01817989349365,85.33678152799266,88.69957825899465,348.0
350.0,76.31999969482422,57.608402061300026,95.03159732834841,81.75999999046326,76.55316471451826,86.96683526640825,86.89454436302185,86.10218535201335,87.68690337403035,87.21454381942749,85.35437297200154,89.07471466685344,76.4727246761322,57.03288403693078,95.91256531533362,81.14908814430237,76.39784807022099,85.90032821838375,86.95272564888,85.99049731189012,87.91495398586989,87.10545182228088,85.55123048360163,88.65967316096014,349.0
351.0,76.72727108001709,57.77208227343351,95.68245988660067,81.75999760627747,76.41382702027963,87.1061681922753,86.87999844551086,86.13903522474673,87.620961666275,87.14181661605835,85.21736059531182,89.06627263680488,76.81454420089722,57.105091339587645,96.52399706220679,81.33817911148071,76.55616103135988,86.12019719160155,87.10545182228088,86.1653981616589,88.04550548290287,87.22908735275269,85.75346753184198,88.7047071736634,350.0
352.0,76.84363603591919,58.03765097150267,95.64962110033571,82.05090641975403,76.93631154053948,87.16550129896858,87.06908822059631,86.30389537525367,87.83428106593895,87.05454230308533,85.20178005050789,88.90730455566276,76.89454436302185,57.370545402503865,96.41854332353984,81.54908776283264,76.83914903258596,86.25902649307932,87.16363430023193,86.17878988706394,88.14847871339992,87.37454295158386,85.97173577407477,88.77735012909295,351.0
353.0,76.84363543987274,58.01418031514577,95.6730905645997,82.25454330444336,77.26145832133363,87.24762828755308,87.06908941268921,86.28680709310697,87.85137173227145,87.09818005561829,85.25644142676454,88.93991868447203,77.17818081378937,57.751751364570666,96.60461026300807,81.62181615829468,76.93164019597391,86.31199212061544,87.33818054199219,86.35858732029698,88.3177737636874,87.38908886909485,85.9874599183165,88.7907178198732,352.0
354.0,76.66908800601959,58.08272361079119,95.255452401248,82.54545331001282,77.85835185562144,87.2325547644042,87.24363446235657,86.56216693324461,87.92510199146852,87.17090845108032,85.25941156818756,89.08240533397309,76.94545149803162,57.65124443025644,96.23965856580679,81.89090728759766,77.27795317830288,86.50386139689243,87.25090622901917,86.24559770970032,88.25621474833801,87.41090655326843,86.03210537205332,88.78970773448354,353.0
355.0,76.72727048397064,58.0439334875346,95.41060748040668,82.70545363426208,77.99600550667097,87.4149017618532,87.31636166572571,86.66465237002008,87.96807096143134,87.34545230865479,85.3610523686388,89.32985224867078,77.21454381942749,58.03627568673859,96.39281195211639,82.11636185646057,77.54969136068357,86.68303235223757,87.35272526741028,86.33668866252421,88.36876187229635,87.31636047363281,85.8832450454607,88.74947590180493,354.0
356.0,76.87272667884827,58.17622896425177,95.56922439344476,82.63272404670715,77.84392188197515,87.42152621143916,87.25817918777466,86.49644825830003,88.01991011724928,87.37454295158386,85.42876641571242,89.32031948745531,77.1418160200119,58.01842225740806,96.26520978261574,82.26908802986145,77.82255599441642,86.71562006530648,87.46908903121948,86.41560893291158,88.52256912952738,87.42545247077942,85.9988112732224,88.85209366833644,355.0
357.0,76.93090677261353,58.10406535864982,95.75774818657723,82.60363459587097,78.07307087132719,87.13419832041475,87.41818070411682,86.49968476080626,88.33667664742738,87.43272423744202,85.63767208664994,89.22777638823409,77.37454295158386,58.05074542782945,96.69834047533828,82.42181658744812,78.03079757384423,86.81283560105202,87.48363494873047,86.50810096079415,88.45916893666679,87.49090671539307,86.0620434945716,88.91976993621454,356.0
358.0,77.19272434711456,58.23233377113398,96.15311492309515,82.85090684890747,78.2816875282902,87.42012616952474,87.447270154953,86.59819656996542,88.29634373994058,87.60726928710938,85.85003684914372,89.36450172507503,77.51272559165955,57.95575552117714,97.06969566214195,82.6909065246582,78.43014969113166,86.95166335818475,87.54181623458862,86.64458422558124,88.439048243596,87.51272439956665,86.06464742135164,88.96080137778166,357.0
359.0,77.33817934989929,58.306576282974476,96.36978241682411,82.95272588729858,78.63398732916228,87.27146444543489,87.5636339187622,86.79740576653131,88.3298620709931,87.50545382499695,85.81667719276231,89.19423045723158,77.35999703407288,57.85348158792059,96.86651248022517,82.84363508224487,78.77713073319069,86.91013943129906,87.54908919334412,86.68030994927874,88.4178684374095,87.5636351108551,86.12004003651847,89.00723018519173,358.0
360.0,77.11999893188477,57.989229347800844,96.25076851596869,83.09818029403687,78.87542584328509,87.32093474478864,87.54908919334412,86.84509901602362,88.25307937066461,87.60727047920227,85.87657634963553,89.33796460876901,77.49817967414856,57.95578873898439,97.04057060931274,82.90181517601013,78.84605452929925,86.95757582272101,87.64363527297974,86.80553503487683,88.48173551108265,87.66545295715332,86.25161430278432,89.07929161152232,359.0
361.0,77.46908962726593,58.48926345858435,96.44891579594751,83.22908878326416,79.05895573940471,87.39922182712361,87.49090671539307,86.84859849283771,88.13321493794842,87.62181520462036,85.92912764059254,89.31450276864818,77.58545279502869,58.18136236903122,96.98954322102615,83.02545309066772,79.139525466416,86.91138071491945,87.74545311927795,86.95001124322503,88.54089499533087,87.71636247634888,86.24186251496758,89.19086243773017,360.0
362.0,77.35272467136383,57.86652510503839,96.83892423768927,82.96726942062378,78.3411067965567,87.59343204469086,87.57818102836609,86.8932300788719,88.26313197786028,87.60727047920227,85.93644051062061,89.27810044778393,77.74545192718506,57.7513869506236,97.73951690374652,82.71999835968018,78.3452087123613,87.09478800699905,87.75999784469604,86.99653413698168,88.52346155241041,87.62908935546875,86.1454250555362,89.1127536554013,361.0
363.0,77.3963612318039,57.73392720819693,97.05879525541086,83.44727158546448,79.31376495244814,87.58077821848082,87.65090703964233,86.77606011250221,88.52575396678246,87.75272488594055,86.01745027616523,89.48799949571587,77.75999903678894,57.79931755016467,97.72068052341321,82.94545292854309,79.00398022328633,86.88692563379985,87.72363305091858,86.92586711205831,88.52139898977885,87.6945436000824,86.29759238040278,89.09149481976202,362.0
364.0,77.27999746799469,57.770333192751565,96.78966174323782,83.5490882396698,79.33234942867584,87.76582705066376,87.60727047920227,86.82803571703411,88.38650524137043,87.76727080345154,86.05439243673479,89.48014917016829,77.65817999839783,57.7357097715646,97.58065022523105,83.13454270362854,78.99791778534308,87.271167621914,87.77454257011414,86.96820379454898,88.58088134567929,87.73818016052246,86.384299232613,89.09206108843192,363.0
365.0,77.52727150917053,58.25070212111646,96.8038408972246,83.59272599220276,79.40676631220612,87.7786856721994,87.82545208930969,87.0113605286468,88.63954364997258,87.8109073638916,86.17204163340946,89.44977309437374,77.8690892457962,58.0913890860612,97.64678940553121,83.25090765953064,79.40997081873542,87.09184450032586,87.82545208930969,87.01054840835782,88.64035577026156,87.75272488594055,86.41629484081874,89.08915493106237,364.0
366.0,77.49817967414856,58.41675627517239,96.57960307312473,83.67999792098999,79.77142275126667,87.58857309071331,87.73817896842957,87.00619432702534,88.47016360983379,87.84000039100647,86.19807067576224,89.4819301062507,77.83272445201874,58.223642437939034,97.44180646609844,83.31636190414429,79.66780222694763,86.96492158134095,87.83999800682068,86.95239735073538,88.72759866290598,87.8181791305542,86.51643070508777,89.11992755602063,365.0
367.0,77.38181591033936,58.300156863604,96.46347495707471,83.7963616847992,79.82143227761705,87.77129109198134,87.6799988746643,86.99273562184626,88.36726212748235,87.83999800682068,86.25127539404312,89.42872061959824,77.89817929267883,58.558631953615404,97.23772663174226,83.62908840179443,80.25731532825884,87.00086147533003,87.97818064689636,87.30442184939922,88.6519394443935,87.78908967971802,86.4700871728218,89.10809218661423,366.0
368.0,77.64363408088684,58.624334120588614,96.66293404118507,83.59272480010986,79.0843391232604,88.10111047695932,87.8109073638916,87.13138554505763,88.49042918272558,87.88363456726074,86.23912993118495,89.52813920333654,78.14545214176178,58.72470059648231,97.56620368704125,83.65817904472351,80.204340734782,87.11201735466503,88.00727009773254,87.2149938677774,88.7995463276877,87.8181791305542,86.48556036684113,89.15079789426727,367.0
369.0,77.64363467693329,58.6930795751241,96.59418977874248,83.82545232772827,79.34678763494395,88.30411702051259,87.91272401809692,87.31432500341619,88.51112303277766,87.97090649604797,86.38285039314081,89.55896259895513,78.10908913612366,58.67336347890843,97.54481479333889,83.67999911308289,80.15278406283247,87.2072141633333,87.91999697685242,87.11571161292451,88.72428234078032,87.91999816894531,86.68245814807663,89.15753818981399,368.0
370.0,77.80363500118256,58.70573931888072,96.9015306834844,83.94181728363037,79.93112168553026,87.95251288173048,87.89817929267883,87.3722261370528,88.42413244830486,87.97090768814087,86.38869177989164,89.5531235963901,78.21817994117737,58.77609426413569,97.66026561821904,83.80363345146179,80.27686830995533,87.33039859296825,87.91272521018982,87.1479648460154,88.67748557436424,87.94908881187439,86.77341269799375,89.12476492575503,369.0
371.0,77.992724776268,58.6671310387391,97.31831851379691,84.11636233329773,80.1734307185756,88.05929394801986,88.01454305648804,87.3315266563489,88.69755945662718,87.941814661026,86.48418274753134,89.39944657452067,78.34181725978851,58.9555383022546,97.72809621732242,83.69454264640808,79.89053323627047,87.49855205654569,88.00727128982544,87.22973612380494,88.78480645584594,88.02181482315063,86.88095927976407,89.1626703665372,370.0
372.0,78.05090606212616,58.88106928017592,97.2207428440764,84.4072699546814,80.55114585587121,88.26339405349158,87.99999833106995,87.26548866671813,88.73450799542177,88.15999865531921,86.68523031157828,89.63476699906015,78.39272558689117,58.91994909289389,97.86550208088846,83.80363464355469,80.26078240085673,87.34648688625265,87.98545241355896,87.2515742906136,88.71933053650432,88.09454202651978,86.98036570115613,89.20871835188342,371.0
373.0,77.89090812206268,58.84490022372202,96.93691602040334,84.20363426208496,80.21078056124611,88.19648796292381,87.99999713897705,87.1820191529351,88.817975125019,88.24727058410645,86.64512271738269,89.8494184508302,78.14545273780823,58.646319313293645,97.64458616232281,84.08727049827576,80.75333806537066,87.42120293118086,88.13090801239014,87.48418684562135,88.77762917915892,88.0581796169281,86.86243116779694,89.25392806605926,372.0
374.0,77.91999876499176,58.66796223016897,97.17203529981455,84.36363458633423,80.36132221740202,88.36594695526644,87.98545241355896,87.1733133083301,88.79759151878783,88.21817874908447,86.62563393915062,89.81072355901833,78.1090897321701,58.627001833603174,97.59117763073704,84.10908818244934,80.66969686037578,87.5484795045229,88.18909049034119,87.49274791904111,88.88543306164127,88.08727025985718,86.93832872161195,89.2362117981024,373.0
375.0,78.00727009773254,58.750838705960035,97.26370148950505,84.49454426765442,80.56410615580546,88.42498237950338,88.02908778190613,87.2314049053084,88.82677065850386,88.13090562820435,86.60328703242884,89.65852422397985,78.27636182308197,58.68606959854846,97.86665404761548,84.12363529205322,80.80699961558447,87.44027096852197,88.13818097114563,87.41711756678556,88.8592443755057,88.0654525756836,86.90198767873302,89.22891747263417,374.0
376.0,77.91999876499176,58.64729924504988,97.19269828493364,84.65454339981079,80.90891101845601,88.40017578116557,88.15999865531921,87.41761044761299,88.90238686302544,88.21817994117737,86.83827733573969,89.59808254661505,78.29090774059296,58.79258839452497,97.78922708666094,84.34181571006775,81.16726654665949,87.51636487347601,88.05090665817261,87.2835555998661,88.81825771647911,88.08727025985718,86.93574223150137,89.23879828821299,375.0
377.0,78.05090725421906,58.70959612291814,97.39221838551997,84.6399974822998,81.01040447723295,88.26959048736666,88.11636090278625,87.38257159706629,88.85015020850622,88.20363283157349,86.74147048688201,89.66579517626496,78.0509078502655,58.809036031977556,97.29277966855345,84.51636075973511,81.47380866397056,87.55891285549966,88.15999746322632,87.4434407926945,88.87655413375813,88.10908794403076,86.97800930158797,89.24016658647355,376.0
378.0,78.12363564968109,59.096980313879286,97.1502909854829,84.75636124610901,80.93053363412885,88.58218885808917,88.21817874908447,87.55361039556087,88.88274710260808,88.24727058410645,86.69117819648231,89.80336297173058,78.39999854564667,59.08659374334029,97.71340334795305,84.5236325263977,81.56590277982822,87.48136227296719,88.22545289993286,87.66481445898383,88.7860913408819,88.25454354286194,87.12873710788408,89.3803499778398,377.0
379.0,77.93454349040985,59.07442548383419,96.79466149698551,84.66908931732178,81.00938316254157,88.32879547210199,88.24727058410645,87.56386630952281,88.93067485869008,88.27636122703552,86.8536196780369,89.69910277603414,78.45817923545837,59.26156200448327,97.65479646643348,84.70545291900635,81.81876716095323,87.59213867705947,88.21090698242188,87.59090978868403,88.83090417615972,88.26908826828003,87.19787224499984,89.34030429156022,378.0
380.0,78.19636106491089,59.30900431155992,97.08371781826186,84.97454404830933,81.67942824707572,88.26965984954293,88.31999778747559,87.6026105530501,89.03738502190107,88.33454251289368,86.86318583026464,89.80589919552271,78.64727139472961,59.46147538607322,97.83306740338601,84.63272333145142,81.73814509823119,87.52730156467165,88.23999762535095,87.62042626840561,88.8595689822963,88.26908826828003,87.1874303333814,89.35074620317866,379.0
381.0,78.10908913612366,59.144625511149016,97.0735527610983,85.14908790588379,81.65462119330586,88.64355461846172,88.1890881061554,87.46802401043973,88.91015220187106,88.23272585868835,86.72602477983234,89.73942693754437,78.55999827384949,59.635432009192535,97.48456453850645,84.77090716362,81.82843974897665,87.71337457826334,88.2981789112091,87.646974314618,88.9493835078002,88.26908946037292,87.22728572724239,89.31089319350346,380.0
382.0,78.09454321861267,59.40841850408163,96.78066793314372,85.14909029006958,81.84283767182548,88.45534290831368,88.1745433807373,87.50878000028695,88.84030676118766,88.20363521575928,86.86320228539792,89.54406814612064,78.69818031787872,59.5157949793948,97.88056565636265,84.7636353969574,81.6485444203634,87.8787263735514,88.34908962249756,87.67631402709135,89.02186521790377,88.27636122703552,87.17802298605683,89.37469946801421,381.0
383.0,78.1818151473999,59.45895660948772,96.90467368531208,85.06181597709656,81.65890957009029,88.46472238410283,88.21817994117737,87.56161894310074,88.874740939254,88.33454251289368,86.9340934301347,89.73499159565266,78.87272477149963,59.73992214183656,98.00552740116271,84.82181549072266,81.82765057866119,87.81598040278412,88.4218168258667,87.7564513592238,89.0871822925096,88.26908946037292,87.1674443712071,89.37073454953875,382.0
384.0,78.28363358974457,59.37904785432308,97.18821932516605,85.3818154335022,81.93244073262007,88.83119013438433,88.33454370498657,87.6079981617729,89.06108924820025,88.33454251289368,86.93314808902572,89.73593693676163,78.63272607326508,59.797913554283824,97.46753859224633,84.95999813079834,82.03124702576088,87.8887492358358,88.40727090835571,87.76424170978443,89.050300106927,88.2981789112091,87.20020209715786,89.39615572526036,383.0
385.0,77.8181791305542,59.36228262873827,96.27407563237013,85.41090726852417,81.95708981260083,88.86472472444751,88.26181530952454,87.66077020039862,88.86286041865046,88.39272499084473,87.08605972247292,89.69939025921653,78.38545203208923,59.81024369588033,96.96066036829814,85.00363349914551,82.11488823422708,87.89237876406393,88.51636052131653,87.85159017932449,89.18113086330857,88.35636138916016,87.23632637304787,89.47639640527244,384.0
386.0,77.93454229831696,59.60484732309658,96.26423727353733,85.265451669693,81.99976141014304,88.53114192924295,88.15999746322632,87.3709815484338,88.94901337801883,88.31999897956848,87.05446084350386,89.5855371156331,78.26909005641937,59.796763511070814,96.74141660176792,85.03272533416748,82.21441611236423,87.85103455597073,88.39272499084473,87.61945113603628,89.16599884565318,88.34908843040466,87.23877688179253,89.4593999790168,385.0
387.0,78.34181666374207,60.023752959640575,96.65988036784356,85.64363360404968,82.35454541560087,88.9327217924985,88.4218156337738,87.79323897355643,89.05039229399118,88.37818026542664,87.06767708546627,89.688683445387,78.70545148849487,59.916347124919454,97.49455585207029,85.16363382339478,82.26170929388157,88.06555835290798,88.47999811172485,87.823737997895,89.13625822555471,88.35636138916016,87.28613263855371,89.4265901397666,386.0
388.0,78.21090757846832,59.92527003567793,96.49654512125872,85.67272543907166,82.56538980072597,88.78006107741734,88.3054518699646,87.79273850546286,88.81816523446633,88.33454370498657,87.03396625494177,89.63512115503137,78.31272542476654,59.912336904830966,96.71311394470212,85.11999726295471,82.24526658949796,87.99472793641146,88.51636171340942,87.86414347328382,89.16857995353503,88.38545203208923,87.2835073792701,89.48739668490836,387.0
389.0,78.2981789112091,60.1932077212051,96.40315010121311,85.57090759277344,82.47739108863682,88.66442409691005,88.3054518699646,87.72957207833713,88.88133166159207,88.46545219421387,87.15575525011435,89.77514913831338,78.45818102359772,59.993139361171814,96.92322268602362,85.29454231262207,82.5693810565801,88.01970356866404,88.53090643882751,87.94704537935404,89.11476749830099,88.44363331794739,87.38552005358834,89.50174658230644,388.0
390.0,78.67636144161224,60.842499319313305,96.51022356391118,85.80363392829895,82.67492461347605,88.93234324312185,88.52363228797913,88.00834607888271,89.03891849707554,88.50908875465393,87.21013741573839,89.80804009356947,78.81454408168793,60.09661814869948,97.53247001467638,85.41817903518677,82.69843170255922,88.13792636781432,88.56727004051208,88.07427816113318,89.06026191989099,88.4145438671112,87.36137891843596,89.46770881578645,389.0
391.0,78.29817950725555,60.56311579561712,96.03324321889399,85.87636113166809,82.62739688983218,89.125325373504,88.46545219421387,87.91975586232805,89.01114852609969,88.49454402923584,87.1550969236286,89.83399113484307,78.55999827384949,60.22880191250095,96.89119463519802,85.38908839225769,82.6814748414677,88.09670194304768,88.62545251846313,88.04454415560377,89.2063608813225,88.40727090835571,87.38216417932739,89.43237763738404,390.0
392.0,78.25454354286194,60.684321354450375,95.8247657312735,85.64363479614258,82.42361339557054,88.86365619671462,88.29090714454651,87.68025740216919,88.90155688692383,88.52363586425781,87.23039894601649,89.81687278249913,78.81454348564148,60.300460940325195,97.32862603095776,85.43999910354614,82.60414653604799,88.2758516710443,88.58181595802307,88.06563176649985,89.0980001495463,88.42908978462219,87.4124035416285,89.44577602761588,391.0
393.0,78.8509064912796,61.083008053457846,96.61880492910136,85.80363392829895,82.58698427163489,89.02028358496301,88.47999691963196,87.97194500819575,88.98804883106817,88.552725315094,87.22398275746588,89.88146787272211,79.0399980545044,60.553449744948196,97.5265463640606,85.43272495269775,82.63171058631015,88.23373931908536,88.7854528427124,88.43046580859257,89.14043987683223,88.45817923545837,87.43623722955381,89.48012124136294,392.0
394.0,78.99636268615723,61.51158605200037,96.48113932031409,85.87636232376099,82.4735338813773,89.27919076614467,88.49454283714294,87.91866304551547,89.07042262877042,88.58181595802307,87.30442155677251,89.85921035927363,79.11272466182709,60.84627429531517,97.379175028339,85.29454350471497,82.27509124165644,88.31399576777349,88.7854516506195,88.34336871384986,89.22753458738916,88.49454402923584,87.45878691544787,89.5303011430238,393.0
395.0,79.31636095046997,61.99439529542581,96.63832660551412,85.81817984580994,82.43108678668897,89.20527290493091,88.34908843040466,87.57019312381276,89.12798373699657,88.62545132637024,87.35991423502925,89.89098841771123,79.27999794483185,61.05210450871198,97.50789138095172,85.4981791973114,82.72315697262255,88.27320142200026,88.65454435348511,88.14286350344139,89.16622520352882,88.53817939758301,87.63221877138845,89.44414002377756,394.0
396.0,79.389089345932,62.52180262576131,96.2563760661027,86.07999920845032,83.32374171945737,88.83625669744326,88.47999572753906,87.74261157771274,89.21737987736539,88.68363499641418,87.42648357248034,89.94078642034803,79.39636170864105,61.20557196784131,97.5871514494408,85.84727048873901,83.28648605336016,88.40805492411786,88.7854540348053,88.24024214555706,89.33066592405353,88.62545251846313,87.67846114013734,89.57244389678893,395.0
397.0,79.66545224189758,62.8045940833494,96.52631040044577,86.23999834060669,83.37100226582531,89.10899441538807,88.65454196929932,88.02891814797603,89.2801657906226,88.82908940315247,87.58994856085747,90.06823024544747,79.49090600013733,61.619724719135846,97.36208728113881,85.69454312324524,82.83062185642045,88.55846439007003,88.83636116981506,88.40075471556209,89.27196762406804,88.58181595802307,87.5704751010358,89.59315681501035,396.0
398.0,79.97090578079224,63.736620691535194,96.20519087004928,86.2254524230957,83.24514299714207,89.20576184904934,88.43636155128479,87.78790343639625,89.08481966617333,88.7999975681305,87.64320116340143,89.95679397285956,79.78908956050873,62.436634792073036,97.14154432894442,85.90545296669006,83.3682461809828,88.44265975239733,88.92363429069519,88.56771623072434,89.27955235066604,88.55999708175659,87.53514810175092,89.58484606176226,397.0
399.0,79.31636035442352,61.69214060799498,96.94058010085206,85.99272608757019,83.07428643983137,88.91116573530901,88.5527241230011,87.82617840079374,89.27926984520846,88.78545045852661,87.58887124719948,89.98202966985374,79.16363418102264,60.51417635190478,97.81309201014051,85.95636129379272,83.43289820994524,88.47982437764021,88.90181541442871,88.48609163109344,89.31753919776398,88.5309088230133,87.5282344452206,89.533583200806,398.0
400.0,79.50545310974121,62.15063220316952,96.8602740163129,86.356360912323,83.42255542103526,89.29016640361074,88.63999724388123,87.93977184353939,89.34022264422306,88.7854516506195,87.56263912826981,90.0082641729692,79.45454478263855,61.26470945911798,97.64438010615912,85.89090704917908,83.18700729230696,88.5948068060512,89.01090741157532,88.57197710973605,89.44983771341458,88.60363483428955,87.67846718347363,89.52880248510547,399.0
401.0,79.95636224746704,63.757709946747354,96.15501454818673,75.5054521560669,66.17629868377918,84.83460562835461,77.06181645393372,69.62519230484455,84.49844060302289,78.37090611457825,73.12354401113292,83.61826821802357,80.06545186042786,63.00088132975313,97.13002239110259,75.74545383453369,65.5645133520412,85.92639431702618,77.25090742111206,70.8147199186434,83.68709492358072,78.08727025985718,73.33366496792598,82.84087555178837,400.0
402.0,78.28363478183746,58.26905596060877,98.29821360306616,71.89818024635315,61.57915650072422,82.21720399198209,68.33454251289368,59.60112023241874,77.06796479336862,73.83272528648376,67.03644074393787,80.62900982902966,78.6181789636612,58.05725248270282,99.17910544461957,71.81818127632141,62.040318645596656,81.59604390704617,68.92363429069519,60.06285286588448,77.7844157155059,72.98908948898315,65.97856986794328,79.99960911002303,401.0
403.0,79.59272503852844,62.47780260153078,96.7076474755261,72.37818002700806,61.93271115660667,82.82364889740944,71.60727024078369,64.54100044261295,78.67354003895443,74.31272506713867,66.89857467075576,81.72687546352158,80.16727089881897,63.03954313745385,97.29499866018409,72.16727018356323,61.717119111495236,82.61742125563123,72.6909077167511,66.12704426216975,79.25477117133245,74.34908986091614,66.570899274942,82.12728044689028,402.0
404.0,79.78181600570679,63.02705805093351,96.53657396048007,75.05454301834106,67.24998927596752,82.8590967607146,72.75636196136475,65.04168178214393,80.47104214058557,75.88363409042358,66.72424249408213,85.04302568676503,79.6436333656311,62.211292870346256,97.07597386091595,75.10545372962952,68.06185479950935,82.14905265974969,73.77454400062561,67.30859243956884,80.24049556168238,75.41090846061707,65.03390319077585,85.78791373045829,403.0
405.0,79.65090572834015,62.41773425381775,96.88407720286256,75.54908871650696,65.22906528438104,85.86911214863288,75.38908839225769,71.14322302821337,79.63495375630201,77.03272581100464,68.80595723141886,85.25949439059042,79.8399966955185,62.02792827276319,97.6520651182738,75.43999791145325,65.60870674436659,85.27128907853991,76.13818049430847,71.61201060362846,80.66435038498848,76.16727232933044,67.72481452213472,84.60973013652617,404.0
406.0,79.35999870300293,60.96536114660854,97.75463625939733,75.76726913452148,66.68314072640482,84.85139754263815,76.85817956924438,73.68832049243512,80.02803864605364,76.63999915122986,69.82312105184576,83.45687725061396,79.68726992607117,61.79823510683508,97.57630474530725,75.66545367240906,66.8776943813112,84.45321296350691,76.4799976348877,72.31026012110134,80.64973514867405,76.36363506317139,69.88646640140207,82.8408037249407,405.0
407.0,79.2872703075409,60.91637064097119,97.65816997411059,78.26908826828003,72.61401031513121,83.92416622142885,77.99272656440735,74.60149818195029,81.3839549468644,78.06545376777649,74.00130639894977,82.12960113660321,79.64363396167755,61.625270717744584,97.66199720561052,77.89090752601624,72.66079672507824,83.12101832695423,77.75272607803345,74.16824336585313,81.33720879021377,77.91272640228271,72.91840783933236,82.90704496523307,406.0
408.0,79.56363499164581,61.69535597180852,97.43191401148312,77.48363375663757,69.65140960792651,85.31585790534864,80.02908945083618,76.21087277408863,83.84730612758374,79.11272525787354,74.5440884464057,83.68136206934138,79.592724442482,60.99791767567568,98.18753120928831,76.98908925056458,69.6446961369453,84.33348236418385,79.25817966461182,75.44089826942545,83.07546105979819,78.92363548278809,73.68938106978347,84.1578898957927,407.0
409.0,79.37454462051392,61.09346371186304,97.6556255291648,79.08363461494446,72.94698547701304,85.22028375287587,81.1054515838623,78.13144909410052,84.07945407362409,79.53454375267029,75.66575369214574,83.40333381319483,79.2218166589737,60.20039202435406,98.24324129359333,78.57454419136047,73.06372065934424,84.0853677233767,80.7418155670166,77.35319975028622,84.13043138374698,79.58545088768005,74.60239875532275,84.56850302003735,408.0
410.0,79.389089345932,61.08090394893537,97.69727474292864,78.80726933479309,72.70584600308024,84.90869266650594,80.94545245170593,78.25749394446957,83.63341095894229,80.33454418182373,76.61242764907026,84.0566607145772,79.2145437002182,60.281872514281844,98.14721488615456,78.69817852973938,73.35932074612862,84.03703631335014,80.72726964950562,77.55476435894778,83.89977494006345,80.58181643486023,76.39991840415183,84.76371446556863,409.0
411.0,79.49090600013733,61.623886618816165,97.3579253814585,78.4290885925293,72.13731929783243,84.72085788722616,81.19272589683533,78.3103039609565,84.07514783271415,80.63999772071838,76.05143187963282,85.22856356180395,79.22908842563629,60.52901390400944,97.92916294726314,78.4290885925293,73.07847791711183,83.77969926794677,81.35999798774719,78.58387882215227,84.13611715334211,80.73454141616821,75.73911289255464,85.72996993978178,410.0
412.0,79.38908874988556,61.52202451539539,97.25615298437573,78.53090643882751,71.98597680000717,85.07583607764786,82.05090641975403,79.36422522046797,84.73758761904008,81.00363492965698,76.58267703331445,85.42459282599951,79.07636106014252,60.1209011815464,98.03182093873863,78.15272569656372,72.39431713258844,83.911134260539,81.94181561470032,79.06809887109327,84.81553235830737,81.01090669631958,75.95639959438746,86.0654137982517,411.0
413.0,79.62181568145752,61.88087772671512,97.36275363619993,79.18545246124268,72.80689380575912,85.56401111672623,82.47272491455078,79.96337075706583,84.98207907203573,81.52727007865906,77.32762351085653,85.72691664646159,79.24363434314728,60.38085149471617,98.10641719157839,78.95999908447266,73.22556776723638,84.69443040170893,82.2036337852478,79.23085383151935,85.17641373897625,81.54181480407715,76.80186116882938,86.28176843932492,412.0
414.0,79.65090751647949,61.98750557605648,97.3143094569025,80.20363450050354,74.05497541780449,86.3522935832026,82.4436342716217,79.84542908290916,85.04183946033424,81.81817889213562,77.74123279294811,85.89512499132313,79.32363390922546,60.47831172707879,98.16895609137214,79.7599983215332,74.12459600079355,85.39540064227286,82.31272578239441,79.40959557941605,85.21585598537277,81.7163610458374,77.36536249405705,86.06735959761775,413.0
415.0,79.78181660175323,62.22627620367972,97.33735699982675,80.50908923149109,74.48302948499912,86.53514897798306,82.09454417228699,79.59342204328567,84.5956663012883,82.13818073272705,78.35685163298781,85.91950983246629,79.53454434871674,60.8360061742207,98.23308252321277,79.91999864578247,75.00711186730477,84.83288542426017,82.30545282363892,79.64324866017137,84.96765698710647,82.29090690612793,78.51179954277794,86.07001426947792,414.0
416.0,79.62181627750397,62.25724630770412,96.98638624730381,80.8581793308258,75.5524776259173,86.1638810357343,82.26908922195435,80.16917188291413,84.36900656099456,82.89454340934753,79.27516563086058,86.51392118783448,79.60726976394653,61.34670669872122,97.86783282917185,80.31999826431274,75.67089667236732,84.96909985625817,82.28363394737244,79.61810135572581,84.94916653901906,82.73454427719116,79.28982995636966,86.17925859801267,415.0
417.0,79.70908880233765,62.65954522359193,96.75863238108337,81.29454374313354,76.41493004498216,86.17415744128493,82.39999890327454,80.29530190153568,84.50469590501339,83.57818007469177,80.40290450885311,86.75345564053043,79.73090589046478,61.65460189212948,97.80720988880009,80.89454293251038,76.60019901351343,85.18888685150732,82.52363443374634,80.05163047410556,84.99563839338711,83.10545206069946,79.85079583175369,86.36010828964524,416.0
418.0,79.85454320907593,62.836206510369685,96.87287990778216,81.52726888656616,77.01847158579314,86.03606618733919,82.90908932685852,80.93136376232898,84.88681489138806,83.86908888816833,81.33227206462833,86.40590571170834,79.82545375823975,62.08973792132754,97.56116959515195,81.3599967956543,77.17907956247318,85.54091402883542,82.67636179924011,80.24018820553292,85.11253539294731,83.59999775886536,80.46375307007044,86.73624244766027,417.0
419.0,80.04363536834717,63.1616169138815,96.92565382281283,81.42545342445374,76.49000916076636,86.36089768814111,82.99636125564575,80.81915247328807,85.17357003800343,83.88363480567932,81.51547229158761,86.25179731977103,79.86181676387787,62.04242238058043,97.6812111471753,81.27999901771545,76.87944344758932,85.68055458784158,82.98181533813477,80.3237846748062,85.63984600146333,83.87636184692383,80.88805608257469,86.86466761127296,418.0
420.0,80.15999794006348,63.35469423953789,96.96530164058906,81.61454319953918,76.26589781501296,86.9631885840654,83.28727126121521,80.95466331937699,85.61987920305343,83.98545145988464,81.74243030816947,86.22847261159981,80.03636181354523,62.131250099645214,97.94147352744524,81.46181583404541,76.95122934010782,85.972402327983,83.22181701660156,80.69283193848207,85.75080209472105,83.89090657234192,80.88314934335682,86.89866380132702,419.0
421.0,80.10181546211243,63.58002773716084,96.62360318706402,81.8327248096466,76.61472903708614,87.05072058220708,83.44727039337158,81.29560050863894,85.59894027810422,83.99999737739563,81.61935728827787,86.38063746651339,79.99999761581421,62.25297836092308,97.74701687070534,81.82545304298401,77.36416718765751,86.2867388983105,83.4181809425354,80.99065314543022,85.84570873964059,84.11636114120483,81.1144986699302,87.11822361247947,420.0
422.0,80.31999707221985,63.77237774576838,96.86761639867132,81.9490897655487,76.87942047374925,87.01875905734816,83.37454438209534,81.36787929508932,85.38120946910135,84.34908866882324,81.80810603095735,86.89007130668914,79.94181632995605,62.36451026802943,97.51912239188269,82.09454298019409,77.66686141190118,86.522224548487,83.41090559959412,81.00273805177812,85.81907314741011,84.39272403717041,81.52594122114857,87.25950685319225,421.0
423.0,80.42181491851807,63.95022108067378,96.89340875636236,82.34181523323059,77.22360400588991,87.46002646057127,83.76727104187012,81.67365968643635,85.86088239730388,84.68363523483276,82.09358530069895,87.27368516896658,80.14545202255249,62.6510850456218,97.63981899948318,82.18908786773682,77.63858979278343,86.7395859426902,83.6727249622345,81.41832406451032,85.92712585995868,84.6399974822998,81.86673741507555,87.41325754952406,422.0
424.0,80.47999858856201,64.00308826438767,96.95690891273635,82.53090858459473,77.45863065821052,87.60318651097893,83.9127242565155,81.63518648634765,86.19026202668336,84.82908844947815,82.61502319988041,87.04315369907589,80.32727003097534,62.82880313618257,97.82573692576811,82.42908835411072,78.24589625958895,86.61228044863249,83.67999911308289,81.38975399262408,85.97024423354169,84.8872709274292,82.10544096258381,87.66910089227459,423.0
425.0,80.46545267105103,63.966409544941556,96.9644957971605,82.54545331001282,77.71935442089833,87.37155219912731,83.88363361358643,81.34202480783132,86.42524241934153,84.91636157035828,82.68149246219268,87.15123067852387,80.26908993721008,62.82165578359886,97.71652409082131,82.64727115631104,78.51344402155314,86.78109829106893,83.94908905029297,81.62841793977391,86.26976016081203,84.98908877372742,82.34522341760403,87.6329541298508,424.0
426.0,80.43636083602905,64.15950102369744,96.71322064836066,82.76363492012024,78.14273483643514,87.38453500380534,84.05817985534668,81.63057044517622,86.48578926551714,85.27999639511108,83.29852896663611,87.26146382358606,80.10181605815887,62.70261716474239,97.50101495157536,82.9381799697876,78.82366970204897,87.05269023752622,84.1599977016449,81.79194699054862,86.52804841274117,85.17817974090576,82.68500258554172,87.6713568962698,425.0
427.0,80.53817987442017,64.38121501562651,96.69514473321382,82.96727061271667,78.66116597862084,87.2733752468125,84.23272609710693,82.07688119116116,86.3885710030527,85.57090759277344,83.68027741600976,87.46153776953712,80.23272573947906,62.75286633114585,97.71258514781228,83.08363556861877,79.12631005569631,87.04096108154124,84.16727066040039,81.67754421125628,86.6569971095445,85.367271900177,83.03579853554655,87.69874526480746,426.0
428.0,80.69818139076233,64.65405997724388,96.74230280428078,83.02545309066772,78.67194897504191,87.37895720629353,84.36363458633423,82.45048027078163,86.27678890188683,85.68727016448975,83.74639036049135,87.62814996848815,80.22545158863068,62.57485999642712,97.87604318083423,83.09818029403687,79.53636315320394,86.6599974348698,84.29090619087219,81.8330627262267,86.74874965551768,85.35272598266602,82.97119942995676,87.73425253537528,427.0
429.0,80.93090772628784,65.00949822758753,96.85231722498816,83.14181685447693,78.71488047206087,87.56875323689299,84.72727060317993,82.9149169220003,86.53962428435956,85.96363425254822,84.18367259800578,87.74359590709065,80.34908831119537,63.09492514530624,97.60325147708451,83.25090646743774,79.82686983682001,86.67494309805548,84.45090651512146,82.11759050206811,86.78422252817481,85.47636151313782,82.93134962806265,88.02137339821299,428.0
430.0,80.7418167591095,64.82115472519627,96.66247879302273,83.27272415161133,78.8578742985906,87.68757400463205,84.79999661445618,82.85326911455921,86.74672411435314,86.06545209884644,84.31576032567774,87.81514387201513,80.5090880393982,63.47995343957245,97.53822263922393,83.38908910751343,79.91484957083323,86.86332864419363,84.69817996025085,82.4018815667278,86.99447835377391,85.54181694984436,83.05980111323501,88.02383278645371,429.0
431.0,80.90181589126587,65.27292947630454,96.5307023062272,83.56363415718079,79.12488771971798,88.0023805946436,85.1345431804657,83.09973799425285,87.16934836667855,86.13818049430847,84.2921399573268,87.98422103129015,80.4945433139801,63.424486598162275,97.56460002979793,83.68727087974548,79.94980512397487,87.4247366355161,84.95272636413574,82.5766209478972,87.32883178037429,85.69454312324524,83.24834853223312,88.14073771425736,430.0
432.0,81.09090685844421,65.770807676711,96.41100604017743,83.63636016845703,79.45469929623472,87.81802104067934,85.04727005958557,82.97065589172031,87.12388422745083,86.15272402763367,84.41897461246013,87.8864734428072,80.6109070777893,63.99285699672235,97.22895715885626,83.71636271476746,79.88923978234965,87.54348564718526,85.03999710083008,82.6027375042814,87.47725669737876,85.84727048873901,83.33878687102579,88.35575410645224,431.0
433.0,81.27999663352966,66.33683391217801,96.22315935488132,83.97090792655945,79.98196355032388,87.95985230279501,85.10545253753662,82.94960623411342,87.26129884095982,86.26908779144287,84.65805083615717,87.88012474672857,80.87272524833679,64.36777870259972,97.37767179407386,83.89090776443481,80.0350764526538,87.74673907621583,85.06908774375916,82.66418887215619,87.47398661536212,85.9854519367218,83.66292990607849,88.30797396736511,432.0
434.0,81.74545168876648,67.2667862590572,96.22411711847576,84.1599988937378,80.15755361625725,88.16244417121834,85.29454350471497,83.24820652265505,87.34088048677488,86.39999747276306,84.82666655699838,87.97332838852775,81.01817965507507,64.93307635066225,97.1032829594879,84.09454226493835,80.36805841356774,87.82102611630897,85.27999877929688,83.02495478221495,87.5350427763788,86.20363354682922,84.1067081197934,88.30055897386505,433.0
435.0,81.54181599617004,66.83674693806081,96.24688505427928,84.24726963043213,80.36517342097751,88.12936583988674,85.27999877929688,83.18942295293711,87.37057460565664,86.25454425811768,84.63564686377616,87.87344165245919,81.13454341888428,65.58892118033403,96.68016565743453,84.32726979255676,80.74042518502957,87.91411440008396,85.31636238098145,83.03537394990146,87.59735081206144,86.31999731063843,84.41873111098381,88.22126351029304,434.0
436.0,81.7309057712555,67.70308056295302,95.75873097955797,84.43636178970337,80.8494231401305,88.02330043927624,85.48363327980042,83.46579542566731,87.50147113393352,86.2254524230957,84.73268008826757,87.71822475792383,81.45454287528992,66.43493046145437,96.47415528912546,84.37818050384521,80.9251072813115,87.83125372637893,85.51272511482239,83.31271018574567,87.7127400438991,86.32727026939392,84.56222877865486,88.09231176013299,435.0
437.0,81.54181599617004,67.31890110857421,95.76473088376588,84.49454307556152,80.93781523639247,88.05127091473058,85.73090672492981,83.90372878164192,87.5580846682177,86.28363370895386,85.00458465461205,87.56268276329567,81.57090663909912,66.76750192834058,96.37431134985766,84.37817931175232,81.0169891401066,87.73936948339804,85.71636080741882,83.57593563996669,87.85678597487096,86.42908811569214,84.6179398772041,88.24023635418018,436.0
438.0,80.71272492408752,64.41253427570405,97.012915572471,84.58181738853455,80.95091173847968,88.21272303858942,85.91999650001526,84.26427231957933,87.57572068045118,86.41454458236694,85.33901782609647,87.49007133863742,80.90181589126587,64.57714809469454,97.2264836878372,84.56727027893066,81.24565558601498,87.88888497184635,85.82545280456543,83.67870377865704,87.97220183047382,86.42908811569214,84.62745304784698,88.2307231835373,437.0
439.0,81.64363503456116,66.94196678650174,96.34530328262058,84.82908964157104,81.18887331384603,88.46930596929606,86.13817930221558,84.60434083015576,87.67201777427539,86.48727059364319,85.44040083817592,87.53414034911046,81.46181583404541,66.54108011662964,96.38255155146118,84.66908931732178,81.39589795957119,87.94228067507237,85.90545296669006,83.66007550843236,88.15083042494777,86.58181667327881,84.77183572425538,88.39179762230224,438.0
440.0,81.99272513389587,68.405703061431,95.57974720636075,84.82908844947815,81.21073363724628,88.44744326171002,86.07999682426453,84.4549039123698,87.70508973615925,86.50181651115417,85.34319040607144,87.6604426162369,81.89817905426025,67.67090058982518,96.12545751869533,84.73454236984253,81.44766342837815,88.02142131130691,86.07999682426453,83.89372819301667,88.26626545551238,86.69818043708801,85.03647909835361,88.35988177582242,439.0
441.0,81.14908814430237,66.16026500010322,96.13791128850151,84.94545221328735,81.47925078820134,88.41165363837337,86.18181467056274,84.40408297841527,87.95954636271021,86.57454490661621,85.2289931681299,87.92009664510252,80.95272541046143,64.76697700135232,97.13847381957054,84.87272500991821,81.66869851385951,88.07675150597692,86.08726978302002,83.89689259188026,88.27764697415978,86.8363618850708,85.17712871149386,88.49559505864774,440.0
442.0,81.42545223236084,66.94646004189494,95.90444442282674,85.17817974090576,81.78196399601373,88.5743954857978,86.23999953269958,84.43539641553598,88.0446026498632,86.60363435745239,85.26715226774382,87.94011644716096,81.39636039733887,66.2692058579905,96.52351493668723,84.93817925453186,81.85279318677146,88.02356532229226,86.13090634346008,83.93766380477723,88.32414888214294,86.90908908843994,85.35563471565027,88.46254346122961,441.0
443.0,81.58545255661011,67.65600589727666,95.51489921594356,85.33818125724792,82.06601829041698,88.61034422407887,86.42908811569214,84.72301691044176,88.13515932094252,86.73454165458679,85.46587313232743,88.00321017684615,81.42545104026794,66.31270975860409,96.5381923219318,84.93090748786926,81.95723733648025,87.90457763925828,86.21090769767761,84.01077352996988,88.41104186538534,86.98181629180908,85.45411218237057,88.5095204012476,442.0
444.0,82.02181577682495,68.57421091497324,95.46942063867667,85.38181662559509,82.03794510193673,88.72568814925346,86.54545187950134,84.94545283642648,88.1454509225762,86.69090747833252,85.39501556283972,87.98679939382532,81.70181632041931,67.33586923221132,96.0677634086273,85.05454182624817,82.19034405618687,87.91873959630946,86.20363473892212,84.07541404442055,88.33185543342368,87.04727172851562,85.62248469428192,88.47205876274933,443.0
445.0,81.585453748703,67.71346420214552,95.45744329526049,85.39636015892029,82.0298670490792,88.76285326876138,86.50181651115417,84.80975579805461,88.19387722425374,86.86545133590698,85.78844861831209,87.94245405350188,81.21454358100891,66.37039270353552,96.05869445848231,85.08363485336304,82.29245592416103,87.87481378256504,86.20363473892212,84.09225814744286,88.31501133040138,87.03999876976013,85.67779286412394,88.40220467539632,444.0
446.0,81.84727072715759,67.64043191328277,96.05410954103242,85.48363327980042,82.13201842327886,88.83524813632197,86.39999747276306,84.49515316207867,88.30484178344746,86.86545252799988,85.82339300357367,87.90751205242609,81.35999798774719,66.21851492387276,96.50148105162162,85.17090678215027,82.32205319137869,88.01976037292185,86.29817962646484,84.13226939342337,88.46408985950632,87.11999654769897,85.80099345745057,88.43899963794738,445.0
447.0,82.079998254776,68.62598344600133,95.53401306355067,85.51272630691528,82.14309002604331,88.88236258778726,86.37090682983398,84.55519840393788,88.18661525573009,86.89454197883606,85.73386335482036,88.05522060285176,81.9563627243042,67.64632800928625,96.26639743932215,85.27272462844849,82.478517327718,88.06693192917898,86.36363387107849,84.23892664698894,88.48834109516804,86.9599974155426,85.69440744509917,88.22558738598603,446.0
448.0,81.90545201301575,68.34972597632854,95.46117804970295,85.59999823570251,82.32686570516407,88.87313076624096,86.55999779701233,84.89567164159,88.22432395243466,86.9672703742981,85.8979068785059,88.03663387009028,81.61454319953918,66.66308398072269,96.56600241835568,85.27999877929688,82.47664880131612,88.08334875727763,86.47999882698059,84.4019497447757,88.55804790918548,87.11272597312927,85.86132040850985,88.36413153774869,447.0
449.0,82.28363394737244,68.97090841948166,95.59635947526321,85.59999704360962,82.31517042626162,88.88482366095762,86.48727059364319,84.8325048873062,88.14203629998018,87.0836341381073,85.86602364545861,88.30124463075599,82.06545233726501,68.00157615621556,96.12932851831447,85.38908958435059,82.49990886481679,88.27827030388438,86.57454371452332,84.60428467680616,88.54480275224047,87.24363327026367,86.02033310711143,88.46693343341592,448.0
450.0,81.94908857345581,68.13862221923512,95.7595549276765,85.6290876865387,82.52916619177493,88.72900918130246,86.57454252243042,84.90213310080063,88.24695194406021,86.99636220932007,85.79757567797004,88.19514874067009,81.75999879837036,67.26566682744092,96.2543307692998,85.33090829849243,82.50124310787945,88.16057348910542,86.69090747833252,84.73909204168217,88.64272291498287,87.27272510528564,86.0871367747031,88.45831343586819,449.0
451.0,82.07999587059021,68.26558565412542,95.894406087055,85.58545112609863,82.55114765820532,88.61975459399194,86.64727091789246,85.10226717356184,88.19227466222307,86.96727156639099,85.82960747296245,88.10493565981953,81.62181615829468,67.06762341667307,96.17600889991628,85.39636015892029,82.5780490644631,88.21467125337747,86.70545220375061,84.85329878681203,88.55760562068919,87.4545431137085,86.25813038367508,88.65095584374191,450.0
452.0,82.51636147499084,69.89314058906217,95.13958236091952,85.7454526424408,82.79708234982897,88.69382293505262,86.66181683540344,85.10148114789075,88.22215252291613,87.05454230308533,86.05206579709261,88.05701880907804,81.87636256217957,68.12719160691493,95.6255335174442,85.46181559562683,82.69323342086419,88.23039777038947,86.74181699752808,84.86536798591564,88.61826600914051,87.48363494873047,86.35595070213833,88.61131919532261,451.0
453.0,82.15272545814514,69.0805569306541,95.22489398563619,85.91999888420105,83.0083645310959,88.83163323730619,86.6036331653595,85.02744676706973,88.17981956364926,87.09818005561829,86.22303051862343,87.97332959261314,81.63636326789856,67.180595063966,96.09213147183112,85.60727119445801,82.8791025513327,88.33543983758331,86.7199969291687,84.74605125382574,88.69394260451166,87.5636351108551,86.45977405652441,88.6674961651858,452.0
454.0,82.42908954620361,69.90725604697724,94.95092304542999,85.90545177459717,82.90356753342682,88.90733601576751,86.42908811569214,84.75984322373216,88.09833300765212,87.2145426273346,86.26156568273343,88.16751957193576,82.17454433441162,68.530148845983,95.81893982284024,85.65090775489807,82.88911345171508,88.41270205808107,86.82181596755981,84.86820492368885,88.77542701143078,87.5781798362732,86.46786719448477,88.68849247806162,453.0
455.0,82.18181490898132,68.61169857972669,95.75193123823595,85.9781801700592,83.00106663659302,88.95529370352538,86.37090682983398,84.55010892021494,88.19170473945303,87.1999979019165,86.15743218053626,88.24256362329675,81.75999760627747,67.05557933452941,96.46441587802552,85.70181608200073,82.98056299684055,88.42306916716092,86.78545236587524,84.83913058013806,88.73177415161243,87.53454327583313,86.35023707115464,88.71884948051162,454.0
456.0,82.28363394737244,69.27484197218511,95.29242592255976,86.05090618133545,83.12350905143653,88.97830331123437,86.53090596199036,84.85786215811358,88.20394976586714,87.28727102279663,86.33986171458864,88.23468033100463,81.91999673843384,67.8401678017181,95.99982567514958,85.86181640625,83.17134850925623,88.55228430324377,86.80727005004883,84.87650197561153,88.73803812448612,87.51272559165955,86.25341886064868,88.77203232267041,455.0
457.0,82.48726963996887,69.59387046939324,95.3806688105445,86.06545209884644,83.18073644500434,88.95016775268853,86.60363435745239,84.96331554463185,88.24395317027293,87.34545230865479,86.39581147188801,88.29509314542156,82.24727034568787,68.82292007963721,95.67162061173852,85.89090585708618,83.25824346290041,88.52356825127195,86.79999709129333,84.81127009709184,88.78872408549483,87.5709068775177,86.3397962569455,88.8020174980899,456.0
458.0,83.03999781608582,70.8972216192351,95.18277401293653,86.15272521972656,83.29286923108609,89.01258120836704,86.70545220375061,85.20314498601722,88.207759421484,87.41817951202393,86.44108723747571,88.39527178657214,82.59636044502258,69.75650627322182,95.43621461682335,85.94908952713013,83.33500155848336,88.5631774957769,86.9672703742981,84.90804820117873,89.02649254741746,87.55636215209961,86.32525029033556,88.78747401386366,457.0
459.0,82.74908900260925,70.7616141376727,94.73656386754581,86.07999801635742,83.27523320623186,88.88476282648298,86.63272380828857,84.96998624423648,88.29546137234067,87.38908886909485,86.41796725275938,88.36021048543031,82.5818145275116,70.03920647863714,95.12442257638605,86.02181673049927,83.59611516569012,88.44751829530841,87.0690906047821,84.9994594282198,89.13872178134442,87.65817999839783,86.44895926625559,88.86740073054007,458.0
460.0,82.41454243659973,68.87169691648069,95.95738795671878,86.1090886592865,83.26992982921698,88.94824748935602,86.7054533958435,85.13094605627039,88.27996073541662,87.43272662162781,86.48811102834412,88.3773422149115,81.80363535881042,67.6868712329191,95.92039948470175,86.04363441467285,83.62492014946457,88.46234867988113,87.09818005561829,85.10092670365093,89.09543340758565,87.74545192718506,86.61847311601062,88.8724307383595,459.0
461.0,81.3527250289917,66.84763750182773,95.85781255615566,86.26908779144287,83.43953853664209,89.09863704624365,86.69090747833252,85.11673614063187,88.26507881603317,87.41817831993103,86.43434153853052,88.40201510133154,81.19999885559082,66.07816959220179,96.32182811897985,86.03636145591736,83.48662486642503,88.58609804540968,87.09818005561829,85.03289987110668,89.1634602401299,87.78181672096252,86.72008637111891,88.84354707080614,460.0
462.0,82.16727018356323,69.75523636733703,94.57930399978943,86.29817843437195,83.55586833917059,89.04048852957331,86.69090867042542,85.11757734137719,88.26423999947365,87.43272423744202,86.47974852101243,88.38569995387161,81.89817786216736,69.02782893440411,94.7685267899306,86.15272641181946,83.67540530532294,88.63004751831598,87.0763611793518,84.92804183592825,89.22468052277536,87.78181672096252,86.79094896485978,88.77268447706527,461.0
463.0,81.97818160057068,71.45992294378324,92.49644025735812,86.32727026939392,83.58428444527416,89.07025609351368,86.63272619247437,85.03322273293269,88.23222965201604,87.447270154953,86.54386912380701,88.35067118609899,81.65090680122375,70.44569629270009,92.85611730974742,86.24727010726929,83.7486892318924,88.74585098264617,86.99636101722717,84.85884067022134,89.133881364233,87.86908984184265,86.87435932651931,88.86382035716599,462.0
464.0,78.61817836761475,65.69664940517025,91.53970733005924,86.4727234840393,83.98241244254602,88.96303452553259,86.60363435745239,84.91720807738822,88.29006063751656,87.46181607246399,86.45460175942951,88.46903038549847,78.2981789112091,65.24250888246678,91.35384893995143,86.27636194229126,83.89009200293766,88.66263188164486,86.98908805847168,84.85686455202936,89.121311564914,87.90545225143433,86.88870145543392,88.92220304743473,463.0
465.0,76.14545226097107,60.87861392051566,91.41229060142648,86.54545187950134,84.0855915565342,89.00531220246849,86.73454403877258,85.05976210908109,88.40932596846407,87.5636351108551,86.60291866441474,88.52435155729546,75.78181624412537,59.76504788102612,91.79858460722461,86.26908898353577,83.91841166234443,88.61976630472711,87.05454349517822,84.95676797649648,89.15231901385997,87.91999697685242,86.83870655548901,89.00128739821582,464.0
466.0,72.69818067550659,52.2008539269023,93.19550742411089,86.6036331653595,84.2227730339121,88.98449329680689,86.92363381385803,85.36601219545828,88.48125543225778,87.59272456169128,86.61617208882544,88.56927703455713,72.28363394737244,51.764787477353785,92.80248041739108,86.37090682983398,84.03209891648345,88.70971474318452,87.16363549232483,85.11448663787907,89.21278434677059,87.90545225143433,86.8754557691,88.93544873376865,465.0
467.0,73.5999983549118,54.39400766604601,92.8059890437776,86.55999779701233,84.15262630046527,88.96736929355939,86.85090780258179,85.33284131637136,88.36897428879222,87.65090703964233,86.67462665533527,88.6271874239494,73.30909132957458,53.58462573399137,93.0335569251578,86.41454339027405,84.09230460187099,88.7367821786771,87.10545301437378,85.00333425239778,89.20757177634978,88.04363369941711,87.01305863126706,89.07420876756717,466.0
468.0,78.39999794960022,65.76124105772638,91.03875484147406,86.63272500038147,84.26355744820363,89.00189255255931,86.87999844551086,85.28612596769207,88.47387092332966,87.67999768257141,86.76063879431085,88.59935657083197,77.94908881187439,64.71086163343571,91.18731599031307,86.45817875862122,84.15739321910897,88.75896429813346,87.15636253356934,85.01315727879523,89.29956778834344,88.0509078502655,87.13760756537688,88.96420813515412,467.0
469.0,72.47999906539917,50.42470625129958,94.53529187949876,86.61817908287048,84.28183437791165,88.95452378782932,86.87999844551086,85.23710296545701,88.52289392556472,87.70908832550049,86.9140618347939,88.50411481620708,71.50545179843903,48.41118479523584,94.59971880164221,86.45817875862122,84.15365885312575,88.76269866411668,87.16363430023193,84.97289540512205,89.35437319534182,88.0654525756836,87.2546171624165,88.8762879889507,468.0
470.0,73.65818083286285,54.83232089579038,92.48404076993532,86.67636156082153,84.27559039809621,89.07713272354685,86.76363587379456,85.03416374807082,88.49310799951829,87.73818016052246,86.99543671688414,88.48092360416078,73.6072713136673,54.35966505655986,92.85487757077473,86.46545171737671,84.16684967011771,88.7640537646357,87.18545317649841,85.08695394465536,89.28395240834146,88.08727145195007,87.23230116873059,88.94224173516956,469.0
471.0,71.63636207580566,49.78572007596554,93.48700407564579,86.67636156082153,84.30273326897614,89.04998985266693,86.8363606929779,85.08259321002741,88.5901281759284,87.73818016052246,86.8645425625554,88.61181775848952,71.36727094650269,49.12142240924742,93.61311948375794,86.42181634902954,84.11858909959632,88.72504359846276,87.24363446235657,85.16861028539891,89.31865863931422,88.07272434234619,87.19961701200924,88.94583167268314,470.0
472.0,70.80727100372314,47.40199026762782,94.21255173981847,86.7199981212616,84.42384344331008,89.01615279921312,87.05454349517822,85.41616008353066,88.69292690682579,87.73817896842957,86.84065281454805,88.63570512231108,70.80727159976959,47.788609736716964,93.82593346282222,86.45817875862122,84.18892933251806,88.72742818472437,87.22908854484558,85.0844976854188,89.37367940427237,88.07272434234619,87.2423093499881,88.90313933470428,471.0
473.0,65.8327254652977,32.55451954951158,99.11093138108382,86.76363348960876,84.56250592143876,88.96476105777877,87.11272478103638,85.61218016910756,88.6132693929652,87.83999681472778,87.00379015991523,88.67620346954034,65.23636221885681,31.586567051095727,98.8861573866179,86.50181531906128,84.35045243471843,88.65317820340412,87.26545214653015,85.1797833993324,89.35112089372791,88.11636209487915,87.31578329878437,88.91694089097393,472.0
474.0,66.2836354970932,34.6757661293623,97.8915048648241,86.80727005004883,84.62630006983991,88.98824003025774,87.17090606689453,85.65005466440523,88.69175746938383,87.8109061717987,86.92973430405243,88.69207803954498,66.12363547086716,34.206485556586024,98.0407853851483,86.52363300323486,84.42324302665405,88.62402297981568,87.29454398155212,85.24949756204528,89.33959040105897,88.19636225700378,87.32644222396455,89.06628229004302,473.0
475.0,69.81818079948425,44.24164229542235,95.39471930354615,86.76363348960876,84.58606133353359,88.94120564568394,87.0836341381073,85.5114789410131,88.6557893352015,87.83999800682068,86.96213483538871,88.71786117825265,69.4472724199295,43.64597916485489,95.24856567500412,86.54545307159424,84.38433920180434,88.70656694138414,87.37454295158386,85.37464209055832,89.3744438126094,88.1818163394928,87.3379751298836,89.025657549102,474.0
476.0,71.19999766349792,47.66865187480182,94.73134345219404,86.79272532463074,84.6776256300711,88.90782501919037,87.18545198440552,85.55970765330628,88.81119631550476,87.78181672096252,86.82385728507045,88.7397761568546,70.93090832233429,46.606630358539164,95.25518628612942,86.56727194786072,84.42820667032714,88.7063372253943,87.37454295158386,85.44960404624177,89.29948185692595,88.20363521575928,87.35253997761659,89.05473045390197,475.0
477.0,68.79999876022339,41.43757593711818,96.1624215833286,86.8363606929779,84.72726919527653,88.94545219067928,87.28727102279663,85.78672568865035,88.78781635694291,87.89818048477173,86.98025863591916,88.8161023336243,68.1309062242508,39.48139693129734,96.78041551720425,86.56727075576782,84.45213783818281,88.68240367335284,87.33818054199219,85.34374166874467,89.3326194152397,88.1818175315857,87.39852115047802,88.96511391269337,476.0
478.0,71.24363481998444,47.6497937603056,94.83747587966327,86.8363606929779,84.7141434710188,88.95857791493701,87.24363446235657,85.74998013614322,88.73728878856991,87.88363456726074,86.9979727698771,88.76929636464439,70.80727100372314,46.5497499304319,95.06479207701439,86.57454490661621,84.53763020203391,88.61145961119851,87.33817934989929,85.30678944958993,89.36956925020866,88.18908929824829,87.49560123401642,88.88257736248016,477.0
479.0,71.5345424413681,47.98900642453829,95.08007845819792,86.82181596755981,84.7080897184551,88.93554221666453,87.24363446235657,85.70807288505414,88.779196039659,88.02908897399902,87.18626671049768,88.87191123750037,70.97454190254211,47.07806655296919,94.87101725211504,86.65454387664795,84.65834910429828,88.65073864899762,87.36726999282837,85.39530129925811,89.33923868639863,88.21817874908447,87.49181546421772,88.94454203395122,478.0
480.0,71.18545234203339,47.98674201914359,94.38416266492318,86.85090661048889,84.6603800007705,89.04143322020728,87.27272629737854,85.75326660800853,88.79218598674855,88.07272553443909,87.25474450118477,88.8907065676934,70.66908955574036,47.07999675298443,94.25818235849628,86.7127251625061,84.7645370571559,88.6609132678563,87.42545127868652,85.50584537953254,89.3450571778405,88.29090595245361,87.5811149471389,89.00069695776833,479.0
481.0,71.30181610584259,47.69480892961876,94.90882328206642,86.87999725341797,84.63803823007228,89.12195627676365,87.28726983070374,85.81429523637284,88.76024442503463,88.0581796169281,87.24930222768435,88.86705700617185,71.04727029800415,47.21849696395263,94.87604363205567,86.7127251625061,84.78140948640537,88.64404083860684,87.48363375663757,85.6155187256703,89.35174878760485,88.34908843040466,87.63576706819744,89.06240979261189,480.0
482.0,71.56363487243652,47.9394157976201,95.18785394725295,86.8363606929779,84.62624128465467,89.04648010130114,87.28727102279663,85.82059469404466,88.7539473515486,88.11636090278625,87.26573113063668,88.96699067493583,71.51272535324097,47.860693698712424,95.16475700776951,86.68363332748413,84.63829635628926,88.728970298679,87.54181742668152,85.71427849224222,89.36935636112082,88.34908962249756,87.64088591949876,89.05729332549636,481.0
483.0,71.73818051815033,48.48764644123794,94.98871459506272,86.80727005004883,84.65375712950306,88.9607829705946,87.31636166572571,85.77993772280716,88.85278560864425,88.07272553443909,87.17166984325415,88.97378122562402,71.73817992210388,48.48792964820272,94.98843019600504,86.73454403877258,84.77505338878582,88.69403468875934,87.58545160293579,85.70144509752802,89.46945810834356,88.40727090835571,87.671682662269,89.14285915444242,482.0
484.0,71.86908721923828,49.041562363732616,94.69661207474394,86.86545252799988,84.66276478872881,89.06814026727095,87.3309063911438,85.79896536964786,88.86284741263974,88.058180809021,87.21410596400386,88.90225565403813,71.88363552093506,49.077032487186415,94.6902385546837,86.79999709129333,84.88615134723916,88.7138428353475,87.46909022331238,85.55462165424373,89.38355879238102,88.4290874004364,87.72707027965974,89.13110452121306,483.0
485.0,72.34908878803253,49.49406570489577,95.20411187116929,86.9672703742981,84.794928599515,89.13961214908119,87.34545111656189,85.85676127045394,88.83414096266984,88.17454218864441,87.2814455634812,89.06763881380762,72.10909008979797,49.49527797700087,94.72290220259508,86.79999828338623,84.88839815860612,88.71159840816634,87.46909022331238,85.5066985701266,89.43148187649815,88.4290874004364,87.70390672078084,89.15426808009197,484.0
486.0,72.65454351902008,50.03501775372507,95.27406928431509,86.99636220932007,84.93585693231603,89.05686748632411,87.35999941825867,85.83758166319049,88.88241717332684,88.14545154571533,87.3274721023084,88.96343098912226,72.85817921161652,50.3119837351866,95.40437468804643,86.85090661048889,85.06934928953986,88.63246393143793,87.49090790748596,85.51753017008865,89.46428564488328,88.47272396087646,87.71867097367131,89.22677694808162,485.0
487.0,73.07636320590973,50.68779548455177,95.46493092726769,87.01090693473816,84.99438016094673,89.02743370852959,87.35999822616577,85.9279918504722,88.79200460185935,88.23272466659546,87.4437088342139,89.02174049897702,73.14181685447693,51.12522565218423,95.15840805676963,86.89454317092896,85.2030297975215,88.58605654433642,87.53454327583313,85.63849939129172,89.43058716037454,88.48726987838745,87.72989444119449,89.24464531558041,486.0
488.0,73.2363611459732,51.035237479488416,95.437484812458,87.0836341381073,85.07565029039381,89.09161798582079,87.37454295158386,85.86766659189547,88.88141931127225,88.20363402366638,87.52255438997348,88.88471365735928,73.35272490978241,51.46871209344827,95.23673772611656,86.95272564888,85.27262308239162,88.63282821536839,87.5781798362732,85.70861640317038,89.447743269376,88.47999691963196,87.80291060380546,89.15708323545846,487.0
489.0,73.32363367080688,51.19861641999768,95.44865092161609,87.11272478103638,85.07545303346123,89.14999652861152,87.47636198997498,86.04620214736833,88.90652183258162,88.26181530952454,87.5102237906288,89.01340682842027,73.66545259952545,51.90535860017124,95.42554659887966,86.9599974155426,85.25214502776845,88.66784980331676,87.58545160293579,85.80481986098427,89.36608334488731,88.48726987838745,87.84878064861493,89.12575910815997,488.0
490.0,73.54181587696075,51.2682407297546,95.8153910241669,87.11272597312927,85.04325581887963,89.18219612737892,87.50545144081116,86.10330492833266,88.90759795328965,88.24727058410645,87.53358015570971,88.96096101250318,73.89818072319031,52.27139285780463,95.52496858857599,86.93090677261353,85.2382193814499,88.62359416377716,87.64363408088684,85.88095412828487,89.40631403348881,88.53090763092041,87.9363855918936,89.12542966994722,489.0
491.0,73.52727055549622,51.25793635627659,95.79660475471584,87.18545198440552,85.19545962283838,89.17544434597265,87.53454327583313,86.11440478596867,88.95468176569759,88.27636241912842,87.6332307906664,88.91949404759043,74.00727212429047,52.542784913627656,95.47175933495328,86.94545269012451,85.343180728718,88.54772465153103,87.70908832550049,86.02160315596807,89.39657349503291,88.56727123260498,87.92311016132622,89.21143230388374,490.0
492.0,73.49818050861359,51.575606835668815,95.42075418155835,87.21454381942749,85.22056846161584,89.20851917723914,87.5781798362732,86.18739583216839,88.968963840378,88.40727090835571,87.66809606845939,89.14644574825203,74.13817942142487,52.591929111715004,95.68442973113473,87.03999757766724,85.45211046982526,88.62788468550922,87.73818016052246,86.08745560289057,89.38890471815435,88.61817955970764,88.00267765116686,89.23368146824842,491.0
493.0,73.49817991256714,51.29445965588085,95.70190016925343,87.21454381942749,85.26890293478894,89.16018470406604,87.5636339187622,86.14312296174033,88.98414487578408,88.45090746879578,87.7174803660664,89.18433457152516,74.1599977016449,52.52689550451582,95.79309989877397,87.05454230308533,85.50428229975469,88.60480230641596,87.73817896842957,86.05375300062909,89.42260493623004,88.63999843597412,88.04104513999182,89.23895173195642,492.0
494.0,73.58545303344727,51.28156195820979,95.88934410868474,87.27272510528564,85.27503962272871,89.27041058784258,87.5636351108551,86.12095614711042,89.00631407459979,88.46545338630676,87.7573413382153,89.17356543439823,74.07272636890411,52.36316332749496,95.78228941031327,87.04727172851562,85.55450087468655,88.5400425823447,87.74545311927795,86.05679458412473,89.43411165443118,88.6618161201477,88.03651170868379,89.28712053161162,493.0
495.0,73.84727001190186,51.51996347032579,96.17457655347792,87.3309063911438,85.35424814259017,89.30756463969743,87.65090703964233,86.26870640951292,89.03310766977175,88.552725315094,87.87710505421784,89.22834557597015,74.06545341014862,52.42220972672024,95.708697093577,87.0763623714447,85.55307697962498,88.59964776326443,87.74545073509216,86.11353698669997,89.37736448348436,88.69090795516968,88.06054687543289,89.32126903490646,494.0
496.0,74.1527259349823,51.72189821426784,96.58355365569676,87.34545230865479,85.5106188860604,89.18028573124917,87.73818016052246,86.3557873972287,89.12057292381623,88.46545338630676,87.79770816457265,89.13319860804087,74.27636325359344,52.667846154353875,95.88488035283302,87.0836353302002,85.50979964606643,88.65747101433396,87.78181672096252,86.15375828206923,89.40987515985582,88.70545148849487,88.07425102261848,89.33665195437126,495.0
497.0,74.15272414684296,51.97289857996404,96.33254971372187,87.40363478660583,85.51454640949277,89.2927231637189,87.70908832550049,86.2700802387942,89.14809641220678,88.5381805896759,87.77437202958217,89.30198914976964,74.59636211395264,53.00122097204827,96.191503255857,87.09818005561829,85.53424898031057,88.66211113092601,87.8109073638916,86.20463918031763,89.41717554746558,88.70545268058777,88.10539727038407,89.30550809079146,496.0
498.0,74.37090694904327,52.17719390289574,96.56461999519081,87.51999735832214,85.63006836494642,89.40992635169786,87.70908832550049,86.2500044768571,89.16817217414388,88.45090746879578,87.74879663178048,89.15301830581107,74.80727195739746,53.12073897875496,96.49380493603996,87.11999893188477,85.5577594695893,88.68223839418023,87.86181569099426,86.26566379759035,89.45796758439818,88.72727036476135,88.13364081382207,89.32089991570064,497.0
499.0,74.38545227050781,52.092236092049525,96.6786684489661,87.49090671539307,85.61333184676185,89.36848158402428,87.6945436000824,86.20994624271817,89.17914095744662,88.62545013427734,87.93243881316658,89.3184614553881,74.67636227607727,53.01149821875762,96.34122633339692,87.17818021774292,85.5552854689411,88.80107496654475,87.9345428943634,86.39361019949618,89.47547558923063,88.72727155685425,88.1922184041545,89.262324709554,498.0
500.0,74.28363382816315,52.0507515504958,96.5165161058305,87.46181607246399,85.5045203334187,89.41911181150928,87.78181433677673,86.35758497871916,89.2060436948343,88.5527241230011,87.88102898547633,89.22441926052586,74.83636140823364,53.18147355226158,96.4912492642057,87.22908854484558,85.66790693914133,88.79027015054983,87.91999697685242,86.35712252992988,89.48287142377495,88.75636100769043,88.21431240740392,89.29840960797694,499.0
501.0,74.55999791622162,52.29497423042418,96.82502160201906,74.2690896987915,70.72950375863975,77.80867563894326,68.07272553443909,62.051934917500134,74.09351615137804,70.71999907493591,65.00347753007404,76.43652061979779,75.07636189460754,53.415419611234796,96.73730417798029,73.71636152267456,69.72369178617373,77.70903125917539,67.47636318206787,61.521291398741084,73.43143496539466,72.18181610107422,67.5638503635652,76.79978183858324,500.0
502.0,74.63272511959076,52.30004095007427,96.96540928910724,69.11999821662903,63.61247265278162,74.62752378047644,56.84363424777985,45.99110244581894,67.69616604974077,70.47272562980652,62.69957893829361,78.24587232131942,74.89454329013824,53.292132223792365,96.49695435648412,69.2727255821228,62.626780086287326,75.91867107795828,56.61818027496338,45.16839816648954,68.06796238343722,71.57818078994751,63.761409420207706,79.39495215968732,501.0
503.0,74.67636108398438,52.43278772576316,96.91993444220559,63.490906953811646,55.36804973194916,71.61376417567413,54.21090841293334,43.34692919339237,65.07488763247432,71.57817959785461,65.26567713203148,77.89068206367774,75.20726978778839,53.532356354202065,96.88218322137472,63.69454383850097,55.60367031637483,71.78541736062711,54.06545341014862,43.38273094175173,64.74817587854551,71.74545288085938,66.55499867578567,76.93590708593308,502.0
504.0,74.18181538581848,52.00208452732048,96.36154624431649,67.03999757766724,60.726869045815775,73.3531261095187,51.28727138042451,37.40365492282249,65.17088783802653,74.29818034172058,67.71453523611007,80.8818254473311,74.77818012237549,53.064452445784625,96.49190779896635,67.05454349517822,61.43209731714967,72.67698967320678,50.843634605407715,37.979221240231645,63.708047970583785,73.98545145988464,67.89839231823818,80.0725106015311,503.0
505.0,74.12363290786743,51.82519817535482,96.42206764038005,68.39272499084473,60.93461476336752,75.85083521832193,55.912725925445564,43.30325595272853,68.52219589816261,75.47636270523071,70.99805099555988,79.95467441490155,74.42908942699432,52.665987014886404,96.19219183910224,68.32727074623108,61.93760913957694,74.71693235288521,56.538180112838745,45.46082905457962,67.61553117109787,75.00363349914551,70.49846001421238,79.50880698407863,504.0
506.0,74.25454378128052,51.98283320626345,96.52625435629758,69.96363520622253,63.447135781020464,76.4801346314246,60.97454369068146,50.25194435286882,71.6971430284941,76.97454333305359,71.1211036699996,82.82798299610758,74.8290878534317,53.06153542273695,96.59664028412645,70.40727019309998,63.96195632519198,76.85258406100797,61.2218177318573,52.50426307095748,69.93937239275712,76.66908860206604,70.91945922572673,82.41871797840535,505.0
507.0,74.50181543827057,52.37230331628084,96.6313275602603,70.92363476753235,65.76117743069088,76.08609210437382,64.13090825080872,55.83594972876956,72.42586677284787,77.17818140983582,72.3341948212088,82.02216799846283,74.95999813079834,53.21555246797934,96.70444379361734,71.44727110862732,65.78461239696031,77.10992982029433,63.650907278060906,56.51961913798607,70.78219541813574,76.87272548675537,72.29523684082844,81.4502141326823,506.0
508.0,74.3418163061142,52.05868595666472,96.62494665556368,72.40727186203003,67.69832906702534,77.11621465703472,65.77454328536987,57.67898155283636,73.87010501790338,77.38181591033936,73.30357316215591,81.4600586585228,74.55272495746613,52.79635297944322,96.30909693548904,72.38545179367065,66.65326890346195,78.11763468387936,64.93817925453186,56.37875572925414,73.49760277980958,76.61090612411499,72.57139881097174,80.65041343725824,507.0
509.0,74.55999851226807,52.44956848051899,96.67042854401714,74.00727033615112,68.98471679227035,79.0298238800319,67.5781798362732,58.82437296497981,76.33198670756659,78.47272515296936,74.74053170843548,82.20491859750324,74.84363436698914,53.14655629417279,96.54071243980547,74.06545281410217,67.86225827414597,80.26864735405837,66.74908995628357,57.85836328367081,75.63981662889633,78.53090524673462,74.7387350440254,82.32307544944383,508.0
510.0,74.29817974567413,52.18564558152057,96.4107139098277,75.19999742507935,70.81308992318363,79.58690492697507,69.25090909004211,61.963941061698904,76.53787711838532,79.11272406578064,75.81608458477514,82.40936354678614,74.79999780654907,53.07804487366511,96.52195073943304,75.11272430419922,70.09806158148044,80.127387026918,68.82181644439697,61.447676134222235,76.19595675457171,78.95999908447266,75.6208151050101,82.29918306393522,509.0
511.0,74.54545378684998,52.3382548262382,96.75265274746175,76.11636161804199,72.15402738592509,80.0786958501589,70.60363531112671,64.85854915515344,76.34872146709998,79.2872703075409,76.45211952606127,82.12242108902052,74.54545319080353,53.01319055975825,96.07771582184881,75.95636129379272,71.1222968099461,80.79042577763934,70.15999913215637,63.627910610988195,76.69208765332455,79.58545327186584,76.34372038124131,82.82718616249038,510.0
512.0,74.32727038860321,52.05585759666212,96.5986831805443,76.69817924499512,72.86544486265193,80.53091362733831,70.44363498687744,64.4040721502451,76.48319782350978,79.85454201698303,76.85900770139779,82.85007633256828,74.53818023204803,52.80129575874591,96.27506470535016,76.75636172294617,72.49487433316524,81.01784911272709,70.28363466262817,64.22467343726127,76.34259588799507,80.10908961296082,77.02653360689082,83.19164561903081,511.0
513.0,74.6327257156372,52.41705047488145,96.84840095639296,77.48363375663757,74.65165656434287,80.31561094893227,70.83636045455933,64.82348265813238,76.84923825098628,79.89817976951599,76.6576904597149,83.13866907931708,74.9527257680893,53.25880132040002,96.64665021577858,77.36727118492126,73.88313003705926,80.85141233278327,70.18181562423706,64.18964444805108,76.17398680042304,80.28363466262817,77.54941417528177,83.01785514997458,512.0
514.0,74.74908888339996,52.402672158501616,97.09550560829831,78.02181601524353,75.48656288889568,80.55706914159138,71.54909014701843,65.82152379983157,77.2766564942053,79.86908912658691,76.68175987251888,83.05641838065495,74.97454226016998,53.26943623416495,96.67964828617502,77.86181569099426,74.73883721446758,80.98479416752095,70.87272524833679,64.93297146442278,76.8124790322508,80.23999810218811,77.19753294169729,83.28246326267893,513.0
515.0,74.7636353969574,52.48124084024121,97.04602995367358,78.38545203208923,75.9935103886357,80.77739367554277,72.0872712135315,66.45445084934624,77.72009157771674,80.18908977508545,76.89638343025246,83.48179611991844,75.14181613922119,53.370298103674415,96.91333417476797,78.04363369941711,74.83132247537704,81.25594492345719,71.3454532623291,65.1688784599377,77.5220280647205,81.01090788841248,78.05924161146031,83.96257416536464,514.0
516.0,74.71999883651733,52.52455831444765,96.91543935858701,78.26908946037292,75.60514600945336,80.93303291129249,72.91636109352112,67.24722579711027,78.58549638993196,81.20727062225342,78.84022250245155,83.57431874205528,75.11272490024567,53.388768832844335,96.836680967647,78.23999762535095,75.12420524369693,81.35579000700497,72.35636234283447,66.307120766494,78.40560391917495,81.5999984741211,79.06900052582417,84.13099642241802,515.0
517.0,74.9527245759964,52.63809500853033,97.26735414346247,78.80727052688599,76.63176581970055,80.98277523407143,73.58545303344727,68.13299347587652,79.03791259101801,82.15272426605225,79.97904295091588,84.32640558118861,74.98908936977386,53.43429425905498,96.54388448049275,78.6763608455658,75.46053071781017,81.89219097332142,72.90908932685852,67.12412715080728,78.69405150290976,82.12363481521606,79.66624797936313,84.581021651069,516.0
518.0,74.41454470157623,52.314103705816386,96.51498569733607,79.21454310417175,76.98749731380909,81.44158889453442,73.25090646743774,68.06034988148643,78.44146305338906,82.37090706825256,79.93340364935455,84.80841048715058,74.74181592464447,53.19281682801403,96.29081502127491,78.80727052688599,75.7187799629474,81.89576109082458,73.14181566238403,67.38988474545606,78.89374657931201,82.34908819198608,79.73310500350391,84.96507138046826,517.0
519.0,74.50181543827057,52.29607047630959,96.70756040023156,79.60727095603943,77.56468314196184,81.64985877011702,74.13818001747131,69.14625911607972,79.13010091886291,82.58908867835999,80.11978575354541,85.05839160317456,74.49454367160797,52.837005125450546,96.1520822177654,79.01818037033081,75.96634266826409,82.07001807239753,73.99999737739563,68.38949835508078,79.61049639971048,82.3199987411499,79.53950028650708,85.10049719579273,518.0
520.0,74.50181663036346,52.183157232075715,96.82047602865121,80.02908825874329,77.95438463317582,82.10379188431075,75.2581799030304,70.03942237074102,80.47693743531977,82.50181674957275,80.04163479191257,84.96199870723294,74.85818028450012,53.11676208109331,96.59959848790693,79.17090654373169,76.25666224661788,82.0851508408455,74.66181635856628,69.21415945412724,80.10947326300533,82.59636163711548,79.67224203019987,85.52048124403109,519.0
521.0,74.61818039417267,52.26971611337184,96.9666446749735,80.33454298973083,78.31147165712588,82.35761432233579,75.41817903518677,69.97552624494773,80.8608318254258,82.9236352443695,80.64842151708324,85.19884897165578,74.68363463878632,52.9136969103821,96.45357236719053,79.43999886512756,76.57457781141898,82.30541991883615,75.16363382339478,69.77991206840181,80.54735557838774,82.75636196136475,80.06540374466996,85.44732017805953,520.0
522.0,75.08363425731659,52.75265538420881,97.41461313042437,80.55272579193115,78.2559935972096,82.84945798665271,75.60727119445801,69.5949203283461,81.61962206056991,83.15636157989502,81.16823234865718,85.14449081113285,75.27999818325043,53.655366435263716,96.90462993123714,79.82545256614685,76.96502001461918,82.68588511767452,75.49090623855591,70.25012543474415,80.73168704236767,83.0545437335968,80.55866349896068,85.55042396823292,521.0
523.0,74.54545378684998,52.372400694928714,96.71850687877124,80.9745442867279,78.9326028739064,83.0164856995494,75.8545446395874,69.64136261096812,82.06772666820669,83.47636222839355,81.55534384434291,85.3973806124442,75.316361784935,53.67108701921113,96.96163655065887,80.10908961296082,77.29754376436252,82.92063546155912,75.70181608200073,70.31303618801039,81.09059597599108,83.00363421440125,80.67116986959915,85.33609855920334,522.0
524.0,75.05454421043396,52.6269936842379,97.48209473663002,81.32363438606262,79.4143529398489,83.23291583227635,76.39272451400757,70.16559765374099,82.61985137427415,83.59272360801697,81.70139512067243,85.4840520953615,75.08363366127014,53.40588410924639,96.7613832132939,80.42181491851807,77.66373568793227,83.17989414910386,76.10181450843811,70.65270224600695,81.55092677086927,83.21454405784607,80.88690232838336,85.54218578730878,523.0
525.0,74.86545264720917,52.63096387481337,97.09994141960496,81.42545223236084,79.76893088329821,83.08197358142347,76.7127251625061,70.81073650941474,82.61471381559747,83.56363534927368,82.16943240609014,84.95783829245723,75.62908887863159,53.874844244520304,97.38333351274288,80.87272644042969,78.2866872741118,83.45876560674758,76.18181586265564,70.57585616515055,81.78777556016072,83.4254539012909,81.21422930049216,85.63667850208962,524.0
526.0,75.17090737819672,52.91228653600972,97.42952822038372,81.68727040290833,79.90478415328809,83.46975665252856,77.16363549232483,71.52809426630311,82.79917671834654,83.73817920684814,82.69612001521588,84.7802383984804,75.40363430976868,53.70090050253732,97.10636811700003,81.08363389968872,78.65006637534785,83.5172014240296,76.49454355239868,70.92523106689244,82.06385603790493,83.62181663513184,81.4178997966909,85.82573347357277,525.0
527.0,74.86545264720917,52.64714607170207,97.08375922271627,81.81818127632141,80.14308426328945,83.49327828935337,77.75999665260315,71.99216871067672,83.52782459452958,83.73817920684814,82.53806881989108,84.93828959380521,75.09090721607208,53.501393930654615,96.68042050148955,81.38181567192078,79.25306720995408,83.51056413388747,77.05454349517822,71.4173003956604,82.69178659469604,83.82545351982117,81.45714918879625,86.19375785084608,526.0
528.0,75.11272549629211,52.832443510969455,97.39300748161477,82.03636169433594,80.78828962522702,83.28443376344485,78.4290885925293,73.03460793556901,83.82356924948958,84.13090705871582,82.7660338967887,85.49578022064294,75.50545275211334,53.791618275343396,97.21928722888329,81.54908895492554,79.5215752633783,83.57660264647278,77.75999784469604,72.30281101775472,83.21718467163737,83.90545129776001,81.53935459116137,86.27154800435865,527.0
529.0,75.40363371372223,53.060885548985446,97.746381878459,82.28363394737244,81.30437700878817,83.26289088595671,78.61818075180054,73.09928660878967,84.1370748948114,84.2763614654541,82.85361881959041,85.6991041113178,75.44727146625519,53.738936135915,97.15560679659538,81.86908841133118,80.04879847037766,83.68937835228469,78.16727042198181,72.83955830460494,83.49498253935869,83.93454313278198,81.54594752747897,86.32313873808499,528.0
530.0,74.4581800699234,52.25197059930273,96.66438954054408,82.7054512500763,81.72511550744922,83.68578699270337,78.95272612571716,73.52769027679908,84.37776197463525,84.5236349105835,83.08886077408238,85.95840904708461,75.25090634822845,53.421007044631864,97.08080565182505,82.03636050224304,80.37672953269649,83.6959914717896,78.07999730110168,73.03642410215112,83.12357050005225,84.13090705871582,81.80610915866748,86.45570495876416,529.0
531.0,75.2581799030304,52.898866655463074,97.61749315059771,82.9381787776947,81.74248332354416,84.13387423184524,79.09818053245544,73.7789883433702,84.41737272154069,84.81454372406006,83.55130776014488,86.07777968797524,75.3672707080841,53.69441250148684,97.04012891468138,82.41454362869263,80.82104401847839,84.00804323890686,78.33454370498657,73.44337255511962,83.22571485485352,84.24727082252502,81.91866288020682,86.57587876484322,530.0
532.0,75.57817876338959,53.21543621653575,97.94092131024343,83.12727093696594,82.06087938221381,84.19366249171807,79.33090686798096,74.3517716812881,84.31004205467381,85.03272533416748,83.74358496644341,86.32186570189155,75.70908963680267,53.974797055061785,97.44338221854356,82.66908764839172,81.08474252798212,84.25343276880133,78.69090676307678,73.99344939841198,83.38836412774158,84.38545227050781,82.32398505826686,86.44691948274877,531.0
533.0,74.25454258918762,51.85796858756677,96.65111659080847,83.24363470077515,81.98543295299118,84.50183644855912,79.53454375267029,74.49149674758206,84.57759075775851,85.19272565841675,83.91989336797474,86.46555794885876,74.99636113643646,53.2011685851552,96.79155368771772,82.8145444393158,81.18859894104293,84.44048993758867,78.83636116981506,74.18344938537494,83.48927295425518,84.61090683937073,82.48582568324834,86.73598799549312,532.0
534.0,74.95272517204285,52.524019613191534,97.38143073089415,83.46181511878967,82.25730490147785,84.6663253361015,79.43272590637207,74.4890368103834,84.37641500236074,85.16363382339478,83.83151461212412,86.49575303466543,75.23636162281036,53.50775862797057,96.96496461765017,83.02545070648193,81.61418560217886,84.436715810785,78.9163613319397,74.2115612915643,83.6211613723151,84.7636353969574,82.66318202827279,86.86408876564201,533.0
535.0,75.37454307079315,53.11378369936258,97.63530244222372,83.56363296508789,82.20497561434627,84.92229031582951,79.389089345932,74.74916952386879,84.02900916799523,85.14909029006958,83.86097673502682,86.43720384511234,75.69454431533813,53.99732485284744,97.39176377782883,83.15636157989502,81.80761878437036,84.50510437541968,79.25090551376343,74.7855306776941,83.71628034983276,84.87272500991821,82.67927093782404,87.06617908201238,534.0
536.0,74.13817882537842,51.864414740207266,96.41194291054957,83.40363383293152,81.92260265989553,84.8846650059675,79.56363439559937,75.20090791048355,83.92636088071518,85.32363414764404,84.05934974313296,86.58791855215513,74.24727082252502,52.58680536246272,95.90773628258734,83.14181566238403,81.68440847552341,84.59922284924465,79.48363423347473,75.02175416388852,83.94551430306095,84.92363452911377,82.70939096180022,87.13787809642731,535.0
537.0,74.4727236032486,52.05962410407445,96.88582310242273,83.40363502502441,81.78850063068367,85.01876941936516,79.69454169273376,75.62168498448888,83.76739840097865,85.29454469680786,84.08041291046665,86.50867648314907,74.87272500991821,53.087416650807825,96.6580333690286,83.24363350868225,81.70785835154801,84.77940866581649,79.69454407691956,75.37571203872409,84.01337611511502,85.06181478500366,82.70638835287761,87.41724121712971,536.0
538.0,73.83272528648376,51.30373486207027,96.36171571089726,83.62181425094604,81.9847232428824,85.2589052590097,79.97090697288513,75.7979197408979,84.14389420487237,85.27999758720398,84.0408571647052,86.51913800970276,74.42181646823883,52.47836486733587,96.36526806914179,83.38181614875793,81.98453325173321,84.77909904578266,79.70181584358215,75.2654211678856,84.1382105192787,85.16363382339478,82.96746965826956,87.35979798851999,537.0
539.0,74.69090700149536,52.44610901876859,96.93570498422213,83.7963616847992,82.2791656412919,85.31355772830649,80.07272601127625,75.84608921036053,84.29936281219196,85.43999910354614,84.3305804630525,86.54941774403979,75.06908893585205,53.44900902738841,96.68916884431569,83.49817991256714,82.18118366135965,84.81517616377462,79.86908912658691,75.47310374356701,84.26507450960682,85.07636189460754,83.04803384778427,87.10468994143082,538.0
540.0,74.12363409996033,51.6507084029257,96.59655979699495,83.83999705314636,82.13951538702878,85.54047871926394,80.10181546211243,75.94025317059078,84.26337775363407,85.51272630691528,84.35204807505062,86.67340453877995,74.50908899307251,52.652289891036034,96.36588809510899,83.68727087974548,82.39556799104449,84.97897376844648,80.04363417625427,75.60024179074578,84.48702656176276,85.14908909797668,83.11425360114849,87.18392459480488,539.0
541.0,75.33090770244598,53.037217212143425,97.62459819274855,83.94181489944458,82.25617309839274,85.62745670049642,80.11636257171631,75.90081297192175,84.33191217151087,85.68727016448975,84.64419824245431,86.73034208652518,75.58545172214508,53.94414576702168,97.22675767726848,83.77454280853271,82.62278443907796,84.92630117798747,80.16727089881897,75.876778935655,84.45776286198294,85.29454469680786,83.39029074865527,87.19879864496045,540.0
542.0,75.51999807357788,53.17794811526477,97.86204803189099,84.21818017959595,82.59194994100629,85.8444104181856,80.47999739646912,76.65140562079607,84.30858917214216,85.70181608200073,84.6272713468324,86.77636081716906,75.27272462844849,53.62070615145497,96.924743105442,84.07999753952026,83.06266223304338,85.09733284599714,80.38545250892639,76.37673403040247,84.39417098745031,85.43272495269775,83.60193146327362,87.26351844212189,541.0
543.0,75.11272490024567,52.80095084169403,97.4244989587973,84.24727082252502,82.63033496561228,85.86420667943777,80.52363395690918,76.66792320599559,84.37934470782277,85.7454514503479,84.65697029969999,86.83393260099581,75.265451669693,53.550889004022025,96.98001433536396,84.05817985534668,83.0221033323955,85.09425637829786,80.60363411903381,76.65775229296754,84.54951594510008,85.45454382896423,83.59376983259283,87.31531782533564,542.0
544.0,75.24363458156586,53.09919063864573,97.38807852448599,84.34908986091614,82.6943255167896,86.00385420504267,80.68363428115845,76.8737392627584,84.49352929955849,85.8618152141571,84.75813126867338,86.96549915964083,75.55636167526245,53.8355580174417,97.2771653330832,84.25454378128052,83.19811955638012,85.31096800618091,80.734543800354,76.75879900667026,84.71028859403775,85.4909074306488,83.65013800801782,87.33167685327979,543.0
545.0,75.47636210918427,53.333361640880455,97.61936257748808,84.55272555351257,82.91628052073851,86.18917058628664,80.81454396247864,77.09143474863534,84.53765317632194,85.96363425254822,84.85947330335236,87.06779520174408,75.91272592544556,54.25076132262781,97.5746905282633,84.3999969959259,83.36923102697477,85.43076296487703,80.83636164665222,77.01074069390899,84.66198259939546,85.42545199394226,83.5541546211505,87.29674936673402,544.0
546.0,75.49090683460236,53.296990887598554,97.68482278160616,84.74181652069092,83.14893886340982,86.33469417797201,81.01817965507507,77.3441921651953,84.69216714495485,86.00726962089539,84.92048902901452,87.09405021277625,76.02181673049927,54.36403318893287,97.67960027206567,84.48727011680603,83.44008498334449,85.53445525026757,80.9745442867279,77.17829555584376,84.77079301761205,85.4981803894043,83.56792553645802,87.42843524235057,545.0
547.0,75.18545210361481,52.99604090082134,97.37486330640827,84.87272381782532,83.33681798974415,86.40862964590649,81.06181740760803,77.17393347814519,84.94970133707088,86.02181553840637,85.00441492121621,87.03921615559653,75.9927248954773,54.23106620896718,97.75438358198741,84.49454307556152,83.41686659934962,85.57221955177343,81.07636094093323,77.32767764641851,84.82504423544795,85.54908990859985,83.6413679442629,87.45681187293681,546.0
548.0,75.76727151870728,53.426120942056215,98.10842209535834,85.0181794166565,83.38707740134682,86.64928143196617,81.2363612651825,77.32325699307097,85.14946553729402,86.02181553840637,84.90526809421179,87.13836298260095,76.24727010726929,54.48334696744226,98.01119324709632,84.55272555351257,83.40154085916365,85.7039102478615,81.12727165222168,77.27959274127161,84.97495056317175,85.63636064529419,83.76001823628404,87.51270305430434,547.0
549.0,75.9854531288147,53.568375655184056,98.40253060244534,84.90181565284729,83.33471714825427,86.46891415744031,81.42545223236084,77.49528568917586,85.35561877554582,85.93454360961914,84.8165768599388,87.05251035929948,76.18908762931824,54.437198025657594,97.94097723297888,84.72000002861023,83.66313707837854,85.77686297884192,81.15636110305786,77.1728905808007,85.13983162531503,85.63636064529419,83.75193098938905,87.52079030119933,548.0
550.0,75.91272413730621,53.597690866869065,98.22775740774335,85.06181597709656,83.43998293660395,86.68364901758916,81.61454319953918,77.62798684877787,85.6010995503005,85.97817897796631,85.02104922419889,86.93530873173373,75.94908893108368,54.2036267937724,97.69455106839496,84.8799979686737,83.85038840831679,85.90960752903062,81.2363612651825,77.38644959816808,85.0862729321969,85.70909023284912,83.86652640560081,87.55165406009743,549.0
551.0,75.97090601921082,53.604367360808354,98.33744467761328,85.29454231262207,83.65100279911091,86.93808182613323,81.68727040290833,77.81479141286714,85.55974939294951,86.09454274177551,85.16119231358645,87.02789316996457,76.14545285701752,54.27903708933985,98.01186862469518,84.93818044662476,84.0145165450603,85.86184434818921,81.20726943016052,77.45261061921767,84.96192824110338,85.90545177459717,84.0708721448424,87.74003140435194,550.0
552.0,75.85454404354095,53.545637624385506,98.1634504626964,85.35272479057312,83.89309631516633,86.81235326597991,81.77454352378845,77.93147279571599,85.61761425186091,86.18181586265564,85.27929351470293,87.08433821060835,76.17454409599304,54.49156368210642,97.85752450987967,85.08363485336304,84.2650895479233,85.90218015880278,81.29454255104065,77.47405861584838,85.11502648623292,85.93454480171204,84.25562398809154,87.61346561533253,551.0
553.0,75.8690893650055,53.60091804053311,98.13726068947787,85.33818006515503,83.86502655963154,86.81133357067851,81.93454265594482,77.9912778201222,85.87780749176744,86.2254524230957,85.32792730762394,87.12297753856747,76.33454322814941,54.59210980742215,98.07697664887668,85.07636189460754,84.33888700929228,85.81383677992281,81.42545223236084,77.65892700181087,85.19197746291081,85.99999785423279,84.3565791346459,87.64341657381968,552.0
554.0,76.02908968925476,53.73159131730942,98.3265880612001,85.17817974090576,83.74617318358425,86.61018629822728,81.9636344909668,78.17169006151289,85.7555789204207,86.25454306602478,85.27744990417689,87.23163622787267,76.21817946434021,54.57443885033655,97.86192007834387,85.1345431804657,84.3323146064186,85.93677175451279,81.65090560913086,78.02796775233759,85.27384346592413,86.02908849716187,84.36957668660524,87.68860030771849,553.0
555.0,75.72363495826721,53.551870288431445,97.89539962810298,85.06181597709656,83.56727437903338,86.55635757515974,82.079998254776,78.31971084998423,85.84028565956777,86.34181618690491,85.36148185926409,87.32215051454573,76.1599987745285,54.5529815758286,97.76701597322841,85.20727038383484,84.42296188792113,85.99157887974854,81.74545288085938,78.13829877952118,85.35260698219757,86.07999801635742,84.44618158595004,87.7138144467648,554.0
556.0,76.08727157115936,53.82705832648215,98.34748481583657,85.10545253753662,83.57351168582034,86.6373933892529,82.31272578239441,78.55990067053357,86.06555089425525,86.32726907730103,85.45454308390548,87.19999507069657,76.44363403320312,54.880436801420274,98.00683126498598,85.10545134544373,84.31350773571998,85.89739495516747,81.78181529045105,78.13229476144531,85.43133581945679,86.07999682426453,84.49131685354506,87.668676794984,555.0
557.0,76.20363473892212,53.93320657563277,98.47406290221147,85.1345443725586,83.59296610995703,86.67612263516016,82.39999771118164,78.58233681277153,86.21765860959175,86.38545155525208,85.4736023383841,87.29730077212005,76.58908903598785,54.93042416420607,98.24775390776963,85.16363382339478,84.2924230295668,86.03484461722275,81.86181664466858,78.25801619732104,85.46561709201612,86.06545329093933,84.52023354075534,87.61067304112332,556.0
558.0,76.08726978302002,53.98796765244103,98.18657191359901,85.14909029006958,83.68151203308437,86.61666854705479,82.39999890327454,78.6617886641103,86.13820914243877,86.23999834060669,85.29959362883957,87.1804030523738,76.407271027565,54.861096864187516,97.95344519094249,85.21454334259033,84.26122077639475,86.16786590878591,81.91999793052673,78.30118561252736,85.5388102485261,86.16727232933044,84.58689644538957,87.74764821327132,557.0
559.0,75.54908990859985,53.720584155973555,97.37759566122615,85.16363382339478,83.64417227963318,86.68309536715637,82.41454362869263,78.63048737509024,86.19859988229501,86.32727026939392,85.35424722757698,87.30029331121086,76.2254524230957,54.75913357636766,97.69177126982375,85.27999877929688,84.23256083447936,86.32743672411439,81.99999809265137,78.38012747765605,85.61986870764669,86.2254524230957,84.59528106992185,87.85562377626955,558.0
560.0,76.42181754112244,55.01834093288809,97.82529414935678,85.30908942222595,83.81154404019351,86.8066348042584,82.60363459587097,78.84975174852366,86.35751744321828,86.39999747276306,85.55186038639398,87.24813455913214,76.90908908843994,55.68273874040469,98.1354394364752,85.27272462844849,84.18121124214055,86.36423801475642,82.13090658187866,78.60451531463653,85.6572978491208,86.24727129936218,84.72576725462089,87.76877534410347,559.0
561.0,75.83999812602997,53.420326295353476,98.25966995670646,85.3672707080841,83.85181773638269,86.88272367978553,82.64726996421814,79.00705440457939,86.28748552385689,86.34181499481201,85.44311204240356,87.24051794722047,75.86909055709839,52.96863616570147,98.76954494849531,85.38181662559509,84.32476721451579,86.4388660366744,82.27636218070984,78.83287831466448,85.7198460467552,86.27636194229126,84.80608314406372,87.7466407405188,560.0
562.0,75.88363349437714,53.740561844745585,98.02670514400869,85.46908736228943,83.98627091410437,86.95190381047449,82.73454189300537,79.07295708066053,86.39612670535021,86.38545155525208,85.36805093806191,87.40285217244224,76.28363490104675,54.36630882040862,98.20096098168489,85.41817903518677,84.38933873086755,86.44701933950599,82.30545282363892,78.93601392583592,85.67489172144191,86.34181618690491,84.88713415919233,87.79649821461749,561.0
563.0,75.97090721130371,53.368246498512576,98.57356792409485,85.51272511482239,84.14882208278087,86.87662814686391,82.73454308509827,78.9584627939225,86.51062337627404,86.48727178573608,85.38742905338735,87.58711451808482,76.39999866485596,54.158217225058294,98.64178010465362,85.39636254310608,84.46018223548593,86.33254285072623,82.38545298576355,78.9825285337232,85.7883774378039,86.41454339027405,84.98046119194113,87.84862558860696,562.0
564.0,75.44727027416229,53.166798832337896,97.7277417159867,85.55636048316956,84.08680071130605,87.02592025503306,82.85090684890747,79.20640591388825,86.4954077839267,86.55999779701233,85.50934628793921,87.61064930608545,75.76727032661438,53.868970480776525,97.66557017245223,85.5054521560669,84.59179220125478,86.41911211087901,82.4436342716217,79.07617679601786,85.81109174722555,86.49454236030579,85.09664489152759,87.89243982908398,563.0
565.0,75.17090618610382,52.92369570145415,97.41811667075349,85.57090759277344,84.10044898786845,87.04136619767843,82.90908813476562,79.31111067862552,86.50706559090573,86.356360912323,85.32194388802124,87.39077793662476,75.44727087020874,53.67990029490984,97.21464144550764,85.49090623855591,84.56274348871196,86.41906898839986,82.50181674957275,79.11244169865627,85.89119180048924,86.47999882698059,85.1515069017913,87.80849075216989,564.0
566.0,74.92363393306732,52.833068857562836,97.01419900857181,85.6145441532135,84.19087235484776,87.03821595157925,83.01090717315674,79.52735337549278,86.4944609708207,86.55999898910522,85.67165435111863,87.44834362709182,75.44727087020874,53.686461444136214,97.20808029628127,85.55636167526245,84.52835544536669,86.58436790515822,82.54545211791992,79.21743428717738,85.87346994866246,86.4799964427948,85.14035424338917,87.81963864220043,565.0
567.0,74.53090727329254,52.54011198442329,96.52170256216179,85.59999704360962,84.1184281998282,87.08156588739104,83.12726974487305,79.68595530099743,86.56858418874866,86.6036331653595,85.69906266707127,87.50820366364772,75.02545356750488,53.39099404053141,96.65991309447836,85.59999823570251,84.61113591920478,86.58886055220025,82.68363356590271,79.27674641929606,86.09052071250936,86.42181634902954,84.99096511027636,87.85266758778272,566.0
568.0,72.30545282363892,50.45878053761084,94.152125109667,85.55636167526245,84.11038733976919,87.00233601075571,83.170907497406,79.68507891806145,86.65673607675056,86.55999779701233,85.63090876917076,87.4890868248539,72.74181604385376,51.13917531045915,94.34445677724837,85.59999942779541,84.50697173961929,86.69302711597153,82.77090668678284,79.39198460858269,86.14982876498298,86.56727075576782,85.1185089048625,88.01603260667315,567.0
569.0,72.27636218070984,50.7181900556716,93.83453430574808,85.46908855438232,84.03523728289622,86.90293982586843,83.27272415161133,79.76707341437373,86.77837488884893,86.51636123657227,85.57989915661439,87.45282331653014,72.84363508224487,51.307022544356194,94.38024762013356,85.67999720573425,84.46591924544182,86.89407516602668,82.96727061271667,79.62808647747158,86.30645474796177,86.66181445121765,85.39236446599206,87.93126443644324,568.0
570.0,74.00727152824402,52.57427108961167,95.44027196687637,85.62908887863159,84.1703675885475,87.08781016871568,83.44727158546448,80.08974349571002,86.80479967521893,86.61818027496338,85.57815310792722,87.65820744199954,74.74181592464447,53.340455400945885,96.14317644834306,85.69454193115234,84.4749763198386,86.91410754246608,83.03272485733032,79.73427889554448,86.33117081911617,86.69090747833252,85.26598324572574,88.1158317109393,569.0
571.0,72.47999846935272,51.06304540038292,93.89695153832253,85.64363479614258,84.08414852942921,87.20312106285594,83.43272686004639,80.12807547537365,86.73737824471912,86.64727091789246,85.64005673397358,87.65448510181133,73.42545211315155,52.10311152653696,94.74779269976614,85.72363376617432,84.47778703121588,86.96948050113275,82.96727061271667,79.66632251288935,86.268218712544,86.66181564331055,85.23772647277634,88.08590481384475,570.0
572.0,72.56727039813995,51.16867434284452,93.96586645343538,85.6145429611206,84.12816450983794,87.10092141240327,83.49090695381165,80.17363399298203,86.80817991464126,86.7054533958435,85.71172181834257,87.69918497334444,73.50545227527618,52.19199383684801,94.81891071370435,85.77454328536987,84.53087440823387,87.01821216250588,83.09818029403687,79.86576081395965,86.33059977411408,86.74908757209778,85.51523856265386,87.9829365815417,571.0
573.0,73.74545395374298,52.23514091395343,95.25576699353253,85.65818071365356,84.16470203002339,87.15165939728374,83.5490894317627,80.31726514959003,86.78091371393536,86.82181715965271,85.73893695857979,87.90469736072563,74.25454258918762,52.91407653367594,95.5950086446993,85.84726929664612,84.64798500282603,87.0465535904662,83.09817910194397,79.8850444159708,86.31131378791714,86.79999828338623,85.58548712240207,88.01450944437039,572.0
574.0,71.69454395771027,49.738531772636556,93.65055614278398,85.71635961532593,84.28140118548808,87.15131804516378,83.56363534927368,80.311580048522,86.81569065002536,86.76363468170166,85.74156547833223,87.78570388507109,72.49454379081726,50.761642032624195,94.22744554901033,85.8763599395752,84.78557189369381,86.96714798545658,83.09818029403687,79.9743568223721,86.22200376570163,86.78545117378235,85.56290872217693,88.00799362538777,573.0
575.0,74.05090749263763,52.54844067682532,95.55337430844995,85.7454526424408,84.2863681996044,87.2045370852772,83.60727071762085,80.53864508931636,86.67589634592534,86.82181715965271,85.71239894896655,87.93123537033887,74.27636206150055,52.962454234956766,95.59026988804433,85.94181537628174,84.83508184861735,87.04854890394613,83.1781804561615,80.09341819131687,86.26294272100613,86.87272429466248,85.53936340081198,88.20608518851297,574.0
576.0,72.33454406261444,50.85286050577473,93.81622761945415,85.78908801078796,84.27608103395858,87.30209498761735,83.6654531955719,80.62714248728378,86.70376390386002,86.95272564888,85.80441684721579,88.10103445054422,72.71272540092468,51.25629128719781,94.16915951465155,86.05090618133545,84.90167781338693,87.20013454928397,83.34545254707336,80.21026321528313,86.4806418788636,86.97454333305359,85.61457144188444,88.33451522422274,575.0
577.0,72.46545255184174,50.95258331681659,93.97832178686687,85.90545177459717,84.34020920998734,87.470694339207,83.665452003479,80.52526667327703,86.80563733368098,86.92363381385803,85.90104671630753,87.94622091140853,73.06181609630585,51.57596382107242,94.54766837153927,86.07272624969482,84.94956741820806,87.19588508118159,83.34545254707336,80.28690565131171,86.40399944283502,86.97454452514648,85.78411359913204,88.16497545116093,576.0
578.0,74.34181690216064,52.91370355409602,95.76993025022527,85.96363186836243,84.483851064542,87.44341267218286,83.57818007469177,80.5316980468111,86.62466210257244,86.93818092346191,86.01451588381222,87.8618459631116,74.52363431453705,53.20147588890983,95.84579274016426,86.1018168926239,84.94005775073694,87.26357603451086,83.38908910751343,80.321541802985,86.45663641204186,86.94545269012451,85.73694157822545,88.15396380202357,577.0
579.0,72.9309070110321,51.44228168283999,94.41953233922422,85.94908833503723,84.45915513075659,87.43902153931788,83.62181663513184,80.54639023878488,86.69724303147879,86.95272564888,86.00923195288509,87.89621934487492,73.68727028369904,52.292877689416315,95.08166287798176,86.16727113723755,85.01373412305749,87.32080815141761,83.46908807754517,80.30737453989018,86.63080161520016,86.97454452514648,85.81620455995316,88.1328844903398,578.0
580.0,74.7636353969574,53.220275656829585,96.30699513708521,85.9927248954773,84.48497206352509,87.5004777274295,83.7963616847992,80.69226146503291,86.90046190456547,86.95272326469421,85.86108714398456,88.04435938540387,75.52726924419403,53.997939435730906,97.05659905265716,86.18908762931824,85.05031933426295,87.32785592437352,83.44727158546448,80.38285128852816,86.5116918824008,87.01090693473816,85.88821954494985,88.13359432452647,579.0
581.0,70.83636224269867,48.33217807034161,93.34054641505573,86.02181553840637,84.62155690067891,87.42207417613383,83.83999824523926,80.82844004859803,86.85155644188049,86.92363381385803,85.87676463810337,87.9705029896127,71.65090680122375,49.34063101286212,93.96118258958539,86.19636178016663,85.05116645754372,87.34155710278954,83.49818110466003,80.383259190089,86.61310301923106,87.03999757766724,85.88131413523693,88.19868102009754,580.0
582.0,63.31636309623718,32.33537304358842,94.29735314888595,86.12363338470459,84.66963346347835,87.57763330593083,83.89817953109741,80.94819519059612,86.8481638715987,87.05454230308533,86.09382799991361,88.01525660625704,64.06545370817184,32.76963382951222,95.36127358683146,86.19636178016663,84.98141359467304,87.41130996566021,83.65090727806091,80.5495771857875,86.75223737033433,87.03999757766724,85.93177270615219,88.14822244918228,581.0
583.0,67.78181791305542,42.977339352319746,92.5862964737911,86.18181586265564,84.75851622204014,87.60511550327114,83.94181489944458,80.95760236981805,86.92602742907111,87.02545285224915,86.18577716088089,87.8651285436174,68.9090883731842,44.20860904042495,93.60956770594345,86.24727129936218,85.0872191782142,87.40732342051017,83.74545216560364,80.68560768078163,86.80529665042565,86.98908805847168,85.81318774378302,88.16498837316034,582.0
584.0,67.60726988315582,42.28853711976363,92.92600264654801,86.26908779144287,84.79611352083542,87.74206206205032,84.05818104743958,81.10604608188314,87.01031601299601,87.12727069854736,86.05964141991514,88.19489997717959,68.54545414447784,43.518327736639826,93.57258055231586,86.26909017562866,85.09622778315938,87.44195256809795,83.81818056106567,80.73616140682786,86.90019971530349,87.2072696685791,86.15165883165461,88.26288050550359,583.0
585.0,66.51636183261871,40.43440055555176,92.59832310968567,86.29817843437195,84.92442303535532,87.67193383338858,84.05818104743958,81.09799465021437,87.01836744466478,87.12727069854736,86.04365705345036,88.21088434364437,68.13090682029724,42.34046610403391,93.92134753656057,86.31272554397583,85.15090955516266,87.474541532789,83.7963604927063,80.74186021899317,86.85086076641943,87.14908957481384,86.10855482635411,88.18962432327358,584.0
586.0,67.46181607246399,41.827098967745485,93.0965331771825,86.29817962646484,84.81429589828625,87.78206335464344,84.13090705871582,81.26191033423034,86.9999037832013,87.03999638557434,86.0610111159955,88.01898165515318,68.34181547164917,43.03964215119291,93.64398879210543,86.31272673606873,85.14014757323373,87.48530589890372,83.94181609153748,80.89533306761723,86.98829911545772,87.14181661605835,86.11214012385278,88.17149310826392,585.0
587.0,67.72363483905792,42.529151656571216,92.91811802154463,86.25454425811768,84.77744616093428,87.73164235530108,84.13090705871582,81.31353609998034,86.9482780174513,87.18545317649841,86.18906258618355,88.18184376681327,68.68363499641418,43.71839802989178,93.6488719629366,86.32727146148682,85.17076013130777,87.48378279166586,83.99272441864014,80.97679882834379,87.00865000893648,87.22181797027588,86.17274140287064,88.27089453768112,586.0
588.0,64.01454389095306,33.71024083800291,94.31884694390322,86.2254536151886,84.83638264196655,87.61452458841065,84.13090705871582,81.38291311789663,86.878900999535,87.11272597312927,86.07092223999874,88.15452970625981,64.54545319080353,33.75184105106691,95.33906533054014,86.36363387107849,85.19659237292326,87.53067536923372,83.88363361358643,80.94746463548984,86.81980259168301,87.22908854484558,86.22286148702767,88.23531560266349,587.0
589.0,66.22545301914215,38.97491263105269,93.47599340723161,86.28363370895386,84.82038721210716,87.74688020580055,84.20363306999207,81.4117196840299,86.99554645595423,87.11272478103638,86.04459941429401,88.18085014777874,67.08363473415375,40.08612202298566,94.08114744532183,86.42908811569214,85.27934229237223,87.57883393901204,84.05817866325378,81.13745232153772,86.97890500496985,87.25818037986755,86.3373121246021,88.17904863513301,588.0
590.0,66.12363576889038,39.004338552302485,93.24293298547828,86.29817962646484,84.92538691202952,87.67097234090016,84.24726963043213,81.4519477515842,87.04259150928006,87.0836341381073,86.14013837458903,88.02712990162557,67.1345442533493,40.12892734505397,94.14016116164464,86.48727059364319,85.36187552517109,87.61266566211529,84.12363529205322,81.19657713237314,87.05069345173331,87.30908751487732,86.38807446720062,88.23010056255401,589.0
591.0,66.13817930221558,39.00025452831689,93.27610407611427,86.29817962646484,84.87897183874264,87.71738741418704,84.31999802589417,81.61311807491681,87.02687797687152,87.35999703407288,86.40286712178944,88.31712694635631,67.15636134147644,40.07188027063068,94.2408424123222,86.51636242866516,85.32954847449895,87.70317638283137,84.07272696495056,81.17867513830794,86.96677879159319,87.31636047363281,86.35344431614061,88.27927663112501,590.0
592.0,61.032725274562836,25.85819057697592,96.20725997214976,86.356360912323,84.9195597932713,87.79316203137469,84.37817931175232,81.64079316384876,87.11556545965588,87.41818070411682,86.44924141192679,88.38711999630685,61.81818038225174,26.135576433954903,97.50078433054858,86.53090834617615,85.332121182018,87.7296955103343,84.08727049827576,81.24932253438924,86.92521846216228,87.4545431137085,86.42185444127907,88.48723178613793,591.0
593.0,62.07999736070633,28.25487366065925,95.9051210607534,86.34181618690491,84.94061175474643,87.74302061906339,84.3927252292633,81.72174142912564,87.06370902940097,87.24363446235657,86.43443121254116,88.05283771217198,62.70545274019241,28.72995834362326,96.68094713676157,86.54545307159424,85.39380929761197,87.69709684557651,84.20363545417786,81.37338586940398,87.03388503895174,87.39636063575745,86.60025340965394,88.19246786186095,592.0
594.0,63.19999843835831,31.73769838130736,94.66229849540926,86.31272435188293,84.82101752892707,87.8044311748388,84.43636298179626,81.67703556224194,87.19569040135059,87.28726983070374,86.40790033404768,88.16663932735979,64.07272517681122,32.59010062606568,95.55534972755676,86.55272483825684,85.37513689614265,87.73031278037102,84.22545313835144,81.39195905968067,87.05894721702221,87.41818070411682,86.5869717562772,88.24938965195645,593.0
595.0,61.03272587060928,26.253482890075,95.81196885114358,86.34181499481201,84.7867424884593,87.89688750116473,84.45090770721436,81.61715719483286,87.28465821959585,87.47636198997498,86.47732126465094,88.47540271529901,61.62908926606179,25.926448884623973,97.3317296474996,86.5890884399414,85.3641698540428,87.81400702584001,84.13090705871582,81.28354011486805,86.9782740025636,87.49090671539307,86.64198950346437,88.33982392732176,594.0
596.0,65.91999888420105,38.886644277936725,92.95335349046537,86.3563597202301,84.81478165446748,87.89793778599272,84.46545362472534,81.70248729676912,87.22841995268156,87.35999703407288,86.40424793496518,88.31574613318057,66.90908968448639,39.99920051294832,93.81897885602446,86.56727194786072,85.3404100042006,87.79413389152083,84.17454242706299,81.39428203862204,86.95480281550394,87.5563633441925,86.65296328472532,88.4597634036597,595.0
597.0,65.70181608200073,38.85783659959828,92.54579556440319,86.38545274734497,84.95344428292708,87.81746121176286,84.50908899307251,81.69472244725546,87.32345553888956,87.37454295158386,86.44659183642494,88.30249406674278,66.85090780258179,40.114192493240836,93.58762311192274,86.56727194786072,85.36765847470022,87.76688542102121,84.19636130332947,81.44764721543508,86.94507539122385,87.50545144081116,86.71309140401851,88.2978114776038,596.0
598.0,65.45454382896423,38.99380847316468,91.91527918476379,86.4727258682251,85.01092595612906,87.93452578032114,84.55272555351257,81.78497756223422,87.32047354479093,87.35999703407288,86.4761291876033,88.24386488054245,66.39999866485596,40.1445087277982,92.65548860191372,86.5890896320343,85.34914890932899,87.82903035473961,84.23999786376953,81.43426655302409,87.04572917451497,87.4472713470459,86.67957749314222,88.21496520094958,597.0
599.0,60.08727043867111,27.132731587520638,93.04180928982159,86.472727060318,85.04756988404489,87.8978842365911,84.75636124610901,82.07697740019559,87.43574509202243,87.53454327583313,86.48994940983428,88.57913714183198,60.54545223712922,27.643605706560102,93.44729876769833,86.5890884399414,85.3348332250851,87.8433436547977,84.24726963043213,81.50640592224715,86.9881333386171,87.5709068775177,86.69992298750957,88.44189076752583,598.0
600.0,61.99272572994232,36.85608311514724,87.1293683447374,86.4727258682251,85.07757583729091,87.86787589915929,84.72727060317993,82.0368548547602,87.41768635159967,87.65090584754944,86.47551040440058,88.8263012906983,62.85090744495392,37.74010473639915,87.96171015350869,86.6036331653595,85.32246641999271,87.88479991072629,84.32727098464966,81.54349216385113,87.11104980544819,87.65090823173523,86.85397232599023,88.44784413748023,599.0
601.0,57.16363400220871,25.972748192992114,88.3545198114253,69.55636143684387,63.756937899630415,75.35578497405733,61.91999912261963,55.11142817097675,68.7285700742625,65.27999758720398,57.600189703731644,72.95980547067632,57.476362884044654,26.40409251956292,88.54863324852639,69.59999918937683,63.317556481872494,75.88244189688118,62.42181539535523,55.99642141905438,68.84720937165609,64.87272620201111,56.25159232841491,73.4938600756073,600.0
602.0,59.03999865055084,33.39982426546852,84.68017303563317,71.4763617515564,66.60244048683964,76.35028301627315,59.1563630104065,50.45540319819282,67.85732282262019,63.81090760231019,58.67639204114087,68.9454231634795,59.919997453689575,34.275494915663295,85.56449999171585,71.24363422393799,66.30036063515763,76.18690781271835,60.14545202255249,52.40349766634172,67.88740637876326,63.72363448143006,58.30547635670099,69.14179260615913,601.0
603.0,49.07636262476444,13.032702519294546,85.12002273023434,68.68363499641418,59.05604287807629,78.31122711475209,59.112725257873535,48.595220352223045,69.63023016352402,61.13454461097717,51.97544058128691,70.29364864066744,49.498180374503136,12.753285621650392,86.24307512735588,68.53090763092041,59.41608078817739,77.64573447366344,59.119998216629035,49.42305638448729,68.81694004877079,61.301817893981934,52.72033092254689,69.88330486541697,602.0
604.0,58.632726073265076,32.72566322926578,84.53978891726437,68.13090682029724,58.460859404762594,77.8009542358319,60.20363450050355,51.09798705352928,69.30928194747781,63.62181544303894,54.45537991249249,72.78825097358539,58.99636149406433,32.774163820926006,85.21855916720266,67.50545144081116,58.00929844549596,77.00160443612636,59.62181568145753,50.79351526446859,68.45011609844647,63.41817855834962,54.41074420211979,72.42561291457945,603.0
605.0,57.67272591590882,31.070695273778362,84.27475655803929,70.93817830085754,61.296861589726205,80.57949501198888,58.109089732170105,47.13642667976247,69.08175278457774,63.59272480010987,56.57282773756263,70.61262186265711,58.050907850265496,31.134784335782744,84.96703136474825,70.13818025588989,60.8867477353679,79.38961277641188,57.869089245796204,47.77103943575787,67.96713905583454,63.5418176651001,55.99942580926549,71.0842095209347,604.0
606.0,56.87272548675537,29.854960012006032,83.89049096150471,74.58908796310425,67.86022282860672,81.31795309760177,61.33818030357361,48.4774160831187,74.19894452402852,65.04727125167847,59.68376415525404,70.4107783481029,57.27272570133209,29.655651826637346,84.88979957602683,73.7890887260437,67.09721993599538,80.48095751609202,61.09090745449066,48.94376577252238,73.23804913645894,64.69818115234375,58.68891110249949,70.70745120218801,605.0
607.0,58.09454441070556,32.09470298498631,84.0943858364248,76.74181580543518,72.37805728896178,81.10557432190858,59.78181779384612,47.01315758498726,72.55047800270498,66.76363587379456,59.51440141313208,74.01287033445703,58.159998655319214,31.467374294701848,84.85262301593659,76.26908898353577,72.17461701592987,80.36356095114166,60.34908890724182,47.9026126379884,72.79556517649524,66.93818092346191,59.752870929918615,74.12349091700521,606.0
608.0,51.476362645626075,17.266533610642632,85.68619168060951,77.17817902565002,73.57307752802699,80.78328052327306,62.763633728027344,53.78498169816308,71.74228575789161,67.62181639671326,59.560825907410276,75.68280688601624,51.70908942818642,16.721942296898902,86.69623655947393,76.86545252799988,72.95324330359765,80.77766175240211,62.865452766418464,53.83084776283216,71.90005777000476,68.15272569656372,60.52791227316331,75.77753911996413,607.0
609.0,57.39636242389678,30.710338665151962,84.0823861826416,76.49454474449158,72.96880973066696,80.02027975831619,64.3927252292633,57.51190401738535,71.27354644114126,67.88363575935364,60.9343552110567,74.83291630765058,57.71636188030242,30.454966599780157,84.9777571608247,76.36363506317139,72.21674523742543,80.51052488891735,64.33454275131226,58.13060483486783,70.53848066775669,68.22545051574707,60.771286971800485,75.67961405969366,608.0
610.0,53.71636271476745,22.622302458076867,84.81042297145802,76.77090764045715,73.13796376607377,80.40385151484054,65.38181662559509,59.19785989061614,71.56577336057404,68.27636122703552,61.428130096908156,75.1245923571629,53.87636244297027,22.130183752534318,85.62254113340622,76.61090731620789,72.48676675555825,80.73504787685752,65.22909045219421,59.527682846851974,70.93049805753645,68.68363380432129,61.17309429220364,76.19417331643893,609.0
611.0,58.76363515853882,33.02840289674286,84.49886742033478,77.30908870697021,73.92863928640801,80.68953812753242,67.47636198997498,60.99599995318464,73.9567240267653,69.65818047523499,63.21034286147678,76.1060180889932,58.85818064212799,32.48310409303549,85.23325719122049,76.89454317092896,72.56249013698591,81.226596204872,67.4545431137085,61.49240324507923,73.41668298233776,70.19636273384094,63.16902031976662,77.22370514791527,610.0
612.0,58.02181601524353,31.7335784016859,84.31005362880116,77.41090655326843,73.68736995252075,81.13444315401611,66.7199981212616,60.61619227745855,72.82380396506464,70.41454315185547,63.930099597155625,76.89898670655532,58.61818015575408,32.11910609761405,85.11725421389411,77.43272542953491,73.25536880064014,81.61008205842968,67.4618148803711,61.99798010056436,72.92564966017783,71.15636229515076,64.44840906539257,77.86431552490895,611.0
613.0,51.81090623140335,18.451572976835116,85.17023948597159,77.10545420646667,72.87056450701327,81.34034390592008,66.96727156639099,61.448520344670726,72.48602278811126,70.4872715473175,63.664964018188996,77.30957907644601,52.727271765470505,19.29280157618608,86.16174195475493,77.18545317649841,72.89511446527136,81.47579188772546,67.25090742111206,61.42877245588218,73.07304238634194,71.01090550422668,64.06448123901129,77.95732976944208,612.0
614.0,59.723634123802185,34.86130823089479,84.58596001670958,77.51272559165955,73.27596336955673,81.74948781376236,68.1745445728302,62.635896478952766,73.71319266670764,70.67636132240295,63.752473234311736,77.60024941049417,60.465452671051025,35.479885307794845,85.4510200343072,77.70908832550049,73.44042594335285,81.97775070764813,68.61090779304504,63.20424643640808,74.017569149682,71.32363557815552,64.386725140631,78.26054601568003,613.0
615.0,59.854543805122375,34.88996067208447,84.81912693816028,78.09454202651978,74.08912528111183,82.09995877192772,69.2654538154602,63.40501525928597,75.12589237163444,71.28727197647095,64.30916663590092,78.26537731704097,60.46545386314393,35.509977309926555,85.4209304163613,78.15272569656372,74.49285784848905,81.81259354463839,69.16363477706909,63.41162633307483,74.91564322106336,71.74545168876648,64.51553277062501,78.97537060690794,614.0
616.0,59.89817976951599,34.92101455717406,84.87534498185792,78.89454364776611,75.85501460091947,81.93407269461275,69.35272574424744,63.23874591181806,75.46670557667682,72.26181626319885,65.95032119202797,78.57331133436973,60.254544615745544,35.179583735708945,85.32950549578214,78.87272477149963,76.0853859354041,81.66006360759516,69.42545175552368,63.7152382927017,75.13566521834566,72.53818035125732,65.56653037762008,79.50983032489457,615.0
617.0,59.6363615989685,34.31572602820515,84.95699716973185,79.22908782958984,76.5041926138555,81.9539830453242,69.48363423347473,63.854524103758635,75.11274436319083,73.04727077484131,67.2378235852754,78.85671796440722,59.94908928871154,34.39143487133317,85.5067437060899,79.11999940872192,76.50328369369366,81.73671512375019,69.94181632995605,64.54132130439321,75.3423113555189,72.930908203125,66.59305852337678,79.26875788287322,616.0
618.0,59.37454342842102,33.73951728805619,85.00956956878585,79.41817998886108,76.41647196917312,82.41988800854905,69.45454359054565,63.87797028817718,75.03111689291413,73.425452709198,67.65460140501804,79.19630401337795,59.389089941978455,33.44673262836903,85.33144725558788,79.5272707939148,76.96950743406995,82.08503415375964,69.57090735435486,64.34690656874095,74.79490813996877,73.23636174201965,66.79722485133205,79.67549863270726,617.0
619.0,54.71999794244766,22.613416848960455,86.82657903593487,79.65090751647949,76.9077301779451,82.39408485501389,69.49817895889282,63.9131694877687,75.08318843001695,73.84727120399475,68.21088507412858,79.48365733386092,55.025452971458435,23.068236717193926,86.98266922572294,79.81817841529846,77.22091311932239,82.41544371127453,69.61454391479492,64.67788060214954,74.5512072274403,73.59999775886536,67.19849954173986,80.00149597599085,618.0
620.0,55.665453374385834,24.627536371383886,86.70337037738778,80.04363417625427,77.37463095797811,82.71263739453043,70.51636219024658,64.8430284759754,76.18969590451776,74.77818012237549,69.14535898091873,80.41100126383225,55.81817984580994,25.051546771560957,86.58481292005891,79.79636073112488,77.1917748814663,82.40094658078345,70.34908771514893,65.4608749360889,75.23730049420895,74.1599977016449,67.72956435224928,80.59043105104051,619.0
621.0,59.301817417144775,33.1808489199225,85.42278591436705,80.43636083602905,78.14689409019076,82.72582758186735,70.96727252006531,65.82534562772977,76.10919941240084,75.1272714138031,69.44057660609084,80.81396622151536,59.541817307472236,33.266647593282,85.81698702166247,79.90545153617859,77.29680763103475,82.51409544132243,70.71272492408752,66.19129125638808,75.23415859178697,74.93090748786926,68.67828495616797,81.18353001957055,620.0
622.0,60.276362895965576,35.781444824688286,84.77128096724286,80.31999826431274,77.86358170832536,82.77641482030013,71.49090886116028,66.66755044358418,76.31426727873638,75.40363430976868,70.19502313723567,80.61224548230169,60.436362624168396,35.78050230659571,85.09222294174108,80.15999913215637,77.59068097259001,82.72931729172274,71.24363422393799,67.06186447374378,75.4254039741322,75.2436351776123,69.63270170983668,80.85456864538793,621.0
623.0,60.30545234680176,35.304857591296184,85.30604710230733,80.63999772071838,78.52377055699895,82.75622488443781,72.11636185646057,67.77502448016114,76.45769923276,75.59272527694702,70.96879211951747,80.21665843437657,60.3199976682663,35.39797920597485,85.24201613055776,80.58908939361572,78.41069657741892,82.76748220981253,71.68727159500122,67.58707231878977,75.78747087121268,75.70909023284912,70.45935820281926,80.95882226287898,622.0
624.0,60.10181546211243,35.5570035865002,84.64662733772465,80.65454244613647,78.46063586251039,82.84844902976256,72.05818057060242,67.96879896984849,76.14756217135634,76.04363560676575,71.53290405494494,80.55436715858656,60.19636273384095,35.7786664438762,84.61405902380571,80.75636267662048,78.52075185038505,82.99197350285591,71.85454368591309,67.86911399678542,75.83997337504076,76.02181553840637,70.95534284373613,81.08828823307661,623.0
625.0,61.323635578155525,37.082020611267566,85.56525054504348,80.66908955574036,78.33308350819948,83.00509560328123,72.29090809822083,68.35657225197971,76.22524394446194,76.39272689819336,71.95439676472921,80.83105703165751,61.236361861228936,37.12018476162956,85.35253896082831,80.91636180877686,78.58463218892179,83.24809142863192,72.18181610107422,68.28208213412192,76.08155006802652,76.49454236030579,71.53403173612766,81.45505298448391,624.0
626.0,59.44727122783661,33.555821482267724,85.33872097340549,81.01817965507507,78.38840905541659,83.64795025473356,72.91636228561401,69.1705197925464,76.66220477868163,76.79999828338623,72.59091566499659,81.00908090177587,59.534544348716736,34.095049573294645,84.97403912413883,80.9963607788086,78.5337360380187,83.45898551959849,72.71999835968018,68.94278011731843,76.49721660204192,76.82181715965271,71.8952090878631,81.74842523144233,625.0
627.0,60.785454511642456,36.469115144995456,85.10179387828946,81.2363612651825,78.44795670023474,84.02476583013025,73.22181701660156,69.38225813534156,77.06137589786157,77.11999773979187,73.02118483823675,81.21881064134699,60.7418155670166,36.334709281965765,85.14892185206745,81.13454341888428,78.5533139086702,83.71577292909835,73.01090598106384,69.41114377232856,76.61066818979913,77.18545317649841,72.36150456191744,82.00940179107938,626.0
628.0,60.98908960819245,36.8772523468878,85.1009268694971,81.4690899848938,78.67859666150507,84.25958330828253,73.58545184135437,69.63689032473178,77.53401335797696,77.59999871253967,73.57856852432708,81.62142890075226,60.7999986410141,36.90345863715561,84.69653864487259,81.03999733924866,78.43109945833321,83.6488952201641,73.28727126121521,69.73714921714223,76.83739330528819,77.39636182785034,72.552922632936,82.23980102276468,627.0
629.0,63.2872712612152,40.832944873943326,85.74159764848707,81.65817975997925,79.37137225195268,83.94498726800582,73.83272409439087,69.60064646086866,78.06480172791308,77.9345428943634,73.91423053811502,81.95485525061179,63.57090711593628,41.466984878790754,85.6748293530818,81.22181534767151,78.72638393477371,83.71724676056931,73.31636309623718,69.60563390852704,77.02709228394733,77.64363408088684,73.19355100411778,82.0937171576559,628.0
630.0,58.21090787649155,29.88956038358954,86.53225536939355,81.585453748703,79.42715702357727,83.74375047382874,73.87636065483093,69.60169307431688,78.15102823534498,78.21090698242188,74.18665024067553,82.23516372416822,58.79272520542145,31.06323773267463,86.52221267816827,81.24363422393799,78.74770167528352,83.73956677259245,73.52727174758911,69.65561042665847,77.39893306851975,77.75999784469604,73.32582531905643,82.19417037033566,629.0
631.0,63.650906682014465,41.241854361972806,86.05995900205613,81.8327248096466,79.82948867919913,83.83596094009408,73.83272528648376,69.61849452909254,78.04695604387499,78.298180103302,74.31255102969445,82.28380917690956,64.10908877849579,42.05922799493974,86.15894956205184,81.38181567192078,78.95510536219565,83.8085259816459,73.51272463798523,69.80696747137861,77.21848180459185,77.91999936103821,73.7429735906305,82.09702513144592,630.0
632.0,63.476361632347114,40.859151298599116,86.09357196609511,82.0799970626831,80.1991847812076,83.9608093441586,74.03636336326599,69.75470852995933,78.31801819657265,78.53090763092041,74.53507493347922,82.5267403283616,63.51999819278718,41.31621974968883,85.72377663588553,81.46908760070801,79.18040154925573,83.75777365216028,73.70908856391907,70.00749113299767,77.41068599484046,78.1890881061554,74.0935023053025,82.2846739070083,631.0
633.0,63.185452818870544,40.079607481846686,86.2912981558944,82.28363513946533,80.44333216114448,84.12393811778618,74.79272603988647,70.76748270454053,78.81796937523242,78.44363331794739,74.23373481364808,82.65353182224669,63.26545298099517,40.88071258223995,85.65019337975039,81.4763617515564,79.14318860452387,83.80953489858892,74.25454258918762,70.54073257194864,77.9683526064266,78.5527241230011,74.58963890256837,82.51580934343383,632.0
634.0,63.01090657711029,40.59293316527955,85.42887998894103,82.58908867835999,81.02114540212278,84.15703195459719,75.03999829292297,71.40676288870456,78.67323369714138,78.32727074623108,74.17958173618578,82.47495975627638,63.33090841770173,41.22231801284859,85.43949882255487,81.70908808708191,79.52984721946103,83.88832895470279,74.55272436141968,71.20841746754633,77.89703125529303,78.69090676307678,74.64039793286412,82.74141559328945,633.0
635.0,63.75272512435913,41.42257379474267,86.08287645397559,82.53090620040894,81.00935872071551,84.05245368010236,75.33090710639954,72.21362992524753,78.44818428755154,78.25454354286194,74.26248491589982,82.24660216982406,64.3345433473587,42.16123114140915,86.50785555330826,82.09454298019409,79.76746893106171,84.42161702932647,74.56727266311646,71.53645522980256,77.59809009643035,78.69817972183228,74.71238762166213,82.68397182200242,634.0
636.0,63.316362500190735,40.6024111153663,86.03031388501518,82.64727115631104,81.15450021536405,84.14004209725802,75.24363398551941,72.26154947041886,78.22571850061996,78.37090730667114,74.58084620873107,82.16096840461121,63.229089975357056,40.59653933689438,85.86164061381973,82.26181626319885,80.04372285009927,84.47990967629843,74.71272587776184,71.86419791298941,77.56125384253427,78.68363499641418,74.66974215484697,82.6975278379814,635.0
637.0,63.38908851146699,40.37883039065332,86.39934663228065,82.51636147499084,80.86944484209683,84.16327810788486,75.08363485336304,71.93210041851569,78.23516928821039,78.60363483428955,74.7906854999402,82.4165841686389,63.27272474765777,40.393929372806525,86.15152012250901,82.25454211235046,80.01751250170959,84.49157172299134,75.07636070251465,72.28208204073695,77.87063936429234,78.82908821105957,74.81725402099627,82.84092240112287,636.0
638.0,61.963635087013245,38.333538574482986,85.5937315995435,82.5745439529419,80.55474150859702,84.59434639728677,75.21454334259033,72.16112419475267,78.26796249042799,78.92363429069519,75.0060026003234,82.84126598106698,61.94908916950226,38.95679323295413,84.94138510605038,82.24727153778076,80.05918865666577,84.43535441889576,75.27999758720398,72.43439459821171,78.12560057619625,79.00363326072693,75.14475208179283,82.86251443966103,637.0
639.0,62.8218162059784,39.196230291068034,86.44740212088877,82.96727061271667,80.93845462883604,84.99608659659731,75.46181678771973,72.4695512293674,78.45408234607206,79.0254533290863,74.91022020956687,83.14068644860573,62.95999825000763,39.80169120511114,86.11830529490412,82.4509072303772,80.45080838348727,84.45100607726712,75.28727054595947,72.27011804483269,78.30442304708626,79.06181573867798,75.14994426458296,82.973687212773,638.0
640.0,62.54545211791992,38.97216572735008,86.11873850848977,82.99636125564575,80.99510448354924,84.99761802774226,75.6218147277832,72.90333223838438,78.34029721718203,79.19999837875366,75.10880665722746,83.29119010027986,62.55272507667542,39.18839753511976,85.91705261823108,82.46545195579529,80.47134414779644,84.45955976379413,75.51272511482239,72.49995700986061,78.52549321978417,79.35999870300293,75.45005461026899,83.26994279573687,639.0
641.0,62.85090863704681,39.38312367870512,86.3186935953885,83.03999781608582,81.19624989667662,84.88374573549501,75.72363495826721,72.9081410710841,78.53912884545032,79.62181687355042,75.7493369599983,83.49429678710253,62.98181653022766,39.97550043020699,85.98813263024833,82.51636266708374,80.57875843574325,84.45396689842423,75.7527244091034,72.78675816051138,78.7186906576954,79.6436333656311,75.70355450780971,83.5837122234525,640.0
642.0,62.589089274406426,38.59820601391782,86.57997253489503,83.01090836524963,81.32197529690815,84.69984143359112,75.8690881729126,72.90800656592918,78.83016977989601,79.72363352775574,75.88338538903962,83.56388166647186,62.45090663433075,38.897324751373745,86.00448851728775,82.59636163711548,80.65276042633859,84.53996284789237,75.90545296669006,72.94794692101327,78.86295901236686,79.86181735992432,76.09757523240299,83.62605948744564,641.0
643.0,63.17090690135956,39.96318101989526,86.37863278282386,83.09818029403687,81.4006564905495,84.79570409752424,76.1018168926239,73.09764457425341,79.1059892109944,80.04363536834717,76.25671637091223,83.8305543657821,63.527271151542664,40.87028805962235,86.18425424346299,82.7054512500763,80.7515013032682,84.65940119688439,75.94908833503723,72.82788811055039,79.07028855952407,80.0145423412323,76.2143594939275,83.8147251885371,642.0
644.0,63.43272626399994,40.327169045106146,86.53828348289373,83.03999781608582,81.49003613877706,84.58995949339457,76.05818033218384,72.8423522870621,79.27400837730558,80.0145423412323,76.33717361017023,83.69191107229437,63.970908522605896,41.13828903116759,86.8035280140442,82.77817964553833,80.92014334482326,84.6362159462534,76.06545209884644,73.01421870725956,79.11668549043331,80.07272481918335,76.39747774175962,83.74797189660708,643.0
645.0,63.88363420963288,40.953682271659815,86.81358614760595,83.02545189857483,81.47191111826803,84.57899267888163,76.18908882141113,73.08959321262643,79.28858443019584,80.04363417625427,76.45389770154688,83.63337065096167,64.42181766033173,41.898639347277765,86.94499597338569,82.77817964553833,80.91144707263615,84.64491221844051,76.17454409599304,72.95986818627517,79.38922000571091,80.08727073669434,76.50673750140403,83.66780397198464,644.0
646.0,63.941816687583916,40.971602071783764,86.91203130338407,83.170907497406,81.51119618349834,84.83061881131367,76.58181667327881,73.60177284621004,79.56186050034758,80.26181697845459,76.54859371864869,83.97504023826049,64.20363426208496,41.819423324428755,86.58784519974117,82.90908813476562,81.09563814561392,84.72253812391733,76.3490879535675,73.07710727685634,79.62106863027867,80.2472710609436,76.5638127304743,83.93072939141291,645.0
647.0,64.30545330047607,41.82811504836549,86.78279155258666,83.3018147945404,81.78618774006361,84.8174418490172,76.78545355796814,74.11952580681235,79.45138130912393,80.45090675354004,76.6850683045798,84.21674520250028,64.63999927043915,42.75681362877473,86.52318491210357,83.01090598106384,81.22327073932485,84.79854122280284,76.54545307159424,73.27292817775209,79.81797796543638,80.30545234680176,76.63357174101382,83.97733295258969,646.0
648.0,64.36363458633423,41.48440521815749,87.24286395451097,83.28727006912231,81.80981294002882,84.76472719821581,76.94545388221741,74.27229420152794,79.61861356290687,80.56727051734924,76.83068581951909,84.3038552151794,64.74181592464447,42.596339132676746,86.8872927166122,83.02545309066772,81.17333479373876,84.87757138759669,76.74181580543518,73.58366019691627,79.89997141395409,80.53817868232727,76.93750062382409,84.13885674083045,647.0
649.0,64.85818028450012,42.808477203835025,86.90788336516522,83.38909029960632,81.95597473531897,84.82220586389367,76.98908805847168,74.40619454918681,79.57198156775655,80.58181643486023,76.8351265840504,84.32850628567006,64.91636216640472,43.11134493113619,86.72137940167326,83.0472719669342,81.23247643179673,84.86206750207168,76.85090661048889,73.87168537143667,79.83012784954111,80.55272459983826,77.02813195557098,84.07731724410553,648.0
650.0,64.98909056186676,42.51662258923926,87.46155853449426,83.60727071762085,82.27952540703986,84.93501602820184,77.11999773979187,74.7496032906474,79.49039218893634,80.63999772071838,76.92791170133336,84.35208374010341,65.14908969402313,43.02662784549956,87.2715515425467,83.13454508781433,81.23380008685939,85.03529008876927,77.04727053642273,74.19169302199965,79.9028480508458,80.68363428115845,77.13166899980858,84.23559956250831,649.0
651.0,64.91636335849762,42.70329476469479,87.12943195230045,83.59272360801697,82.40925601162733,84.7761912044066,77.38181471824646,75.02462134876261,79.73900808773031,80.65454363822937,76.92058141293757,84.38850586352117,65.04727125167847,43.200511239212474,86.89403126414446,83.09817910194397,81.26778257022305,84.92857563366489,77.14181661605835,74.39623137270335,79.88740185941334,80.69090604782104,77.20625390400635,84.17555819163574,650.0
652.0,64.91636216640472,42.851717510370065,86.98100682243938,83.59272599220276,82.49867123803016,84.68678074637536,77.27999806404114,74.918544397685,79.64145173039728,80.78545331954956,77.24885983427049,84.32204680482863,65.24363458156586,43.46322367171261,87.0240454914191,83.13454270362854,81.23014999688165,85.03893541037543,77.19272494316101,74.47414464384875,79.91130524247328,80.77090620994568,77.33609379647062,84.20571862342074,651.0
653.0,64.50908839702606,42.114460757141785,86.90371603691034,83.70908856391907,82.4856273851371,84.93254974270104,77.27999806404114,74.73267370174912,79.82732242633315,80.88726997375488,77.46159293099609,84.31294701651368,64.74908947944641,42.35839503212331,87.13978392676951,83.14908862113953,81.40503485199076,84.89314239028829,77.0836341381073,74.44214642942897,79.72512184678563,81.03272676467896,77.4725621373164,84.59289139204151,652.0
654.0,65.01818001270294,43.09317028587404,86.94318973953185,83.7963616847992,82.63000092586279,84.9627224437356,77.17818021774292,74.70684247498546,79.64951796050038,80.97454309463501,77.5522635830516,84.39682260621842,65.6799989938736,44.09735491077883,87.26264307696836,83.23636293411255,81.48165214424077,84.99107372398433,77.13454246520996,74.38537002495315,79.88371490546677,81.25818014144897,77.69671495535881,84.81964532753913,653.0
655.0,65.04727065563202,42.77599947528775,87.31854183597629,83.86908888816833,82.70613431722442,85.03204345911224,77.41090655326843,74.77832011920634,80.04349298733052,81.00363492965698,77.55832625044764,84.44894360886633,65.53454458713531,43.77154906059089,87.29754011367973,83.30909132957458,81.53620091617653,85.08198174297264,77.2072696685791,74.43129301670282,79.98324632045538,81.32363438606262,77.95144885305982,84.69581991906543,654.0
656.0,65.46908915042877,43.577733793552426,87.36044450730512,83.89817953109741,82.71694955001668,85.07940951217815,77.4545431137085,74.93992395698695,79.96916227043005,81.11999869346619,77.76247185607248,84.4775255308599,65.93454420566559,44.54653648889456,87.32255192243662,83.38909029960632,81.65820343115782,85.11997716805483,77.30908989906311,74.5531185198718,80.06506127825442,81.30908846855164,77.99281457806936,84.62536235903391,655.0
657.0,65.45454382896423,43.601967049235874,87.3071206086926,83.98545265197754,82.86064473325979,85.11026057069529,77.65818119049072,75.36790711953891,79.94845526144253,81.41090631484985,78.08185606672248,84.73995656297723,65.66545248031616,43.92761009516159,87.40329486547074,83.44726920127869,81.87553582879589,85.01900257376148,77.51272559165955,74.86808678911933,80.15736439419976,81.30181670188904,78.03016012967704,84.57347327410103,656.0
658.0,65.71636080741882,43.698811467490955,87.73391014734669,84.0290904045105,82.90287339800248,85.15530741101851,77.73090600967407,75.50029993395671,79.96151208539143,81.43999814987183,78.24769186450183,84.63230443524182,65.94909012317657,44.28120602191203,87.61697422444112,83.45454335212708,81.89980947248596,85.0092772317682,77.55636215209961,74.88674004356872,80.2259842606305,81.32363438606262,77.99823980708237,84.64902896504287,657.0
659.0,65.54181694984436,43.36575787839962,87.7178760212891,84.11636233329773,83.01148183121842,85.22124283537704,77.78908848762512,75.43604877415349,80.14212820109675,81.54181599617004,78.44752988213092,84.63610211020917,66.0363620519638,44.28712348494231,87.7856006189853,83.51999878883362,81.93966576531135,85.10033181235589,77.70908951759338,75.15896429565701,80.25921473952975,81.41090631484985,78.19777111284098,84.62404151685872,658.0
660.0,65.43999910354614,43.478446223212515,87.40155198387977,84.14545178413391,83.09404614208557,85.19685742618225,78.09454441070557,75.73264261784144,80.4564462035697,81.74545288085938,78.56493465424579,84.92597110747296,65.83272635936737,44.19461225516899,87.47084046356575,83.6654531955719,82.16693764796689,85.16396874317691,77.73817896842957,75.25087032396323,80.2254876128959,81.52727127075195,78.30154899969968,84.75299354180423,659.0
661.0,65.52727043628693,43.7901483991502,87.26439247342365,84.26181554794312,83.25067109187655,85.27296000400968,78.15272569656372,75.93329356327494,80.3721578298525,81.81818008422852,78.780129640139,84.85623052831804,65.9199982881546,44.50438821376465,87.33560836254455,83.73090624809265,82.13865155578718,85.32316094039813,77.79636144638062,75.33668799643718,80.25603489632405,81.67272686958313,78.44096385099634,84.90448988816992,660.0
662.0,65.58545291423798,43.742109598385504,87.42879623009046,84.24727082252502,83.16170891387493,85.33283273117512,78.32727193832397,76.06219438719212,80.59234948945583,81.75999879837036,78.79534717798433,84.7246504187564,66.08727276325226,44.59580024542895,87.57874528107557,83.77454400062561,82.22825672140546,85.32083127984576,77.85454392433167,75.38195071325609,80.32713713540724,81.75272464752197,78.63186451608452,84.87358477895943,661.0
663.0,65.70181667804718,44.01368286296859,87.38995049312578,84.33454275131226,83.36614993169329,85.30293557093123,78.23999881744385,76.01235875157691,80.46763888331078,81.8327260017395,78.83172347702853,84.83372852645047,66.07272565364838,44.483732625180124,87.66171868211663,83.75999808311462,82.18381143730373,85.33618472892552,77.9272711277008,75.44187702429535,80.41266523110626,81.7163610458374,78.50600514393734,84.92671694773746,662.0
664.0,66.32727146148682,44.60262569591687,88.05191722705676,84.37817931175232,83.40325277257318,85.35310585093146,78.50181579589844,76.22939362446581,80.77423796733106,81.77454352378845,78.75150277728278,84.79758427029412,66.39272689819336,45.012556174438544,87.77289762194818,83.81090641021729,82.23539079336467,85.3864220270699,77.99272537231445,75.5550859933594,80.43036475126951,81.81090474128723,78.55261327201946,85.069196210555,663.0
665.0,66.12363576889038,44.463028880292356,87.7842426574884,84.30545210838318,83.27257214937177,85.33833206739459,78.44363451004028,76.17762387113795,80.70964514894261,81.93454504013062,78.94360558475935,84.92548449550188,66.47272527217865,45.23035523913732,87.71509530521999,83.93454313278198,82.32313687022646,85.5459493953375,77.99999952316284,75.522598483312,80.47740056301369,81.90545320510864,78.76619431573408,85.0447120944832,664.0
666.0,65.94909071922302,44.12500715391141,87.77317428453463,84.276362657547,83.17411904358434,85.37860627150965,78.55999827384949,76.30580556042163,80.81419098727734,81.97818040847778,79.02604525937286,84.9303155575827,66.47999882698059,45.020471052749016,87.93952660121217,83.9054524898529,82.27200089709905,85.53890408260676,77.97090649604797,75.45216348306715,80.4896495090288,81.9636344909668,78.92253785718745,85.00473112474614,665.0
667.0,66.02181673049927,44.49384353469151,87.54978992630703,84.30545330047607,83.14934229887334,85.46156430207881,78.71999859809875,76.4762703163301,80.96372687986741,82.06545352935791,79.16063871281584,84.97026834589998,66.53090834617615,45.34515633997896,87.71666035237334,83.96363377571106,82.454869509309,85.47239804211311,78.08727145195007,75.62558324170931,80.54895966219084,82.09454417228699,79.05273022554577,85.1363581190282,666.0
668.0,66.2254524230957,44.48361147264997,87.96729337354144,84.34908866882324,83.10165264975039,85.59652468789609,78.60363483428955,76.38372749631144,80.82354217226766,82.06545352935791,79.06568506274127,85.06522199597455,66.79272532463074,45.534527745286596,88.05092290397488,84.00727033615112,82.49601167866545,85.51852899363679,78.21090817451477,75.74254222317515,80.67927412585439,82.23272442817688,79.20660108433447,85.2588477720193,667.0
669.0,66.23999834060669,44.71620311897883,87.76379356223455,84.39272403717041,83.18273889918652,85.6027091751543,78.64727139472961,76.49990915175466,80.79463363770456,82.18181610107422,79.16955491045725,85.19407729169119,66.7199981212616,45.64531255589459,87.7946836866286,84.05817985534668,82.55411487862824,85.56224483206512,78.23272585868835,75.8096130640781,80.6558386532986,82.18908905982971,79.15393368438554,85.22424443527389,668.0
670.0,66.13818049430847,44.62260644165775,87.65375454695919,84.37817811965942,83.24167597102067,85.51468026829818,78.64727139472961,76.56557020771533,80.7289725817439,82.06545233726501,79.06348020944468,85.06742446508535,66.69817984104156,45.569039152616156,87.82732052946697,84.05818104743958,82.53424500866697,85.58211708621218,78.26908826828003,75.93011110246441,80.60806543409565,82.23999738693237,79.2506932771148,85.22930149674994,669.0
671.0,66.42908871173859,44.88440346840947,87.97377395506771,84.5236349105835,83.47172633279958,85.57554348836742,78.7927258014679,76.54311255577522,81.04233904716057,82.22545266151428,79.27681113112533,85.17409419190324,66.86545252799988,45.642739118375204,88.08816593762455,84.10908818244934,82.64548011472671,85.57269625017197,78.37818026542664,76.1912776732661,80.56508285758717,82.28363394737244,79.29745095798805,85.26981693675683,670.0
672.0,66.37090742588043,44.982745774692006,87.75906907706886,84.59636092185974,83.41647575996781,85.77624608375167,78.73454332351685,76.31336834010835,81.15571830692534,82.26908922195435,79.37668215669825,85.16149628721044,66.95999801158905,45.87390762863697,88.04608839454113,84.13818001747131,82.76635013389539,85.51000990104724,78.46545219421387,76.1204339981738,80.81047039025394,82.29817986488342,79.32397716789548,85.27238256187137,671.0
673.0,66.67636215686798,45.31858923921138,88.03413507452458,84.69817996025085,83.54987163046319,85.84648829003852,78.74909043312073,76.3444677955995,81.15371307064196,82.29817867279053,79.43001088308324,85.16634646249781,66.99636161327362,46.00018648193282,87.99253674461443,84.22545313835144,82.88506964128474,85.56583663541814,78.49454283714294,76.231568786067,80.75751688821889,82.30545163154602,79.35275594191906,85.25814732117298,672.0
674.0,66.63272500038147,45.21751373952053,88.04793626124241,84.65454339981079,83.57950852987729,85.7295782697443,79.01090621948242,76.53572061903523,81.48609181992961,82.38545417785645,79.52291794793054,85.24799040778235,66.92363500595093,46.037409739230014,87.80986027267184,84.23999905586243,82.87997907289085,85.600019038834,78.58181595802307,76.46037890422133,80.70325301182481,82.39272594451904,79.48120478806752,85.30424710097057,673.0
675.0,66.69090747833252,45.25455251196507,88.12726244469997,84.68363404273987,83.55624397191959,85.81102411356015,78.93818140029907,76.85140327873478,81.02495952186337,82.38545298576355,79.49853827184145,85.27236769968565,67.05454468727112,45.97501888528106,88.13407048926118,84.23999786376953,82.8995638823769,85.58043184516217,78.67636203765869,76.69703236785915,80.65569170745823,82.44363307952881,79.457670762931,85.42959539612662,674.0
676.0,66.55999898910522,45.20074053137418,87.91925744683627,84.68363285064697,83.60173130164225,85.7655343996517,79.06908750534058,76.98497359399695,81.1532014166842,82.38545179367065,79.50357939373173,85.26732419360958,67.0181804895401,46.083713991228734,87.95264698785147,84.30545210838318,83.00660544875386,85.6042987680125,78.6690902709961,76.68525429821375,80.65292624377844,82.49454379081726,79.57868776727865,85.41039981435587,675.0
677.0,66.79272472858429,45.35984955948544,88.22559989768314,84.74181532859802,83.69494787128009,85.78868278591595,79.18545126914978,77.24593553937011,81.12496699892945,82.41454243659973,79.45123122950068,85.37785364369878,67.18545258045197,46.088610433813415,88.28229472709052,84.31272506713867,82.98194628015975,85.6435038541176,78.72727155685425,76.75071622240092,80.70382689130757,82.54545092582703,79.65277006522564,85.43813178642841,676.0
678.0,66.93818032741547,45.73555576929451,88.14080488553643,84.7709059715271,83.71498097154594,85.82683097150826,79.25818085670471,77.14883951965994,81.36752219374948,82.45818018913269,79.48373308719727,85.43262729106812,67.17817962169647,46.33251274270052,88.02384650069243,84.43636059761047,83.07042334502091,85.80229785020003,78.83636236190796,76.78802177010606,80.88470295370986,82.574542760849,79.58559379152798,85.56349173017001,677.0
679.0,67.03999817371368,45.71332992552419,88.36666642190318,84.78545308113098,83.82418733140538,85.74671883085658,79.31636214256287,77.22199306576269,81.41073121936304,82.51636147499084,79.64128836078696,85.39143458919473,67.22908854484558,46.35241223200029,88.10576485769087,84.47272539138794,83.202859021111,85.74259176166488,78.85090708732605,76.8305793283557,80.8712348462964,82.5745415687561,79.59811632238247,85.55096681512974,678.0
680.0,67.08363473415375,45.8835659146444,88.28370355366309,84.8872697353363,83.89353841956844,85.88100105110416,79.34545397758484,77.40894144716475,81.28196650800493,82.53090739250183,79.64903249560822,85.41278228939544,67.4472713470459,46.60527106188855,88.28927163220325,84.50181603431702,83.18481919887003,85.818812869764,78.92363429069519,76.94463866279591,80.90262991859447,82.66909003257751,79.74090275270258,85.59727731245245,679.0
681.0,66.92363500595093,45.766783930147284,88.08048608175457,84.90181565284729,83.94717470837146,85.85645659732312,79.56363439559937,77.52402564480592,81.60324314639281,82.6909065246582,79.81151117969307,85.57030186962334,67.53454327583313,46.78627118429645,88.2828153673698,84.5236337184906,83.2013270352102,85.845940401771,79.07636165618896,77.10976355398057,81.04295975839736,82.79272556304932,79.88551992960709,85.69993119649155,680.0
682.0,67.18545258045197,46.09671409261153,88.2741910682924,84.8872697353363,83.95109178921912,85.82344768145349,79.44727182388306,77.53923804977126,81.35530559799486,82.74908900260925,79.84482019387933,85.65335781133918,67.39636242389679,46.69988355854041,88.09284128925317,84.516361951828,83.15299238246234,85.87973152119366,79.17818069458008,77.22558568012484,81.13077570903532,82.80727028846741,80.00132691089736,85.61321366603745,681.0
683.0,67.22908914089203,45.982728199158736,88.47545008262531,84.97454404830933,84.06822131777592,85.88086677884273,79.41817998886108,77.26012731494629,81.57623266277588,82.74908900260925,79.79426751498903,85.70391049022948,67.43272602558136,46.65583757832057,88.20961447284215,84.54545259475708,83.17637302584605,85.91453216366811,79.09818053245544,77.16023282624734,81.03612823866355,82.80727028846741,79.86873897219003,85.74580160474478,682.0
684.0,67.2727245092392,46.196931810514876,88.34851720796351,84.98908877372742,84.07694772572381,85.90122982173102,79.43272590637207,77.52413778065892,81.34131403208522,82.8218162059784,79.97874715591547,85.66488525604132,67.53454387187958,46.9265876407101,88.14250010304906,84.5236349105835,83.08909022974072,85.95817959142627,79.21454310417175,77.29972952497896,81.12935668336455,82.77817845344543,79.96068916534442,85.59566774154645,683.0
685.0,67.15636193752289,45.68730137389493,88.62542250115084,85.04727125167847,84.1279123634179,85.96663013993903,79.6363615989685,77.46365377101819,81.80906942691882,82.76363372802734,79.95020635568339,85.5770611003713,67.39636182785034,46.270363395960416,88.52236025974027,84.516361951828,83.12230227783121,85.9104216258248,79.31636214256287,77.42573166199969,81.20699262312604,82.87999749183655,80.02072044129756,85.73927454237554,684.0
686.0,67.40363419055939,46.257914159769946,88.54935422134884,85.01818060874939,84.0968080319927,85.93955318550609,79.53454375267029,77.47134505052448,81.5977424548161,82.76363372802734,79.87873448844088,85.6485329676138,67.57818043231964,46.674662050140284,88.481698814499,84.65454339981079,83.22359763823404,86.08548916138754,79.35272455215454,77.51691997599984,81.18852912830924,82.85090804100037,80.05911329206923,85.6427027899315,685.0
687.0,67.28727102279663,46.08933517143928,88.48520687415399,85.01818060874939,84.15153593475965,85.88482528273913,79.56363558769226,77.55802328057008,81.56924789481444,82.90908813476562,80.00545711060408,85.81271915892717,67.41090834140778,46.41673629283335,88.4050803899822,84.6545422077179,83.27272310068581,86.03636131474998,79.43272590637207,77.58736649054066,81.27808532220348,82.98181533813477,80.13416986121379,85.82946081505574,686.0
688.0,67.49090790748596,46.416370668374576,88.56544514659734,84.95999693870544,84.12379186500932,85.79620201240157,79.79636073112488,77.61248220329337,81.98023925895639,82.9381787776947,80.07555137480611,85.8008061805833,67.50545144081116,46.50721451759323,88.50368836402907,84.69817996025085,83.3251450472596,86.07121487324211,79.50545191764832,77.62812244867712,81.38278138661951,82.95999646186829,80.09042434639898,85.8295685773376,687.0
689.0,67.47636377811432,46.25106166536618,88.70166589086246,85.10545253753662,84.17778778920328,86.03311728586996,79.60727095603943,77.63919495736826,81.5753469547106,82.9381787776947,80.17712873686,85.6992288185294,67.54181504249573,46.57221720621959,88.51141287877186,84.74181652069092,83.2569940194361,86.22663902194573,79.5272707939148,77.70237501752484,81.35216657030475,83.01818132400513,80.15202052880191,85.88434211920834,688.0
690.0,67.67999649047852,46.455742242418765,88.90425073853827,85.09090662002563,84.30256375856194,85.87924948148932,79.75272536277771,77.83087959555444,81.67457113000098,82.99636244773865,80.2527037233633,85.740021172114,67.48363554477692,46.611076226629564,88.35619486292427,84.66181635856628,83.1792669893169,86.14436572781567,79.62181568145752,77.78489301646465,81.45873834645039,83.14908862113953,80.2457291652447,86.05244807703436,689.0
691.0,67.38908886909485,46.254989898853324,88.52318783933637,85.14908909797668,84.32723921443294,85.97093898152043,79.83999848365784,77.8460248976494,81.83397206966627,83.15636157989502,80.34688501896989,85.96583814082015,67.50545263290405,46.66996810939976,88.34093715640834,84.72727179527283,83.20151382015713,86.25302977038852,79.59272503852844,77.83117073886122,81.35427933819567,83.1781792640686,80.38153352159543,85.97482500654178,690.0
692.0,67.53454327583313,46.454886355397605,88.61420019626865,85.11999726295471,84.22986728250585,86.01012724340357,79.94181632995605,77.99345780743312,81.89017485247899,83.08363437652588,80.31684053705409,85.85042821599767,67.68727123737335,46.757344714471714,88.61719776027499,84.78545308113098,83.30866843427015,86.26223772799182,79.74545121192932,77.87175380247756,81.61914862138109,83.1781804561615,80.34011441751376,86.01624649480924,691.0
693.0,67.57818043231964,46.59781818348114,88.55854268115814,85.17817974090576,84.3958963130574,85.96046316875412,79.86908912658691,77.88442041779047,81.85375783538336,83.22908997535706,80.44514590086756,86.01303404984655,67.73818075656891,46.93958891829672,88.5367725948411,84.79999780654907,83.30024611452691,86.29974949857123,79.73090648651123,77.84900385828219,81.61280911474027,83.22181582450867,80.3969435241386,86.04668812487873,692.0
694.0,67.69454300403595,46.78545886091069,88.6036271471612,85.19272446632385,84.31155259857758,86.07389633407013,79.86908793449402,77.9045090054616,81.83366686352643,83.21454405784607,80.42642317840641,86.00266493728573,67.79636204242706,47.15608958338254,88.43663450147159,84.8872709274292,83.3644191036087,86.4101227512497,79.69454407691956,77.87807216657458,81.51101598726453,83.3018171787262,80.49610958087337,86.10752477657903,693.0
695.0,67.69454419612885,46.82432620538627,88.56476218687142,85.30908823013306,84.38056842783139,86.23760803243472,79.91272568702698,77.9200771100307,81.90537426402325,83.22908878326416,80.49112304662071,85.9670545199076,67.83999800682068,47.33712090013559,88.34287511350577,84.93817925453186,83.43371657918117,86.44264192988256,79.78909015655518,77.97101830327674,81.60716200983362,83.33090662956238,80.52635433860854,86.13545892051621,694.0
696.0,67.62181758880615,46.599522668465426,88.64411250914688,85.23635983467102,84.428136974279,86.04458269506304,80.02908945083618,78.1044939995355,81.95368490213686,83.40363383293152,80.54896036222493,86.2583073036381,67.87636160850525,47.265932215793,88.4867910012175,84.94545221328735,83.46902579296608,86.42187863360863,79.82545256614685,77.95733915369925,81.69356597859445,83.33817958831787,80.54854140145277,86.12781777518298,695.0
697.0,67.59272456169128,46.679707635987754,88.50574148739481,85.23636102676392,84.34712432976413,86.1255977237637,80.02908825874329,78.32301663425172,81.73515988323486,83.33090782165527,80.4596091833491,86.20220645996145,67.9345428943634,47.44136066175423,88.42772512697258,84.8872697353363,83.40177946300304,86.37276000766957,79.82545256614685,77.92158174478018,81.72932338751352,83.40363383293152,80.63753424089688,86.16973342496615,696.0
698.0,67.81090557575226,46.7762727151196,88.84553843638491,85.32363414764404,84.31405978402972,86.33320851125836,80.0145435333252,78.27942336759324,81.74966369905715,83.38909029960632,80.56599780593625,86.2121827932764,68.02908897399902,47.550851658377056,88.50732628962099,84.94545221328735,83.44503820276681,86.4458662238079,79.85454320907593,77.98278830851757,81.72629810963429,83.4181797504425,80.56056710115818,86.27579239972683,697.0
699.0,67.76727080345154,47.03595439184481,88.49858721505827,85.30908942222595,84.37065305509196,86.24752578935994,79.9999988079071,78.38028430001802,81.61971331579619,83.38908910751343,80.53756761222762,86.24061060279924,67.99272537231445,47.70498813700038,88.28046260762852,84.98908758163452,83.51122857816009,86.46694658510896,79.98545408248901,78.0850228228225,81.88588534215553,83.46181511878967,80.60380954213403,86.31982069544532,698.0
700.0,67.9418158531189,47.11371121103576,88.76992049520203,85.30908823013306,84.34562479960492,86.2725516606612,80.05818128585815,78.37018788624759,81.74617468546872,83.35999846458435,80.45937601090569,86.26062091826302,68.25454354286194,47.788260091126915,88.72082699459696,84.94545340538025,83.41191613589048,86.47899067487002,79.85454440116882,78.09025320739777,81.61883559493988,83.44727039337158,80.61109364477778,86.28344714196538,699.0
701.0,67.79636263847351,47.32293237932033,88.2697928976267,46.196361780166626,34.26228490775058,58.13043865258267,41.36727154254913,34.431934797163564,48.3026082879347,56.68363630771637,50.39228529229818,62.974987323134556,67.94908881187439,47.7771559080179,88.12102171573088,46.57454431056976,36.05547447120675,57.093614149932776,40.60363531112671,32.98922566905886,48.21804495319456,56.77090764045716,50.715494168099895,62.826321112814426,700.0
702.0,67.89817988872528,47.27300209313023,88.52335768432033,45.527271032333374,39.27484028069272,51.779701783974026,39.985454082489014,35.98763648319862,43.98327168177941,51.46181643009186,48.893297296395964,54.03033556378775,68.26908946037292,48.12093484624763,88.41724407449823,46.5309077501297,39.81659134036192,53.24522415989748,39.35272574424744,36.37596751689277,42.3294839716021,51.63636326789855,48.028749498371575,55.24397703742553,701.0
703.0,68.1163626909256,47.959845812358395,88.2728795694928,42.26908892393112,30.073829907363216,54.464347940499025,39.73818063735962,34.67524530849537,44.80111596622387,46.705453395843506,37.5303672043323,55.88053958735471,68.15999805927277,48.1648167822773,88.15517933626823,42.29818135499954,29.339954620112245,55.25640808988684,40.20363509654999,34.77554127179162,45.63172892130836,47.30181634426117,39.857149663750526,54.74648302477181,702.0
704.0,67.91272580623627,47.32779775103947,88.49765386143307,45.78908979892731,34.79805310959199,56.780126488262624,41.25090777873993,31.86748272210047,50.63433283537939,48.23272705078125,40.255834817971234,56.209619283591266,68.24727177619934,48.07562258572958,88.4189209666691,46.75636291503906,36.27100346348509,57.24172236659304,41.88363432884216,31.787783600890315,51.97948505679401,48.196362257003784,39.83400696409187,56.5587175499157,703.0
705.0,67.83999860286713,47.463483014538866,88.21651419119539,49.774543046951294,40.84231503309805,58.706771060804535,40.23272633552551,30.81189220265181,49.65356046839922,54.25454378128052,50.458416050445265,58.05067151211577,68.1890881061554,48.01875006283971,88.35942614947109,50.13818085193634,40.74683894734858,59.5295227565241,41.15636169910431,30.801552083599283,51.511171314609335,54.181815981864936,49.201656145238715,59.16197581849116,704.0
706.0,67.94181644916534,47.51662436245307,88.36700853587762,53.149089217185974,45.042788726673436,61.25538970769851,42.57454454898834,36.9729858490955,48.176103248881184,55.723634362220764,46.930940584206276,64.51632814023526,68.29817831516266,48.29456983382815,88.30178679649717,54.14545297622681,46.0511733930167,62.239732559436916,43.09090852737427,36.81815455279044,49.363662501958096,54.523635506629944,44.86614213695588,64.181128876304,705.0
707.0,68.15999686717987,48.05748939051628,88.26250434384346,54.07999873161315,49.754223819882185,58.40577364334412,45.07636249065399,38.20538675167638,51.947338229631605,54.99636232852936,47.56884549327756,62.42387916378116,68.4145438671112,48.7206275668084,88.10846016741401,54.43636178970337,50.482410795651965,58.39031278375477,45.2509081363678,37.974518972517366,52.52729730021823,54.60363507270814,46.663295895475265,62.54397424994101,706.0
708.0,68.45090687274933,48.548375302236096,88.35343844326256,56.47999882698059,49.802028475065235,63.15796917889595,49.90545392036438,46.8987279277268,52.91217991300196,53.83272647857667,45.99209870684933,61.673354250304,68.61818015575409,49.01465513814078,88.2217051733674,56.60363435745239,50.19219925937552,63.015069455529265,49.476362466812134,45.21338810766082,53.73933682596345,54.35636103153229,45.92115850340693,62.79156355965765,707.0
709.0,68.59636187553406,49.0385796675352,88.15414408353291,57.06181645393371,48.97933356064472,65.1442993472227,49.614543318748474,45.57068422878337,53.65840240871358,53.77454400062561,45.902911923196164,61.646176078055056,68.66181671619415,49.2325836627872,88.09104976960111,56.843634843826294,49.90077987203676,63.78648981561583,48.04363489151001,43.16024163523471,52.92702814778531,53.8981807231903,45.412494319616414,62.38386712676419,708.0
710.0,68.63999724388123,48.96633668560855,88.3136578021539,56.669089794158936,49.614656931522916,63.723522656794955,48.39272677898407,44.37932672774018,52.40612683022796,54.74908947944641,48.00711150757269,61.491067451320134,68.77817988395691,49.22599480429736,88.33036496361646,56.865452527999885,50.572998412753655,63.157906643246115,47.61454403400421,43.30590518254437,51.92318288546405,54.49454426765442,46.98117948613016,62.00790904917868,709.0
711.0,68.65454256534576,49.10070959366472,88.20837553702681,56.39272511005402,48.671534489434755,64.11391573067328,48.34908962249756,44.277207492322994,52.42097175267212,56.29090666770935,49.054267789355634,63.52754554606307,68.73454332351685,49.321615842947594,88.1474708040861,56.57454550266265,49.36062948072235,63.78846152460295,48.15272569656372,44.02730476131265,52.27814663181479,55.86181640625,49.031866956764546,62.691765855735454,710.0
712.0,68.68363499641418,49.432423499073046,87.93484649375532,58.3709079027176,49.92786949448378,66.81394631095142,49.54181671142578,44.84727296350761,54.23636045934395,57.20727205276489,49.25408717435547,65.16045693117431,68.70545208454132,49.56913357586325,87.8417705932194,58.19636285305023,49.95333677646245,66.43938892963801,49.65090751647949,45.21226502561523,54.08955000734375,57.05454349517822,49.22930342703277,64.87978356332367,711.0
713.0,68.71272563934326,49.360753074639206,88.06469820404732,58.80727291107177,50.32704297343447,67.28750284870907,51.33090853691101,46.48201068590308,56.179806387918944,60.15999913215637,54.61281021311632,65.70718805119643,68.45817923545837,49.0819299062921,87.83442856462464,58.89454483985901,50.52100975286058,67.26807992685744,51.43272638320923,47.25616175675317,55.609291009665284,60.66908955574035,55.022145086555504,66.31603402492519,712.0
714.0,68.90181541442871,49.705426287165366,88.09820454169206,58.821816444396966,49.96125925558276,67.68237363321117,51.30181729793548,46.896980977810834,55.70665361806012,62.647271156311035,58.32302578680617,66.9715165258159,68.84363532066345,49.82734080241768,87.85992983890922,58.54545354843139,50.55852281414486,66.53238428271791,51.389090418815606,47.575291973092924,55.20288886453829,62.47999787330627,58.007239785754955,66.95275596085759,713.0
715.0,69.20727133750916,49.91564411279538,88.49889856222293,58.909088373184204,50.04068407226279,67.77749267410562,51.28727197647095,46.80778010661807,55.766763846323826,62.31272697448731,58.16076914481626,66.46468480415837,68.7927258014679,49.5504968827338,88.034954720202,58.632726669311516,50.710351126004575,66.55510221261846,51.178181171417236,47.24169288623054,55.114669456603934,62.47272610664367,58.34573262718729,66.59971958610005,714.0
716.0,69.51272428035736,50.551371641387895,88.47407691932682,60.55272579193115,52.2727341384884,68.8327174453739,51.65090739727021,47.22218091721153,56.07963387732889,62.99636125564575,59.49206865258017,66.50065385871133,69.05454397201538,50.03314759440502,88.07594034962574,59.99272704124451,52.469961630170545,67.51549245231847,52.196362018585205,48.30226023421418,56.09046380295623,63.105454444885254,59.82994022817818,66.38096866159232,715.0
717.0,69.30908799171448,50.38993071818091,88.22824526524803,61.36726975440979,54.102473326454984,68.6320661823646,54.06545281410218,50.9757858179703,57.15511981023406,63.83999824523926,60.170189036949274,67.50980745352925,69.24363374710083,50.38535653297754,88.10191096122412,61.716361045837395,54.77188715817803,68.66083493349676,54.50909018516541,51.688503063582885,57.32967730674794,63.94181728363038,60.58742218676188,67.29621238049887,716.0
718.0,69.17817950248718,50.14659110686227,88.20976789811209,61.48363471031188,54.25346898970033,68.71380043092344,54.77818131446839,51.75785295774349,57.798509671193294,64.31999802589417,60.41345473825314,68.2265413135352,68.93090724945068,49.8159866981635,88.04582780073787,61.963634490966804,55.131382305625614,68.79588667630799,55.54908871650696,52.479686923016764,58.61849050999715,64.24727082252502,60.30836518754857,68.18617645750149,717.0
719.0,69.35272455215454,50.4473685673718,88.25808053693729,61.716361045837395,54.2795574647842,69.1531646268906,54.719998836517334,50.62376737721085,58.81623029582382,63.88363480567932,59.47849954522558,68.28877006613307,69.31636214256287,50.385022451678246,88.24770183344748,62.68363356590271,55.64901395184835,69.71825317995707,55.56363582611083,51.23277556789045,59.894496084331216,64.42908883094788,60.40795625701783,68.45022140487792,718.0
720.0,69.46908831596375,50.77999157604332,88.15818505588416,62.86545157432556,56.069322028327164,69.66158112032396,54.74908947944641,50.53831163884101,58.95986732005181,64.01454329490662,59.75847625271016,68.27061033710307,69.08363461494446,50.24289443431691,87.924374795572,63.63636255264282,56.94229228489085,70.33043282039479,55.72363495826721,51.65183281673826,59.79543709979616,64.60363388061523,61.0173781188645,68.18988964236597,719.0
721.0,69.81818079948425,51.18459340714948,88.45176819181903,63.92727017402648,56.97810619151275,70.87643415654021,55.28727173805237,51.50916288097985,59.065380595124886,64.84363555908203,61.09144373437596,68.5958273837881,69.54908847808838,50.904087134615125,88.19408982156163,64.36363577842712,57.49836758563525,71.228903971219,55.963634252548225,52.318646577549394,59.608621927547055,65.11272549629211,62.05790009559361,68.16755089699062,720.0
722.0,69.45454359054565,50.87738848572476,88.03169869536654,64.33454513549805,57.510648726965414,71.15844154403068,56.21817946434021,52.662342854833426,59.774016073846994,65.6145441532135,62.335602865412284,68.89348544101472,69.35272455215454,50.76522588067887,87.94022322363021,64.73454236984253,57.78830863432219,71.68077610536287,56.53090834617615,53.07994244751103,59.981874244841265,65.9927248954773,63.403440119753554,68.58200967120104,721.0
723.0,69.41090703010559,50.60492303869222,88.21689102151896,64.30545210838318,57.23155071118422,71.37935350558215,56.53818130493165,53.42803679399284,59.64832581587046,66.07999682426453,63.06878942317708,69.09120422535197,69.14908945560455,50.38230755133797,87.91587135987113,64.74181652069092,58.13740502352179,71.34622801786006,56.88727140426636,53.15467077298481,60.61987203554791,66.20363473892212,63.52422270915054,68.8830467686937,722.0
724.0,69.8327249288559,51.32407186514667,88.34137799256513,64.68363404273987,57.59755689331365,71.76971119216608,55.88363528251647,53.018235938676526,58.74903462635642,66.37090802192688,63.650385006011575,69.09143103784218,69.81817901134491,51.40497891179284,88.23137911089698,65.15636205673218,58.749319522988266,71.5634045904761,56.516361236572266,52.97754353674966,60.055178936394874,66.37090802192688,63.380963390221496,69.36085265363226,723.0
725.0,70.32727062702179,51.9684959535841,88.68604530045948,65.39636254310608,58.52077142670928,72.27195365950288,55.41818141937256,52.6311991870373,58.205163651707814,66.82181596755981,63.87550811787775,69.76812381724189,69.99272525310516,51.61913021182181,88.36632029438852,65.54908990859985,59.66864924017026,71.42953057702944,56.18181824684143,52.50747207793115,59.856164415751714,66.95272564888,63.974190052273485,69.93126124548652,724.0
726.0,69.83272612094879,51.57170693142004,88.09374531047754,65.57090640068054,58.845185543706705,72.29662725765438,55.67999958992005,52.728221453897284,58.63177772594282,66.79272532463074,63.631557095899126,69.95389355336235,69.88363325595856,51.66034743826383,88.10691907365329,65.72363495826721,59.59889341821538,71.84837649831904,56.18181705474854,52.306998362337055,60.05663574716003,67.18545079231262,63.99625402297061,70.37464756165464,725.0
727.0,69.93454396724701,51.42430282559209,88.44478510890193,65.55636167526245,58.688235932137886,72.42448741838702,56.20363473892211,52.95019755400581,59.45707192383841,66.39999747276306,63.162612909612406,69.63738203591372,69.84727025032043,51.59818840042926,88.09635210021162,65.57818055152893,59.08512807290543,72.07123303015244,56.66181564331054,52.656744623236186,60.66688666338489,67.22908854484558,64.08985285125625,70.36832423843491,726.0
728.0,68.98908972740173,50.1202793151915,87.85790013961196,65.57090640068054,58.361619392978255,72.78019340838283,57.22181797027588,53.02299189760716,61.420644042944595,66.5890884399414,63.812279350646904,69.36589752923591,68.60363483428955,49.633372762566154,87.57389690601295,65.68727254867554,59.051154834027976,72.3233902633231,57.1999979019165,52.97625381499748,61.423741988835516,67.45454430580139,64.5020290508171,70.40705956078568,727.0
729.0,68.30545365810394,48.68907475728918,87.92183255891871,65.86181640625,58.549813623262786,73.17381918923722,57.65818119049072,53.688910546111366,61.62745183487008,67.01090812683105,64.58700428970184,69.43481196396027,68.40727150440216,49.06746815017445,87.74707485862987,66.20363712310791,59.960222503279006,72.44705174293682,57.95636296272277,53.60323950579489,62.30948641965065,67.64363408088684,64.82347221903763,70.46379594273606,728.0
730.0,68.52363467216492,49.40995975044531,87.63730959388452,66.26909017562866,59.82473903540673,72.71344131585059,58.02181601524353,54.35669239617951,61.68693963430755,67.47636318206787,65.08442069590198,69.86830566823376,68.49454402923584,49.37402183367419,87.61506622479749,66.41454339027405,60.76443595118108,72.06465082936703,58.43636155128479,54.41435658477932,62.45836651779026,67.8109073638916,64.99402817820388,70.62778654957933,729.0
731.0,68.59636187553406,49.05082047201663,88.14190327905149,67.01090693473816,60.61739852517866,73.40441534429766,58.370907306671135,55.07017907780703,61.67163553553524,67.89818048477173,65.4203254241365,70.37603554540696,68.57454419136047,49.41095364196766,87.73813474075328,67.0909070968628,61.688487752923166,72.49332644080242,58.80727052688599,55.185445601335225,62.42909545243676,68.02181720733643,65.13593263932883,70.90770177534402,730.0
732.0,62.589089274406426,35.70376524316961,89.47441330564324,67.50545382499695,61.29942721181153,73.71148043818236,58.44363451004029,55.40837115570774,61.47889786437284,68.29090714454651,65.8558988502707,70.72591543882231,62.545453310012824,35.801723786121855,89.2891828339038,67.79636144638062,62.29603314110462,73.29668975165661,59.170907735824585,55.50264769521497,62.8391677764342,68.2909083366394,65.36470815186696,71.21710852141184,731.0
733.0,66.38545215129852,44.336408055856104,88.43449624674093,67.92726993560791,61.76301678001809,74.09152309119773,58.95272493362427,55.66725502681579,62.23819484043275,68.34908962249756,65.7514938463594,70.94668539863572,65.99999904632568,43.875944952445266,88.1240531402061,68.2981812953949,62.85574615853397,73.74061643225583,59.74545240402222,55.84681965192848,63.644085156115956,68.75636219978333,66.1738527064869,71.33887169307975,732.0
734.0,65.49817979335785,42.92403048448671,88.07232910222899,67.85454273223877,61.9457036253017,73.76338183917584,59.66545343399048,56.05221717345101,63.278689694529945,68.552725315094,66.09469422105258,71.01075640913541,65.45454442501068,42.78137378099764,88.12771506902372,68.33454370498657,62.73215928845279,73.93692812152035,60.181816816329956,56.04490386030675,64.31872977235317,68.96726965904236,66.53435403811031,71.40018527997441,733.0
735.0,66.15272402763367,43.99222292012627,88.31322513514107,67.79636263847351,61.68264042140917,73.91008485553785,60.02908825874329,56.432726320288076,63.62545019719851,69.13454294204712,66.97183991487022,71.29724596922402,66.49454355239868,44.886516490148196,88.10257061464917,68.23272585868835,62.521805840461276,73.94364587691544,60.42908906936646,56.107825226594265,64.75035291213867,69.34545278549194,67.22059037741552,71.47031519356837,734.0
736.0,65.8618152141571,43.76537219403106,87.95825823428315,67.86908984184265,61.80619024453134,73.93198943915397,59.62181568145753,56.2576776071548,62.98595375576026,69.32363390922546,66.91571307325006,71.73155474520087,65.91999888420105,44.17131552492481,87.66868224347729,68.71999740600586,63.3714277622149,74.06856704979681,59.77454423904419,55.67895963421516,63.87012884387322,69.70908999443054,67.47546219627571,71.94271779258537,735.0
737.0,61.59999817609787,32.49563910971352,90.70435724248222,68.61090779304504,62.49692841438309,74.724887171707,59.33090686798096,56.3132061762691,62.348607559692816,69.643634557724,67.22245969964416,72.06480941580384,61.287271082401276,31.974610388299343,90.59993177650321,69.01090741157532,64.11129526254558,73.91051956060505,59.679999351501465,55.84252329818674,63.51747540481619,69.94908928871155,67.70813353288794,72.19004504453515,736.0
738.0,63.08363437652588,36.31453546216917,89.85273329088258,68.72727036476135,62.86448764279903,74.59005308672369,59.403635263442986,56.48573948995899,62.321531036926984,69.7599983215332,67.25623673114562,72.26375991192079,62.719998359680176,35.78598889120941,89.65400782815094,69.29454445838928,64.55005846324212,74.03903045353644,59.730907678604126,55.86099038309344,63.600824974114815,70.15999794006348,67.75688626000667,72.56310962012029,737.0
739.0,68.74181747436523,49.19492341223525,88.28871153649521,69.11999821662903,63.26159072171206,74.978405711546,59.65090751647949,56.52431046296296,62.777504569996026,69.77454423904419,67.28922756626262,72.25986091182575,68.69090795516968,49.44422087479033,87.93759503554902,69.43999886512756,64.51822350900125,74.36177422125388,59.94908809661865,56.05099699954323,63.847179193694075,70.31999945640564,67.96808564792794,72.67191326488334,738.0
740.0,68.75636219978333,49.23517937446556,88.27754502510109,69.30908918380737,63.433013307560124,75.18516506005463,59.91272568702698,56.47125817418087,63.35419319987309,70.05090713500977,67.55031478066398,72.55149948935555,68.71272623538971,49.44873979776276,87.97671267301666,69.74545359611511,64.73432755510919,74.75657963712104,60.09454369544983,56.1852744593956,64.00381293150406,70.34181714057922,68.07635974099898,72.60727454015947,739.0
741.0,68.3054518699646,48.383263157018604,88.2276405829106,69.61454272270203,63.37324640787487,75.85583903752918,60.21818041801452,56.72764903699847,63.70871179903057,70.13818025588989,67.63748156493874,72.63887894684105,68.44363570213318,49.14973057284209,87.73754083142427,70.07272481918335,65.17435188514499,74.97109775322171,60.53090691566467,56.482472230122326,64.57934160120702,70.42908906936646,68.08111274669626,72.77706539203665,740.0
742.0,68.24726998806,48.333765212908574,88.16077476321142,69.90545272827148,63.568906939751024,76.24199851679195,60.55272579193115,57.044587812282245,64.06086377158006,70.35636305809021,67.92429014855621,72.78843596762421,68.38545203208923,48.96324333092926,87.80766073324921,70.33454298973083,65.60759163185055,75.06149434761112,60.80727100372314,56.864088042773254,64.75045396467301,70.53818106651306,68.14295037699588,72.93341175603024,741.0
743.0,67.83999919891357,47.945573663941104,87.73442473388604,70.34181594848633,64.00506166792319,76.67857022904947,60.74181795120239,57.49122501766669,63.99241088473809,70.58908820152283,68.01953966570969,73.15863673733597,67.6799988746643,47.73582281190985,87.62417493741876,70.6109070777893,65.89438806258983,75.32742609298879,60.88727116584778,56.87056358624608,64.90397874544948,70.82181572914124,68.45446304348245,73.18916841480002,742.0
744.0,67.24363446235657,46.47349732991303,88.0137715948001,70.4872715473175,64.21469691420037,76.75984618043464,61.265451908111565,58.14639388389563,64.3845099323275,70.77818036079407,68.14117789834448,73.41518282324365,67.46181666851044,47.031368141677845,87.89226519534303,70.87272524833679,66.27865959862052,75.46679089805306,61.54181480407714,57.39471726915042,65.68891233900386,70.92363357543945,68.76487450934432,73.08239264153458,743.0
745.0,66.74908995628357,45.617193018286706,87.88098689428043,70.66181659698486,64.49186066894046,76.83177252502927,61.556363105773926,58.25523404622716,64.85749216532069,70.90908885002136,68.4746244951079,73.34355320493482,67.22908973693848,46.54809773889876,87.91008173497819,71.03999733924866,66.4201971487196,75.65979752977772,61.723634004592896,57.496951362768726,65.95031664641706,71.09090685844421,68.94868988098533,73.2331238359031,744.0
746.0,66.85090780258179,45.498584971800256,88.20323063336332,70.45818090438843,64.46415644464408,76.45220536413278,61.75999641418457,58.1817705881525,65.33822224021664,71.03999853134155,68.74222922479332,73.33776783788979,67.207270860672,46.387423823800276,88.02711789754372,71.11999750137329,66.4755208999099,75.76447410283669,61.905450820922844,57.527776650154586,66.2831249916911,71.31636261940002,69.13054967241709,73.50217556638296,745.0
747.0,67.06909000873566,46.149573698359774,87.98860631911154,70.66181659698486,64.484364037201,76.83926915676872,61.876362562179565,58.287805620377604,65.46491950398153,70.95272421836853,68.7386582149856,73.16679022175146,67.11999833583832,46.30253353572192,87.93746313595472,71.42545223236084,66.67582679289066,76.17507767183102,61.97090864181518,57.666047473060786,66.27576981056957,71.43999695777893,69.30944622466839,73.57054769088947,746.0
748.0,66.31272614002228,43.86446655518953,88.76098572485503,70.93818068504333,64.77766042597564,77.09870094411103,62.079998254776,58.748963490472136,65.41103301907987,70.96727132797241,68.79919341339365,73.13534924255117,66.62545323371887,44.992705113157626,88.25820135428012,71.57817959785461,66.70486799683846,76.45149119887077,62.23999857902527,58.11945059065078,66.36054656739975,71.45454287528992,69.30770280417076,73.60138294640907,747.0
749.0,64.85818028450012,40.54390783807327,89.17245273092698,71.2290894985199,65.18296346944038,77.27521552759941,62.429089546203606,59.24458177466367,65.61359731774354,71.30181670188904,69.28922958598883,73.31440381778924,65.45454442501068,42.00122450847252,88.90786434154884,71.88363432884216,67.25020100690271,76.51706765078161,62.334542274475105,58.39186234360122,66.27722220534899,71.50545239448547,69.36592454065735,73.6449802483136,748.0
750.0,66.29817962646484,44.207243245663236,88.38911600726645,71.63636088371277,65.62612036457989,77.64660140284565,62.66181588172912,59.68461440015634,65.63901736330189,71.5927255153656,69.59265928817759,73.59279174255362,66.7054533958435,45.011860233094325,88.39904655859269,72.04363465309143,67.51834012983399,76.56892917634887,62.25454330444335,58.66226558098335,65.84682102790336,71.7163610458374,69.59704338396637,73.83567870770844,749.0
751.0,66.86545193195343,45.95351045170486,87.777393412202,71.49090647697449,65.39589972439205,77.58591322955692,62.458181381225586,59.72272654818095,65.19363621427021,71.66545271873474,69.70680559793414,73.62409983953535,67.49090790748596,47.18783151401262,87.7939843009593,71.98545217514038,67.4893876360187,76.48151671426206,62.33454346656799,58.686253493675935,65.98283343946005,71.78908944129944,69.5784619307598,73.99971695183908,750.0
752.0,67.79636085033417,47.59581965914934,87.996902041519,71.86908721923828,65.61340029008083,78.12477414839573,62.51636266708373,59.656505738666056,65.37621959550141,71.82545185089111,69.95097805355897,73.69992564822326,67.89818167686462,48.14724641391259,87.64911693981665,72.37090706825256,67.70151288312516,77.04030125337997,62.57454514503479,58.94797530439958,66.20111498567,71.94181561470032,69.6361487711,74.24748245830064,751.0
753.0,67.83999860286713,47.8831267735315,87.79687043220275,72.14545249938965,66.02663113531743,78.26427386346187,62.60363459587097,59.72773287919899,65.47953631254295,71.91272497177124,70.0034448310529,73.82200511248958,68.06545317173004,48.17754576642564,87.95336057703445,72.43636131286621,67.85497751862992,77.0177451071025,62.68363475799561,58.99587191468551,66.37139760130572,72.09454417228699,69.79461959061935,74.39446875395463,752.0
754.0,67.73817956447601,47.76122733256933,87.7151317963827,72.14545249938965,66.15592938253708,78.13497561624222,62.79272556304931,60.02068034897695,65.56477077712167,71.98545455932617,70.15249687295272,73.81841224569962,67.4399983882904,47.103464500064185,87.77653227651663,72.63272523880005,68.00120401685824,77.26424646074186,62.799999713897705,59.15192837658644,66.44807105120897,72.26181745529175,70.02576435963378,74.49787055094971,753.0
755.0,67.98545241355896,48.053708405301606,87.91719642181631,72.23272562026978,66.12657774849043,78.33887349204912,62.95272588729859,60.06846766333307,65.83698411126412,72.11636185646057,70.3456367482704,73.88708696465075,67.96363532543182,47.77418555018673,88.15308510067692,72.74181723594666,68.25406794316854,77.22956652872477,62.98181653022766,59.33320036610937,66.63043269434596,72.30545401573181,69.98791851502303,74.6229895164406,754.0
756.0,68.34908902645111,48.6603779181259,88.03780013477632,72.2036361694336,66.43282881400849,77.9744435248587,63.12727093696594,60.207745188404985,66.0467966855269,72.05818057060242,70.25797887467853,73.8583822665263,68.09454441070557,48.334352575218816,87.85473624619232,72.85090684890747,68.41837478036497,77.28343891744997,63.06181669235229,59.4064668598186,66.71716652488598,72.34181761741638,69.99719456243253,74.68644067240024,755.0
757.0,67.85454392433167,48.3260184285372,87.38306942012613,72.46545314788818,66.48131803265511,78.44958826312126,63.2872712612152,60.30527487001653,66.26926765241387,72.01454401016235,70.11428788785942,73.91480013246529,67.71636247634888,48.152989147065206,87.27973580563255,72.90181636810303,68.39995917038794,77.40367356581811,63.34545373916626,59.87153765284056,66.81936982549196,72.29817986488342,70.13501647054868,74.46134325921817,756.0
758.0,68.95999908447266,50.28526987316627,87.63472829577904,72.82908916473389,66.80465297697931,78.85352535248846,63.43272566795349,60.34957004258484,66.51588129332215,72.0872712135315,70.05389574293118,74.12064668413181,69.17090892791748,50.59451081638643,87.74730703944853,73.11999797821045,68.6973375713729,77.542658385048,63.55636239051818,60.19381766144413,66.91890711959223,72.37090826034546,70.28841095721887,74.45340556347205,757.0
759.0,67.76727199554443,48.76098994984769,86.77355404124117,72.74181604385376,67.02326060104978,78.46037148665773,63.49090814590455,60.540295819868106,66.44152047194099,72.34908938407898,70.41914413775518,74.27903463040278,68.0581796169281,49.26318216873648,86.85317706511972,73.25090885162354,69.12138533736908,77.380432365878,63.665452003479004,60.39541257469337,66.93549143226464,72.48727202415466,70.46547363738458,74.50907041092475,758.0
760.0,68.37818026542664,49.523614920007645,87.23274561084563,72.79999852180481,67.06053346037403,78.53946358323559,63.56363415718078,60.919819991476395,66.20744832288517,72.39272475242615,70.7930537688985,73.99239573595379,68.49454402923584,49.77430350884116,87.21478454963052,73.25090765953064,68.97430602390864,77.52750929515264,63.599998950958245,60.559338242234354,66.64065965968214,72.4509060382843,70.60339570469621,74.29841637187239,759.0
761.0,68.36363434791565,49.46972458746395,87.25754410836734,73.26545238494873,67.9415391426007,78.58936562729676,63.88363361358642,61.2966482598462,66.47061896732663,72.6836359500885,71.14377407412198,74.22349782605502,68.39999794960022,49.71023882126622,87.08975707793422,73.35272550582886,69.14494910156512,77.5605019100926,63.70908975601196,60.64859845346753,66.7695810585564,72.75636196136475,70.87431895542257,74.63840496730693,760.0
762.0,68.87272477149963,49.923607976392134,87.82184156660713,73.52727055549622,68.32663429152007,78.72790681947237,63.89817953109741,61.324516409358345,66.47184265283647,72.74181604385376,71.30427997299945,74.17935211470807,68.74181628227234,50.056963995494456,87.42666856905022,73.59272480010986,69.37953026213056,77.80591933808917,64.01454329490662,61.052123287499676,66.97696330231356,72.8072714805603,70.87667461261282,74.73786834850779,761.0
763.0,67.91272640228271,48.985715474180296,86.83973733038513,73.45454335212708,68.31940936874551,78.58967733550864,63.970906734466546,61.3438517277492,66.5979617411839,72.88727164268494,71.23490437689489,74.53963890847498,67.99999952316284,48.91937953010876,87.08061951621693,73.75272512435913,69.43146200636374,78.07398824235452,63.83999824523926,60.84495015739542,66.8350463330831,72.95999765396118,71.03365300388865,74.88634230403372,762.0
764.0,69.00363445281982,50.41513587066822,87.59213303497143,73.45454216003418,68.28937000271395,78.61971431735441,64.17454481124878,61.4139734140752,66.93511620842236,73.0618166923523,71.3658510486703,74.7577823360343,68.87999892234802,50.42425445551617,87.33574338917987,73.80363464355469,69.58525009805699,78.02201918905239,63.87636184692382,60.85822448845185,66.89449920539579,72.92363405227661,70.97561672392509,74.87165138062814,763.0
765.0,68.29090714454651,49.45222747447937,87.12958681461365,73.70181560516357,68.70248483737956,78.70114637294759,64.43636298179626,61.81212728348518,67.06059868010735,73.0618166923523,71.3387790005738,74.7848543841308,68.15999865531921,49.18893689599911,87.13106041463931,74.1599977016449,70.11344084003899,78.2065545632508,64.11636233329773,61.222036121784186,67.01068854481127,73.0545437335968,71.1930593473703,74.91602811982331,764.0
766.0,69.2799985408783,50.89548510750475,87.66451197425184,73.9054524898529,68.80587647625022,79.00502850345559,64.45090770721436,62.113769867139155,66.78804554728956,72.98908948898315,71.34137029509104,74.63680868287527,69.26545262336731,51.04581388044207,87.48509136629255,74.1599977016449,70.18298901087587,78.13700639241392,64.18181538581848,61.47119982775584,66.89243094388112,73.17090630531311,71.37994665618956,74.96186595443666,765.0
767.0,68.82908940315247,50.31013605481233,87.3480427514926,73.80363464355469,68.94493073117849,78.66233855593089,64.47999715805054,62.17177989274957,66.7882144233515,73.01817893981934,71.30792800580946,74.72842987382921,68.69818091392517,50.19049286497621,87.20586896287413,74.22545313835144,70.2690468711525,78.18185940555038,64.23999905586243,61.684356423826365,66.79564168789848,73.21454405784607,71.42170262807814,75.007385487614,766.0
768.0,69.33817982673645,51.2517688238009,87.424590829672,74.00726914405823,69.10731737088648,78.90722091722998,64.53818082809448,62.20319389722671,66.87316775896225,72.91636109352112,71.14041360547434,74.6923085815679,69.7599983215332,52.07611558692828,87.44388105613812,74.65454339981079,70.76745920000407,78.54162759961751,64.29818153381348,61.65057039622222,66.94579267140473,73.16363573074341,71.42482307626301,74.9024483852238,767.0
769.0,68.62545251846313,49.76246027238297,87.4884447645433,74.23999786376953,69.5494003137642,78.93059541377487,64.71272587776184,62.245674938607024,67.17977681691666,73.20727229118347,71.4973302290329,74.91721435333405,69.12727117538452,50.96249741507042,87.29204493569861,74.66908931732178,70.97154952047467,78.36662911416889,64.52363610267639,61.818441556254385,67.2288306490984,73.25818061828613,71.50166399103509,75.01469724553718,768.0
770.0,68.75636219978333,50.799087724518856,86.7136366750478,74.37090754508972,69.86134798276666,78.88046710741278,64.85818147659302,62.272831707910306,67.44353124527574,73.36727142333984,71.74641457120232,74.98812827547737,69.5199978351593,51.93047524000518,87.10952043031342,74.70545291900635,71.04764297865373,78.36326285935897,64.66908931732178,61.88013735594735,67.45804127869621,73.39636206626892,71.64795705112185,75.14476708141599,769.0
771.0,69.49818015098572,51.61402865143561,87.38233165053583,74.79272603988647,70.42618098125422,79.15927109851873,64.97454404830933,62.53108072060982,67.41800737600883,73.33818078041077,71.62592049307393,75.0504410677476,69.99999761581421,52.774798631205,87.22519660042342,74.86545205116272,71.2929752352726,78.43792886705283,64.85090732574463,62.03717415708714,67.66464049440212,73.51272702217102,71.72653582256712,75.29891822177493,770.0
772.0,69.25090789794922,51.672755677538845,86.82906011835959,74.73454236984253,70.39137760122911,79.07770713845595,65.09090781211853,62.5720847088315,67.60973091540556,73.41090559959412,71.62308627318747,75.19872492600076,69.73090767860413,52.431529662827515,87.03028569438074,74.79272603988647,71.30206297250096,78.28338910727199,64.96727108955383,62.27039875802417,67.6641434210835,73.48363399505615,71.70304095050666,75.26422703960564,771.0
773.0,69.97817993164062,52.21772591110822,87.73863395217303,74.80727195739746,70.62415670233815,78.99038721245677,65.11999845504761,62.62353364956791,67.6164632605273,73.425452709198,71.69323179599576,75.15767362240024,70.39999723434448,53.248498391548836,87.55149607714013,74.98908877372742,71.49747690062463,78.4807006468302,64.93090867996216,62.19968645978501,67.6621309001393,73.59999656677246,71.76246288006789,75.43753025347704,772.0
774.0,69.54181671142578,51.84999187247401,87.23364155037756,74.93817925453186,71.01205242945882,78.8643060796049,65.1345443725586,62.75968871375885,67.50940003135834,73.58545303344727,71.80965414521998,75.36125192167455,69.89817976951599,52.62050700033409,87.1758525386979,75.18545269966125,71.80367411291904,78.56723128640347,64.98908996582031,62.153728427340134,67.82445150430048,73.72363567352295,71.90461839281032,75.54265295423558,773.0
775.0,69.73090767860413,52.20534052095846,87.2564748362498,74.89454388618469,70.52442781141126,79.26465996095813,65.2509069442749,62.84024051566658,67.66157337288323,73.55636239051819,71.76780252805156,75.34492225298482,70.35636186599731,53.557003780143106,87.15571995185152,75.0109076499939,71.52157030718476,78.50024499280303,65.19272565841675,62.465768743061176,67.91968257377232,73.7890887260437,72.01780188452165,75.56037556756576,774.0
776.0,70.29817938804626,52.86982131838511,87.72653745770742,74.66181516647339,70.66161638360894,78.66201394933783,65.29454469680786,62.80189687432549,67.78719251929023,73.59999775886536,71.79349077186447,75.40650474586624,70.40727019309998,53.47218941862696,87.342350967573,75.17817974090576,71.8956094293951,78.46075005241643,65.29454231262207,62.54390136568366,68.04518325956047,73.81818056106567,72.0376616697125,75.59869945241884,775.0
777.0,70.0072717666626,52.10538327247124,87.90916026085395,75.21454215049744,71.03275638672774,79.39632791426713,65.10545253753662,62.60116235357494,67.6097427214983,73.80363464355469,71.93707829719642,75.67019098991295,70.42908906936646,53.36385872508717,87.49431941364574,75.30908823013306,71.89593895630811,78.722237503958,65.16363501548767,62.37368902305307,67.95358100792227,73.77454280853271,72.14153707915186,75.40754853791357,776.0
778.0,70.4872727394104,53.52314828300885,87.45139719581195,74.93817806243896,70.64031023692247,79.23604588795546,65.30908942222595,62.823030497375335,67.79514834707658,73.71636271476746,71.98032742722447,75.45239800231045,70.71272492408752,54.078188654367594,87.34726119380746,75.46908974647522,72.12614784403736,78.81203164891308,65.21454334259033,62.62382953256798,67.80525715261268,73.82545232772827,72.11763719612846,75.53326745932809,777.0
779.0,70.70545196533203,53.60329714363297,87.80760678703109,74.8799979686737,70.96939374618862,78.7906021911588,65.52727103233337,62.78525135973172,68.26929070493503,73.71636152267456,71.95386853253585,75.47885451281327,70.77818036079407,54.2515046105871,87.30485611100104,75.3745424747467,72.04181827915812,78.70726667033529,65.33818006515503,62.607105633950376,68.06925449635969,73.94181609153748,72.23900428808871,75.64462789498624,778.0
780.0,71.03999733924866,54.52967387482677,87.55032080367054,75.33090710639954,71.4649194220346,79.19689479076447,65.7309079170227,63.19409252032134,68.26772331372408,73.80363464355469,71.92436876808601,75.68290051902336,70.88726997375488,54.64638571638036,87.1281542311294,75.5054521560669,72.14731599360032,78.86358831853347,65.46181559562683,62.74432969243871,68.17930149881495,74.07999873161316,72.35446745002136,75.80553001320496,779.0
781.0,71.33090734481812,55.2513200687281,87.41049462090814,75.11272311210632,71.22014964511857,79.00529657909408,65.84727048873901,63.27412278766093,68.4204181898171,73.93454432487488,72.09424218276683,75.77484646698292,71.02545261383057,54.62506324261556,87.42584198504557,75.35999894142151,72.14006219203307,78.57993569080995,65.6145429611206,62.8787262775197,68.35035964472152,74.07999753952026,72.39557253678454,75.76442254225599,780.0
782.0,70.9818160533905,54.632893559311796,87.33073854746921,75.47636151313782,71.53920352538158,79.41351950089405,65.96363425254822,63.38463495303074,68.5426335520657,73.94909024238586,72.2216064709542,75.67657401381753,71.03272438049316,54.81974947602458,87.24569928496174,75.63636183738708,72.50539242011436,78.76733125465981,65.65818071365356,63.06198480324315,68.25437662406398,74.02181506156921,72.24099955770204,75.80263056543639,781.0
783.0,71.51999711990356,55.38678409287807,87.65321014692907,75.505450963974,71.37552821522658,79.63537371272142,65.99272608757019,63.304472325119434,68.68097985002095,73.99272561073303,72.3226886413275,75.66276258013856,71.42545342445374,55.64132454150446,87.20958230740301,75.57090759277344,72.11565539981129,79.02615978573559,65.60727119445801,63.1276807334434,68.08686165547262,74.10908818244934,72.38152776807276,75.83664859682592,782.0
784.0,71.69454336166382,55.74044287775915,87.64864384556849,75.21454334259033,71.28007189487944,79.14901479030122,66.07999920845032,63.52904550544056,68.63095291146008,74.00727033615112,72.3222545855884,75.69228608671385,71.32363557815552,55.01817046382284,87.6291006924882,75.57090640068054,72.37903628417489,78.7627765171862,65.71636199951172,63.397001331726564,68.03572266729688,74.18181538581848,72.50691503411427,75.85671573752269,783.0
785.0,72.01454281806946,56.69087110169579,87.33821453444313,75.7527244091034,71.70651278419218,79.7989360340146,66.00727081298828,63.44442058935289,68.57012103662368,74.06545281410217,72.32257737529918,75.80832825290517,72.0872712135315,56.77475548496759,87.3997869420954,76.01454257965088,73.00298314511276,79.026102014189,65.67999720573425,63.279803514351535,68.08019089711696,74.18908834457397,72.49956682948998,75.87860985965797,784.0
786.0,71.88363552093506,56.32938282184247,87.43788822002765,75.53454279899597,71.29085789253571,79.77822770545623,66.19636178016663,63.65798054058637,68.73474301974687,74.12363409996033,72.35081841868836,75.89644978123229,72.31272578239441,56.913625247861155,87.71182631692767,75.86909055709839,72.28090126856668,79.4572798456301,65.89818000793457,63.6802383681533,68.11612164771584,74.29090857505798,72.64668351091747,75.9351336391985,785.0
787.0,72.68363356590271,57.29132407525525,88.07594305655017,75.57818055152893,71.86146812373296,79.2948929793249,66.0945451259613,63.45053159030957,68.73855866161303,74.12363529205322,72.45692832132418,75.79034226278226,72.65454411506653,57.69268609307612,87.61640213705694,76.13090634346008,73.13442232329548,79.12739036362468,65.9854531288147,63.670342721253164,68.30056353637623,74.37818050384521,72.70256953064563,76.0537914770448,786.0
788.0,72.71272420883179,57.78773115205238,87.6377172656112,75.8545446395874,71.98595992372003,79.72312935545477,66.16727113723755,63.57018468005283,68.76435759442226,74.19636249542236,72.55604439613305,75.83668059471168,72.50181674957275,57.485915575825544,87.51771792331996,75.99999785423279,72.87378317172356,79.12621253674202,66.02908968925476,63.63523945754454,68.42293992096498,74.43636178970337,72.72785202299262,76.14487155641412,787.0
789.0,73.26545238494873,58.71703592997186,87.8138688399256,75.94181537628174,72.15426614561244,79.72936460695104,66.41454339027405,63.77653603486093,69.05255074568716,74.26908850669861,72.59446555167946,75.94371146171775,73.03999900817871,58.587533624950225,87.4924643914072,76.13818049430847,73.10389659576951,79.17246439284743,66.21090650558472,63.816505783040455,68.60530722812898,74.516361951828,72.85625041712731,76.17647348652869,788.0
790.0,73.04727077484131,58.39551538832384,87.69902616135879,75.76727151870728,72.13330868351589,79.40123435389866,66.37090802192688,63.83242438528733,68.90939165856643,74.35636043548584,72.70864168883656,76.00407918213511,73.00363540649414,58.52687595976208,87.4803948532262,76.15272521972656,73.13055713060939,79.17489330884374,66.28363490104675,64.05424314705382,68.51302665503968,74.55999851226807,72.99983244686219,76.12016457767395,789.0
791.0,73.9054524898529,59.529401380093816,88.281503599612,75.88363409042358,72.07443333239351,79.69283484845366,66.38545393943787,63.97369150957824,68.7972163692975,74.50181603431702,72.85972561800942,76.14390645062461,73.63636255264282,59.50847076821362,87.76425433707202,76.25454306602478,73.26342497940693,79.24566115264263,66.29090666770935,64.11850265758021,68.46331067783849,74.6472704410553,73.02543628465736,76.26910459745324,790.0
792.0,73.97817969322205,60.00967684747928,87.94668253896481,76.13090753555298,72.38831415092123,79.87350092018472,66.4727246761322,64.03717438830745,68.90827496395696,74.5309066772461,72.8978585474445,76.16395480704769,73.70181679725647,59.58142820745142,87.82220538706153,76.45090937614441,73.58560203236095,79.31621671992787,66.3490891456604,64.22055766489929,68.47762062642151,74.65454339981079,73.03075286227659,76.278333937345,791.0
793.0,74.021817445755,60.24029792625435,87.80333696525567,75.79636096954346,72.07324921166622,79.51947272742069,66.55999779701233,64.21269700529879,68.90729858872587,74.58908915519714,73.0321479035326,76.14603040686168,73.64363431930542,59.36838461359933,87.91888402501151,76.2327253818512,73.05443019883367,79.41102056486872,66.51636242866516,64.41411680822817,68.61860804910215,74.75636005401611,73.15421290429678,76.35850720373544,792.0
794.0,74.45818066596985,61.08136308924071,87.83499824269899,76.17454409599304,72.45527024658837,79.89381794539771,66.61818027496338,64.16262413548837,69.07373641443839,74.53090786933899,72.98521948530158,76.0765962533764,74.0436339378357,60.529383477064165,87.55788439860721,76.51636123657227,73.59644941128616,79.43627306185837,66.61818027496338,64.57129268120077,68.66506786872598,74.80726957321167,73.18645491888863,76.42808422753471,793.0
795.0,74.18181657791138,60.55588136913291,87.80775178668983,76.2181806564331,72.50873389185261,79.9276274210136,66.69090747833252,64.25427156365875,69.12754339300629,74.58908915519714,73.05525032986687,76.12292798052742,74.2690896987915,60.64602783111888,87.89215156646412,76.51636123657227,73.6833328084376,79.34938966470693,66.69817924499512,64.638346188357,68.75801230163323,74.80727076530457,73.22986879430272,76.38467273630641,794.0
796.0,74.26908850669861,60.65117311681195,87.88700389658527,76.20363354682922,72.51621073110582,79.89105636255263,66.71999931335449,64.19352588421391,69.24647274249507,74.6327269077301,73.09389681087393,76.17155700458628,73.94181728363037,60.209005922216754,87.67462864504398,76.51636242866516,73.4870963714214,79.54562848590892,66.7199981212616,64.58482943319063,68.85516680933256,74.80727076530457,73.29470135593013,76.319840174679,795.0
797.0,74.93817925453186,61.506296562961396,88.37006194610233,76.26181721687317,72.65077818946703,79.8728562442793,66.77818059921265,64.14468869760904,69.41167250081625,74.63272452354431,73.14634385579339,76.11910519129523,74.43636178970337,60.764916915948206,88.10780666345853,76.67636156082153,73.71930198185136,79.63342113979171,66.85090780258179,64.72969002077906,68.97212558438451,74.77818012237549,73.31941314166475,76.23694710308622,796.0
798.0,74.70545291900635,61.35911598790106,88.05178985011163,76.26181602478027,72.52658069268796,79.99705135687259,66.89454436302185,64.28830942653826,69.50077929950544,74.74908828735352,73.359255328662,76.13892124604503,74.67636227607727,61.357895645652846,87.9948289065017,76.58181667327881,73.57911677082208,79.58451657573553,66.96727156639099,64.80346717621349,69.1310759565685,74.72727060317993,73.19071758202642,76.26382362433344,797.0
799.0,74.74908947944641,61.55410948802412,87.9440694708687,76.14545345306396,72.38748720720162,79.90341969892631,66.92363381385803,64.34955975356488,69.49770787415119,74.70545172691345,73.32420612209613,76.08669733173078,74.50181603431702,60.99617952697774,88.00745254165629,76.62545323371887,73.69334112918415,79.5575653382536,66.9527268409729,64.8259354615803,69.0795182203655,74.74908947944641,73.18131486397795,76.31686409491488,798.0
800.0,75.11272430419922,61.94141669034974,88.2840319180487,76.53817892074585,72.95138930143182,80.12496854005988,66.92363500595093,64.32552882608236,69.5217411858195,74.77818012237549,73.38644416539046,76.16991607936052,74.85090732574463,61.6973057814896,88.00450886999967,76.8363606929779,73.88496392175594,79.78775746419987,66.98908925056458,64.93697574726616,69.04120275386299,74.84363555908203,73.38174489697697,76.3055262211871,799.0


==> data/Mad_AccCurves_Cora.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,0.0
2.0,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,1.0
3.0,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,2.0
4.0,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,3.0
5.0,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,4.0
6.0,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,31.439114809036255,29.925524316597375,32.952705301475135,5.0
7.0,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,30.848708748817444,28.6563180451496,33.041099452485284,31.476015448570248,29.929057240070293,33.0229736570702,31.476015448570248,29.929057240070293,33.0229736570702,31.476015448570248,29.929057240070293,33.0229736570702,31.476015448570248,29.929057240070293,33.0229736570702,6.0
8.0,31.217712759971615,28.66651194058223,33.768913579361005,31.217712759971615,28.66651194058223,33.768913579361005,31.217712759971615,28.66651194058223,33.768913579361005,31.217712759971615,28.66651194058223,33.768913579361005,32.06642150878906,30.151687648703565,33.98115536887456,32.06642150878906,30.151687648703565,33.98115536887456,32.06642150878906,30.151687648703565,33.98115536887456,32.06642150878906,30.151687648703565,33.98115536887456,7.0
9.0,32.2509229183197,28.583093425663293,35.91875241097611,32.2509229183197,28.583093425663293,35.91875241097611,32.2509229183197,28.583093425663293,35.91875241097611,32.2509229183197,28.583093425663293,35.91875241097611,33.13653230667114,29.918046375614292,36.35501823772799,33.13653230667114,29.918046375614292,36.35501823772799,33.13653230667114,29.918046375614292,36.35501823772799,33.13653230667114,29.918046375614292,36.35501823772799,8.0
10.0,31.439114809036255,28.470985547297722,34.40724407077479,31.439114809036255,28.470985547297722,34.40724407077479,31.439114809036255,28.470985547297722,34.40724407077479,31.439114809036255,28.470985547297722,34.40724407077479,32.214022278785706,29.78167460892945,34.64636994864196,32.214022278785706,29.78167460892945,34.64636994864196,32.214022278785706,29.78167460892945,34.64636994864196,32.214022278785706,29.78167460892945,34.64636994864196,9.0
11.0,31.143912076950077,28.633059564294,33.65476458960615,31.143912076950077,28.633059564294,33.65476458960615,31.143912076950077,28.633059564294,33.65476458960615,31.143912076950077,28.633059564294,33.65476458960615,31.66051685810089,29.868852613320037,33.452181102881745,31.66051685810089,29.868852613320037,33.452181102881745,31.66051685810089,29.868852613320037,33.452181102881745,31.66051685810089,29.868852613320037,33.452181102881745,10.0
12.0,33.06273102760315,28.376239166254997,37.7492228889513,33.06273102760315,28.376239166254997,37.7492228889513,33.06273102760315,28.376239166254997,37.7492228889513,33.06273102760315,28.376239166254997,37.7492228889513,33.35793435573578,29.609775141336623,37.10609357013493,33.35793435573578,29.609775141336623,37.10609357013493,33.35793435573578,29.609775141336623,37.10609357013493,33.35793435573578,29.609775141336623,37.10609357013493,11.0
13.0,39.40959393978119,33.17244890846995,45.646738971092425,39.40959393978119,33.17244890846995,45.646738971092425,39.40959393978119,33.17244890846995,45.646738971092425,39.40959393978119,33.17244890846995,45.646738971092425,39.37269389629364,33.36348219138775,45.38190560119953,39.37269389629364,33.36348219138775,45.38190560119953,39.37269389629364,33.36348219138775,45.38190560119953,39.37269389629364,33.36348219138775,45.38190560119953,12.0
14.0,41.32841348648071,35.22589078654942,47.430936186412005,41.32841348648071,35.22589078654942,47.430936186412005,41.32841348648071,35.22589078654942,47.430936186412005,41.32841348648071,35.22589078654942,47.430936186412005,41.4391154050827,34.77326057982317,48.10497023034223,41.4391154050827,34.77326057982317,48.10497023034223,41.4391154050827,34.77326057982317,48.10497023034223,41.4391154050827,34.77326057982317,48.10497023034223,13.0
15.0,45.756457448005676,42.52899314868734,48.98392174732401,45.756457448005676,42.52899314868734,48.98392174732401,45.756457448005676,42.52899314868734,48.98392174732401,45.756457448005676,42.52899314868734,48.98392174732401,45.719558000564575,41.94425191115211,49.49486408997704,45.719558000564575,41.94425191115211,49.49486408997704,45.719558000564575,41.94425191115211,49.49486408997704,45.719558000564575,41.94425191115211,49.49486408997704,14.0
16.0,50.036900639534,42.672525326874016,57.40127595219398,50.036900639534,42.672525326874016,57.40127595219398,50.036900639534,42.672525326874016,57.40127595219398,50.036900639534,42.672525326874016,57.40127595219398,49.741697907447815,44.02720208422018,55.45619373067545,49.741697907447815,44.02720208422018,55.45619373067545,49.741697907447815,44.02720208422018,55.45619373067545,49.741697907447815,44.02720208422018,55.45619373067545,15.0
17.0,55.055351853370674,47.265091119993194,62.84561258674815,55.055351853370674,47.265091119993194,62.84561258674815,55.129151940345764,47.27275343589717,62.985550444794356,55.055351853370674,47.265091119993194,62.84561258674815,53.985241651535034,48.303602756752056,59.66688054631801,53.985241651535034,48.303602756752056,59.66688054631801,53.985241651535034,48.303602756752056,59.66688054631801,53.985241651535034,48.303602756752056,59.66688054631801,16.0
18.0,58.81918907165527,51.63261144014662,66.00576670316393,58.81918907165527,51.63261144014662,66.00576670316393,58.81918907165527,51.63261144014662,66.00576670316393,58.81918907165527,51.63261144014662,66.00576670316393,58.08118224143982,54.04442716236,62.11793732051964,58.08118224143982,54.04442716236,62.11793732051964,58.08118224143982,54.04442716236,62.11793732051964,58.08118224143982,54.04442716236,62.11793732051964,17.0
19.0,60.22140383720398,53.61840184416949,66.82440583023846,60.22140383720398,53.61840184416949,66.82440583023846,60.22140383720398,53.61840184416949,66.82440583023846,60.22140383720398,53.61840184416949,66.82440583023846,59.96309995651246,55.322961550715945,64.60323836230897,59.96309995651246,55.322961550715945,64.60323836230897,59.96309995651246,55.322961550715945,64.60323836230897,59.96309995651246,55.322961550715945,64.60323836230897,18.0
20.0,65.60885667800903,60.58037596336803,70.63733739265004,65.60885667800903,60.58037596336803,70.63733739265004,65.60885667800903,60.58037596336803,70.63733739265004,65.60885667800903,60.58037596336803,70.63733739265004,63.91144037246704,59.06392006589142,68.75896067904266,63.91144037246704,59.06392006589142,68.75896067904266,63.91144037246704,59.06392006589142,68.75896067904266,63.91144037246704,59.06392006589142,68.75896067904266,19.0
21.0,69.66789841651917,66.85280831475494,72.48298851828339,69.66789841651917,66.85280831475494,72.48298851828339,69.66789841651917,66.85280831475494,72.48298851828339,69.66789841651917,66.85280831475494,72.48298851828339,69.52029585838318,66.07252870969006,72.9680630070763,69.52029585838318,66.07252870969006,72.9680630070763,69.52029585838318,66.07252870969006,72.9680630070763,69.52029585838318,66.07252870969006,72.9680630070763,20.0
22.0,71.95572018623352,68.0072092672437,75.90423110522335,71.95572018623352,68.0072092672437,75.90423110522335,71.95572018623352,68.0072092672437,75.90423110522335,71.95572018623352,68.0072092672437,75.90423110522335,72.14022159576416,70.41436527726,73.86607791426832,72.14022159576416,70.41436527726,73.86607791426832,72.14022159576416,70.41436527726,73.86607791426832,72.14022159576416,70.41436527726,73.86607791426832,21.0
23.0,72.84132838249207,68.8448299884479,76.83782677653623,72.84132838249207,68.8448299884479,76.83782677653623,72.84132838249207,68.8448299884479,76.83782677653623,72.84132838249207,68.8448299884479,76.83782677653623,72.73062944412231,71.56812053940318,73.89313834884145,72.73062944412231,71.56812053940318,73.89313834884145,72.73062944412231,71.56812053940318,73.89313834884145,72.73062944412231,71.56812053940318,73.89313834884145,22.0
24.0,73.57933640480042,70.23175946584706,76.92691334375377,73.57933640480042,70.23175946584706,76.92691334375377,73.57933640480042,70.23175946584706,76.92691334375377,73.57933640480042,70.23175946584706,76.92691334375377,72.69372701644897,71.44237577307354,73.94507825982441,72.69372701644897,71.44237577307354,73.94507825982441,72.69372701644897,71.44237577307354,73.94507825982441,72.69372701644897,71.44237577307354,73.94507825982441,23.0
25.0,75.12915253639221,71.43358596151725,78.82471911126717,75.05535125732422,71.33225314293534,78.7784493717131,75.12915253639221,71.43358596151725,78.82471911126717,75.12915253639221,71.43358596151725,78.82471911126717,74.42804455757141,72.94283449839274,75.91325461675008,74.42804455757141,72.94283449839274,75.91325461675008,74.42804455757141,72.94283449839274,75.91325461675008,74.42804455757141,72.94283449839274,75.91325461675008,24.0
26.0,74.90775108337402,71.72275451170869,78.09274765503936,74.90775108337402,71.72275451170869,78.09274765503936,74.90775108337402,71.72275451170869,78.09274765503936,74.90775108337402,71.72275451170869,78.09274765503936,75.01845121383667,73.38063984499705,76.65626258267629,75.01845121383667,73.38063984499705,76.65626258267629,75.01845121383667,73.38063984499705,76.65626258267629,75.01845121383667,73.38063984499705,76.65626258267629,25.0
27.0,75.94096064567566,73.13798926847888,78.74393202287244,75.94096064567566,73.13798926847888,78.74393202287244,75.94096064567566,73.13798926847888,78.74393202287244,75.94096064567566,73.13798926847888,78.74393202287244,76.19926333427429,74.58553101424556,77.81299565430302,76.19926333427429,74.58553101424556,77.81299565430302,76.19926333427429,74.58553101424556,77.81299565430302,76.19926333427429,74.58553101424556,77.81299565430302,26.0
28.0,77.04797148704529,74.40759615009063,79.68834682399995,77.04797148704529,74.40759615009063,79.68834682399995,77.04797148704529,74.40759615009063,79.68834682399995,77.04797148704529,74.40759615009063,79.68834682399995,77.15867400169373,75.84494914256992,78.47239886081753,77.15867400169373,75.84494914256992,78.47239886081753,77.15867400169373,75.84494914256992,78.47239886081753,77.15867400169373,75.84494914256992,78.47239886081753,27.0
29.0,78.81918907165527,76.4192462162921,81.21913192701845,78.81918907165527,76.4192462162921,81.21913192701845,78.81918907165527,76.4192462162921,81.21913192701845,78.81918907165527,76.4192462162921,81.21913192701845,78.52398633956909,76.39380767617217,80.65416500296601,78.52398633956909,76.39380767617217,80.65416500296601,78.52398633956909,76.39380767617217,80.65416500296601,78.52398633956909,76.39380767617217,80.65416500296601,28.0
30.0,79.18819308280945,76.84567284006594,81.53071332555295,79.18819308280945,76.84567284006594,81.53071332555295,79.18819308280945,76.84567284006594,81.53071332555295,79.18819308280945,76.84567284006594,81.53071332555295,79.55719709396362,77.6159769909341,81.49841719699315,79.55719709396362,77.6159769909341,81.49841719699315,79.55719709396362,77.6159769909341,81.49841719699315,79.55719709396362,77.6159769909341,81.49841719699315,29.0
31.0,81.03321075439453,79.49840407550337,82.56801743328569,81.03321075439453,79.49840407550337,82.56801743328569,81.03321075439453,79.49840407550337,82.56801743328569,81.03321075439453,79.49840407550337,82.56801743328569,80.66420793533325,78.43715498088127,82.89126088978523,80.66420793533325,78.43715498088127,82.89126088978523,80.66420793533325,78.43715498088127,82.89126088978523,80.66420793533325,78.43715498088127,82.89126088978523,30.0
32.0,80.95940947532654,78.63146594357316,83.28735300707991,80.95940947532654,78.63146594357316,83.28735300707991,80.95940947532654,78.63146594357316,83.28735300707991,80.95940947532654,78.63146594357316,83.28735300707991,80.18450260162354,78.8249361068993,81.54406909634777,80.18450260162354,78.8249361068993,81.54406909634777,80.18450260162354,78.8249361068993,81.54406909634777,80.18450260162354,78.8249361068993,81.54406909634777,31.0
33.0,81.84501886367798,80.01110416232359,83.67893356503237,81.84501886367798,80.01110416232359,83.67893356503237,81.84501886367798,80.01110416232359,83.67893356503237,81.84501886367798,80.01110416232359,83.67893356503237,81.51291489601135,79.80490224448894,83.22092754753376,81.51291489601135,79.80490224448894,83.22092754753376,81.51291489601135,79.80490224448894,83.22092754753376,81.51291489601135,79.80490224448894,83.22092754753376,32.0
34.0,81.62361741065979,80.04939518025881,83.19783964106077,81.62361741065979,80.04939518025881,83.19783964106077,81.62361741065979,80.04939518025881,83.19783964106077,81.62361741065979,80.04939518025881,83.19783964106077,81.4022159576416,78.96357921247856,83.84085270280464,81.4022159576416,78.96357921247856,83.84085270280464,81.4022159576416,78.96357921247856,83.84085270280464,81.4022159576416,78.96357921247856,83.84085270280464,33.0
35.0,82.14022278785706,79.04630782818063,85.23413774753348,82.14022278785706,79.04630782818063,85.23413774753348,82.14022278785706,79.04630782818063,85.23413774753348,82.14022278785706,79.04630782818063,85.23413774753348,81.18081212043762,78.47548288631057,83.88614135456467,81.18081212043762,78.47548288631057,83.88614135456467,81.18081212043762,78.47548288631057,83.88614135456467,81.18081212043762,78.47548288631057,83.88614135456467,34.0
36.0,83.46863508224487,80.73950356103241,86.19776660345734,83.46863508224487,80.73950356103241,86.19776660345734,83.46863508224487,80.73950356103241,86.19776660345734,83.46863508224487,80.73950356103241,86.19776660345734,82.54612565040588,79.9611237501881,85.13112755062367,82.50922560691833,79.94803669441133,85.07041451942534,82.54612565040588,79.9611237501881,85.13112755062367,82.54612565040588,79.9611237501881,85.13112755062367,35.0
37.0,83.39483380317688,81.7240978079624,85.06556979839137,83.39483380317688,81.7240978079624,85.06556979839137,83.39483380317688,81.7240978079624,85.06556979839137,83.39483380317688,81.7240978079624,85.06556979839137,83.13653230667114,80.72174189922295,85.55132271411934,83.13653230667114,80.72174189922295,85.55132271411934,83.13653230667114,80.72174189922295,85.55132271411934,83.13653230667114,80.72174189922295,85.55132271411934,36.0
38.0,85.31365513801575,82.93079368662838,87.69651658940312,85.31365513801575,82.93079368662838,87.69651658940312,85.31365513801575,82.93079368662838,87.69651658940312,85.31365513801575,82.93079368662838,87.69651658940312,84.09594297409058,82.15911103439878,86.03277491378238,84.05904173851013,82.15232306208178,85.96576041493849,84.09594297409058,82.15911103439878,86.03277491378238,84.09594297409058,82.15911103439878,86.03277491378238,37.0
39.0,84.79704856872559,81.65076395900235,87.94333317844882,84.79704856872559,81.65076395900235,87.94333317844882,84.79704856872559,81.65076395900235,87.94333317844882,84.79704856872559,81.65076395900235,87.94333317844882,84.16974186897278,82.81770614663448,85.52177759131108,84.16974186897278,82.81770614663448,85.52177759131108,84.16974186897278,82.81770614663448,85.52177759131108,84.16974186897278,82.81770614663448,85.52177759131108,38.0
40.0,85.09225249290466,83.85182883169377,86.33267615411556,85.09225249290466,83.85182883169377,86.33267615411556,85.16605257987976,83.98754840652639,86.34455675323314,85.09225249290466,83.85182883169377,86.33267615411556,84.79704976081848,83.42501935581535,86.16908016582161,84.79704976081848,83.42501935581535,86.16908016582161,84.87084984779358,83.36628258444419,86.37541711114297,84.87084984779358,83.36628258444419,86.37541711114297,39.0
41.0,85.01845002174377,83.18082669693561,86.85607334655194,85.01845002174377,83.18082669693561,86.85607334655194,85.01845002174377,83.18082669693561,86.85607334655194,85.01845002174377,83.18082669693561,86.85607334655194,84.31734442710876,82.20965703950102,86.4250318147165,84.28044438362122,82.16308870494659,86.39780006229584,84.28044438362122,82.16308870494659,86.39780006229584,84.28044438362122,82.16308870494659,86.39780006229584,40.0
42.0,84.35424447059631,82.05573277233036,86.65275616886227,84.35424447059631,82.05573277233036,86.65275616886227,84.35424447059631,82.05573277233036,86.65275616886227,84.35424447059631,82.05573277233036,86.65275616886227,83.8007390499115,81.23622808119133,86.36525001863167,83.8007390499115,81.23622808119133,86.36525001863167,83.8007390499115,81.23622808119133,86.36525001863167,83.8007390499115,81.23622808119133,86.36525001863167,41.0
43.0,85.90405941009521,84.94891671609025,86.85920210410018,85.83025932312012,84.86801511402022,86.79250353222001,86.0516607761383,84.84461807298234,87.25870347929427,85.90405941009521,84.94891671609025,86.85920210410018,84.13284182548523,81.41809399866938,86.84758965230108,84.13284182548523,81.41809399866938,86.84758965230108,84.13284182548523,81.41809399866938,86.84758965230108,84.13284182548523,81.41809399866938,86.84758965230108,42.0
44.0,85.97786068916321,84.15138516314322,87.8043362151832,85.97786068916321,84.15138516314322,87.8043362151832,85.97786068916321,84.15138516314322,87.8043362151832,85.97786068916321,84.15138516314322,87.8043362151832,85.83026051521301,84.0112574599249,87.64926357050112,85.83026051521301,84.0112574599249,87.64926357050112,85.83026051521301,84.0112574599249,87.64926357050112,85.83026051521301,84.0112574599249,87.64926357050112,43.0
45.0,85.68265795707703,83.63809806952493,87.72721784462912,85.68265795707703,83.63809806952493,87.72721784462912,85.60885667800903,83.45721347105912,87.76049988495895,85.68265795707703,83.63809806952493,87.72721784462912,84.72324848175049,82.87178455837302,86.57471240512795,84.72324848175049,82.87178455837302,86.57471240512795,84.72324848175049,82.87178455837302,86.57471240512795,84.72324848175049,82.87178455837302,86.57471240512795,44.0
46.0,85.97786068916321,84.02527786894014,87.93044350938628,85.90406060218811,83.91007594965288,87.89804525472334,85.97786068916321,84.02527786894014,87.93044350938628,85.97786068916321,84.02527786894014,87.93044350938628,85.64575672149658,84.24427213144934,87.04724131154383,85.60885667800903,84.18567991792443,87.03203343809363,85.64575672149658,84.24427213144934,87.04724131154383,85.64575672149658,84.24427213144934,87.04724131154383,45.0
47.0,85.60885787010193,83.6737864996352,87.54392924056866,85.60885787010193,83.6737864996352,87.54392924056866,85.60885787010193,83.6737864996352,87.54392924056866,85.60885787010193,83.6737864996352,87.54392924056866,85.79335808753967,84.13797395665574,87.4487422184236,85.79335808753967,84.13797395665574,87.4487422184236,85.75645804405212,84.17253248526684,87.3403836028374,85.79335808753967,84.13797395665574,87.4487422184236,46.0
48.0,86.42066597938538,84.70172577390262,88.13960618486813,86.49446725845337,84.83190161402686,88.15703290287988,86.42066597938538,84.70172577390262,88.13960618486813,86.42066597938538,84.70172577390262,88.13960618486813,86.0516619682312,84.7366414710438,87.3666824654186,86.0516619682312,84.7366414710438,87.3666824654186,86.08856201171875,84.7931014439055,87.384022579532,86.08856201171875,84.7931014439055,87.384022579532,47.0
49.0,86.56826734542847,84.11224308473645,89.02429160612049,86.56826734542847,84.11224308473645,89.02429160612049,86.56826734542847,84.11224308473645,89.02429160612049,86.56826734542847,84.11224308473645,89.02429160612049,86.01476192474365,85.09780583334205,86.93171801614525,86.08856320381165,85.12455301633058,87.05257339129271,86.0516631603241,85.07015482560838,87.03317149503981,86.01476192474365,85.09780583334205,86.93171801614525,48.0
50.0,86.93727135658264,85.08121588761357,88.79332682555172,86.78966999053955,85.03156985370961,88.54777012736949,86.93727135658264,85.08121588761357,88.79332682555172,86.93727135658264,85.08121588761357,88.79332682555172,86.2730622291565,84.93876834354893,87.60735611476406,86.30996346473694,84.89638381918931,87.72354311028457,86.30996346473694,84.9833455072109,87.63658142226298,86.30996346473694,84.89638381918931,87.72354311028457,49.0
51.0,86.42066597938538,84.39282398513167,88.44850797363908,77.71217703819275,67.76754413207945,87.65680994430605,81.91882014274597,78.28455676858583,85.55308351690611,79.8523998260498,74.57164900636671,85.1331506457329,86.08856320381165,84.94673801022887,87.23038839739442,75.53505539894104,68.2975023804445,82.77260841743758,81.43911600112915,79.7704187938016,83.1078132084567,78.56088638305664,75.20315526054884,81.91861750556444,50.0
52.0,87.01107144355774,84.40966118760102,89.61248169951446,83.69003772735596,80.93607435749571,86.4440010972162,83.76383900642395,80.57884312531884,86.94883488752906,79.11439180374146,75.23019962928879,82.99858397819412,86.19926452636719,85.72169352477277,86.6768355279616,81.51291608810425,79.96705870109254,83.05877347511596,81.69741630554199,80.47774816873593,82.91708444234806,79.74169850349426,76.05304464063477,83.43035236635376,51.0
53.0,86.49446606636047,84.89450297903318,88.09442915368777,81.84502005577087,73.34831360185561,90.34172650968614,82.50922679901123,78.79528262491901,86.22317097310345,82.21402287483215,78.13490340863402,86.29314234103029,86.16236209869385,84.91100843855656,87.41371575883113,79.11439180374146,72.19938587341207,86.02939773407084,82.84132957458496,80.24843714751198,85.43422200165794,81.62361741065979,77.87500394643655,85.37223087488303,52.0
54.0,87.23247408866882,84.84675568393612,89.61819249340152,86.71586871147156,84.81630563332112,88.615431789622,85.01845121383667,84.09225916146296,85.94464326621038,82.50922679901123,79.23360372560744,85.78484987241502,86.38376474380493,85.36984331282922,87.39768617478065,83.21033358573914,81.85452724852516,84.56613992295311,83.98524045944214,81.93320215301371,86.03727876587057,81.54981732368469,78.30919531119672,84.79043933617267,53.0
55.0,87.01107263565063,84.74537848236012,89.27676678894115,84.42804455757141,78.36245014745116,90.49363896769167,85.53505659103394,82.97320249339067,88.0969106886772,84.94464993476868,83.30683906952139,86.58246080001597,86.45756483078003,85.36136959180631,87.55376006975375,82.1033227443695,79.80259221299987,84.40405327573914,84.4280457496643,83.53745431081522,85.31863718851339,83.7269377708435,81.4395604556941,86.0143150859929,54.0
56.0,87.01107144355774,84.28193899554972,89.74020389156576,86.64206743240356,83.60590407646927,89.67823078833786,85.01845121383667,83.25648143490884,86.7804209927645,84.13284182548523,81.99707654621497,86.26860710475549,86.0516619682312,84.89502643239346,87.20829750406894,84.09594297409058,82.07314330144989,86.11874264673126,85.31365394592285,84.33214566722661,86.29516222461909,84.05904054641724,81.88927916812587,86.2288019247086,55.0
57.0,87.08487153053284,84.99746930585324,89.17227375521243,87.01107025146484,84.9665096108891,89.05563089204058,84.87085103988647,80.84549409760461,88.89620798216833,85.16605377197266,81.680970916148,88.65113662779731,86.27306342124939,85.61297054496,86.93315629753877,84.5756471157074,83.55170462366453,85.59958960775026,84.35424566268921,82.23689169797626,86.47159962740216,84.72324728965759,83.53898098552615,85.90751359378903,56.0
58.0,87.15867161750793,84.55726136155121,89.76008187346466,86.42066597938538,82.63590379713283,90.20542816163793,85.75645804405212,83.62707837738877,87.88583771071548,84.7232460975647,82.29510023938893,87.15139195574046,86.34686589241028,85.62048137565075,87.0732504091698,84.02214169502258,81.14131313984778,86.90297025019738,85.83026051521301,84.45327900997694,87.20724202044909,83.83763909339905,80.7431759842651,86.932102202533,57.0
59.0,86.34686470031738,84.11752085250782,88.57620854812694,87.4538779258728,84.93760814815788,89.97014770358773,86.19926333427429,84.3068819816399,88.09164468690868,84.79704737663269,82.37170649833999,87.22238825492539,85.94096064567566,84.59523616387419,87.28668512747713,84.98154997825623,83.17098555908943,86.79211439742302,85.9778618812561,84.86318897076642,87.09253479174579,84.35424447059631,81.77649564046462,86.93199330072801,58.0
60.0,87.23247528076172,85.5095799667725,88.95537059475093,87.45387673377991,84.61950597490613,90.28824749265368,85.83025932312012,84.41067491865385,87.24984372758638,86.0516619682312,84.19927952578003,87.90404441068237,86.16236209869385,85.12684816953129,87.19787602785641,85.05535244941711,84.35279185653692,85.7579130422973,85.86715936660767,85.02570022020761,86.70861851300772,85.09225368499756,84.06168259163334,86.12282477836177,59.0
61.0,86.27306461334229,83.91894806222122,88.62718116446335,87.30627417564392,83.90823276304305,90.7043155882448,86.86347007751465,85.04446427143091,88.68247588359839,86.0516607761383,84.49921179807619,87.60410975420042,85.79335927963257,83.51493024023598,88.07178831902915,84.5756459236145,83.0397304134496,86.1115614337794,86.49446606636047,85.44750900506365,87.5414231276573,85.01845121383667,83.47810978847468,86.55879263919866,60.0
62.0,86.56826615333557,84.62266939505936,88.51386291161178,87.23247408866882,84.79034922519145,89.6745989521462,86.19926333427429,83.82785845763857,88.57066821091001,86.0516619682312,83.77099156789622,88.33233236856618,86.38376474380493,85.36148560683823,87.40604388077163,84.98155236244202,84.04439974080309,85.91870498408095,86.34686470031738,84.8766266210692,87.81710277956556,85.23985266685486,84.29007098304575,86.18963435066397,61.0
63.0,87.08487272262573,85.08067144756846,89.089073997683,86.93727016448975,84.85640232999071,89.01813799898878,87.08487153053284,84.6233106122016,89.54643244886407,86.1254620552063,84.70587749580514,87.54504661460746,86.42066597938538,85.38844601144609,87.45288594732466,85.64575791358948,84.5433695364544,86.74814629072455,86.45756483078003,85.81049033008634,87.10463933147372,85.53505659103394,83.9393563151794,87.13075686688848,62.0
64.0,86.78966879844666,84.26799415663298,89.31134344026033,87.601478099823,85.15935305622119,90.0436031434248,86.64206862449646,85.40714468085673,87.87699256813619,86.42066478729248,84.15497043985039,88.68635913473457,86.27306461334229,84.74827056366343,87.79785866302115,85.4243540763855,84.27213985035243,86.57656830241856,86.53136730194092,85.27323285012494,87.7895017537569,85.38745522499084,83.40717198685797,87.36773846312371,63.0
65.0,86.42066597938538,84.17004459987196,88.6712873588988,87.08487153053284,84.43677260924993,89.73297045181575,87.01107144355774,84.53022358920003,89.49191929791544,86.56826615333557,83.73870235779356,89.39782994887759,86.45756602287292,85.16210413926434,87.7530279064815,84.87084865570068,84.0457332683906,85.69596404301076,86.53136730194092,85.62749782991916,87.43523677396267,85.23985505104065,83.16472162050869,87.31498848157261,64.0
66.0,86.86347007751465,84.62498359593542,89.10195655909388,87.74907946586609,84.99511585641379,90.50304307531839,86.49446725845337,84.43002545814691,88.55890905875982,86.49446725845337,84.16652401013958,88.82241050676716,86.56826615333557,85.36263375336786,87.77389855330328,85.75645804405212,84.59395103130433,86.91896505679992,86.56826496124268,85.22887805112038,87.90765187136498,85.83025932312012,83.91552521893786,87.74499342730238,65.0
67.0,87.15867280960083,84.92322843887938,89.39411718032228,87.6752769947052,84.69341555015698,90.65713843925342,87.23247408866882,85.5294512048905,88.93549697244714,86.1254620552063,83.53453956134089,88.7163845490717,86.53136491775513,85.38656180874192,87.67616802676834,86.34686470031738,85.31135050565355,87.38237889498122,86.34686470031738,85.31960159758614,87.37412780304862,85.86716055870056,84.07075225303531,87.66356886436581,66.0
68.0,86.1992621421814,83.67488829701067,88.72363598735213,87.38007426261902,84.50515918855406,90.25498933668398,86.56826734542847,84.22574639849553,88.9107882923614,86.42066597938538,84.09565010921888,88.74568184955187,86.19926333427429,84.73831781611841,87.66020885243017,85.57195663452148,84.85263479645096,86.29127847259201,86.23616337776184,85.43618076872151,87.03614598680217,85.46125650405884,83.81412057507407,87.1083924330436,67.0
69.0,86.86347007751465,84.36621312002157,89.36072703500773,87.89667963981628,85.130383436759,90.66297584287356,86.71586751937866,84.38208382909635,89.04965120966098,86.0516607761383,83.65455636103277,88.44876519124384,87.15867280960083,85.47980687988873,88.83753873931293,86.05165958404541,84.88040035464539,87.22291881344543,86.16236329078674,84.775527179742,87.54919940183149,85.49815535545349,83.75463665314692,87.24167405776006,68.0
70.0,87.08487272262573,84.94911027533686,89.2206351699146,87.89667963981628,85.32157265595019,90.47178662368238,86.64206624031067,84.59750603003499,88.68662645058635,86.56826853752136,84.60525231626472,88.531284758778,86.45756602287292,85.65758444484209,87.25754760090376,86.1254632472992,84.93403353692857,87.31689295766982,86.34686589241028,85.1946535752543,87.49907820956625,85.68265914916992,83.87209533739166,87.49322296094819,69.0
71.0,87.08487272262573,84.94911027533686,89.2206351699146,87.4538779258728,84.93760814815788,89.97014770358773,87.15867280960083,84.76156972492528,89.55577589427638,86.56826734542847,84.52038091144327,88.61615377941366,86.49446606636047,85.11748324336403,87.87144888935691,85.75645804405212,85.181829641036,86.33108644706824,86.67896747589111,85.91378527707491,87.44414967470732,86.23616218566895,84.37461298078624,88.09771139055165,70.0
72.0,87.01107025146484,84.7155236550201,89.30661684790958,87.45387554168701,84.99231194282208,89.91543914055194,86.71586751937866,84.38208217983953,89.0496528589178,86.49446606636047,84.41359823186144,88.5753339008595,86.8265700340271,85.70732755471577,87.94581251333842,85.83026051521301,84.69741258915535,86.96310844127068,86.42066478729248,85.42196654880951,87.41936302577545,86.01476192474365,84.53069943355995,87.49882441592736,71.0
73.0,87.01107144355774,84.86894189705077,89.1532009900647,87.527676820755,85.20266180197655,89.85269183953346,86.86347007751465,84.1948814821065,89.5320586729228,86.42066597938538,84.47857119453872,88.36276076423204,86.60516738891602,86.10667017789775,87.10366459993428,86.30996346473694,85.23889861447658,87.3810283149973,86.27306461334229,85.32687431475628,87.21925491192829,85.86715936660767,84.35356990951875,87.38074882369658,72.0
74.0,86.93727016448975,84.68362808806688,89.19091224091261,87.7490782737732,85.4535313898895,90.04462515765688,86.93727135658264,84.4812481705219,89.39329454264339,86.19926452636719,84.57816589219252,87.82036316054186,86.71586751937866,85.15576111303282,88.2759739257245,86.34686470031738,85.03573172909911,87.65799767153565,86.42066478729248,84.98202439813298,87.85930517645198,85.86715936660767,84.23977451330069,87.49454421991464,73.0
75.0,87.15867400169373,84.95389659900228,89.36345140438517,87.6752781867981,85.0975293566664,90.25302701692979,87.01107025146484,84.43596369465517,89.58617680827452,85.97786068916321,83.20418807059004,88.75153330773638,86.60516619682312,85.65897427107934,87.5513581225669,86.30996465682983,85.12569965274791,87.49422966091176,86.45756483078003,85.09175218333114,87.82337747822892,85.9778618812561,84.34838455859706,87.60733920391515,74.0
76.0,86.78966760635376,84.56950305069957,89.00983216200795,88.04428219795227,85.73101003287056,90.35755436303398,86.78966879844666,84.11089592242057,89.46844167447274,86.49446606636047,83.98361366320066,89.00531846952029,86.71586751937866,85.1021360511929,88.32959898756442,86.38376474380493,85.17813435056722,87.58939513704264,86.45756483078003,85.5113733699382,87.40375629162186,86.45756602287292,84.83017985184107,88.08495219390478,75.0
77.0,87.15867161750793,84.61014057423886,89.70720266077701,87.38007426261902,85.14463023625956,89.61551828897848,86.86346888542175,84.22051477875625,89.50642299208725,86.78966999053955,84.9189995888063,88.6603403922728,86.78966879844666,85.86164038258288,87.71769721431043,86.27306342124939,85.15381995938476,87.39230688311402,86.78966879844666,85.57559607316557,88.00374152372774,86.30996465682983,84.4086112823174,88.21131803134227,76.0
78.0,87.15867280960083,84.98499337269295,89.3323522465087,87.45387673377991,85.13472291173622,89.7730305558236,86.93727016448975,83.88768376000814,89.98685656897135,86.34686470031738,84.17945911966478,88.51427028096998,86.45756602287292,84.81456619193887,88.10056585380698,85.71955919265747,84.62336184693879,86.81575653837615,86.1992621421814,84.89855597849365,87.49996830586915,86.16236329078674,84.58059056325382,87.74413601831967,77.0
79.0,87.01107025146484,84.44921851478529,89.5729219881444,87.30627417564392,84.68920824375702,89.92334010753082,87.01107144355774,84.18391596450054,89.83822692261494,86.49446606636047,84.60208529485422,88.38684683786673,86.8265688419342,85.55096732226382,88.10217036160459,86.0516631603241,84.7962373748299,87.3070889458183,86.1254620552063,84.65291020365929,87.59801390675331,85.60885667800903,83.47309474562574,87.74461861039232,78.0
80.0,86.86347007751465,84.73409159868544,88.99284855634386,87.89667963981628,85.45734422277454,90.33601505685803,87.01107144355774,84.48939579870154,89.53274708841394,86.42066597938538,83.9535791349375,88.88775282383325,86.60516858100891,84.67185688019602,88.5384802818218,86.16236209869385,84.54863063050809,87.77609356687961,86.34686350822449,85.14405781827466,87.54966919817431,86.23616456985474,84.58283805802006,87.88949108168941,79.0
81.0,87.08487033843994,84.51505763401683,89.65468304286306,88.41328501701355,86.0133406953266,90.8132293387005,86.93727016448975,84.50912561973499,89.3654147092445,86.64206624031067,83.9632915579531,89.32084092266824,86.78966879844666,85.89907600130084,87.68026159559247,86.60516738891602,84.96735706083261,88.24297771699942,86.45756483078003,85.14254408271015,87.77258557884991,86.16236209869385,84.14968321775686,88.17504097963084,80.0
82.0,86.78966879844666,84.67956128599384,88.89977631089947,87.89667963981628,85.14271391396053,90.65064536567203,86.93727135658264,84.53732955513955,89.33721315802573,86.71586751937866,84.28212171623974,89.14961332251758,86.93727016448975,84.609327057895,89.26521327108449,86.60516738891602,85.1142381602898,88.09609661754223,86.60516738891602,85.15474258627803,88.055592191554,86.27306461334229,84.61973810150761,87.92639112517696,81.0
83.0,86.93727016448975,84.63875880113629,89.2357815278432,88.04428100585938,85.85188907325667,90.23667293846208,87.23247408866882,84.5766720984716,89.88827607886604,86.27306461334229,84.279079243835,88.26704998284957,86.0516619682312,84.78274950004172,87.32057443642069,86.64206624031067,85.93227337960293,87.3518591010184,86.1254620552063,84.60178489415459,87.649139216258,85.97786068916321,84.41775622128947,87.53796515703695,82.0
84.0,87.30627417564392,84.85024879554379,89.76229955574405,87.89668083190918,85.2563058281544,90.53705583566396,87.01107025146484,84.43596369465517,89.58617680827452,86.64206624031067,83.93799552767815,89.34613695294318,87.26937532424927,85.47107420715867,89.06767644133987,86.30996465682983,85.30447149271853,87.31545782094113,86.1254620552063,84.71791614489152,87.53300796552108,85.83025932312012,84.1024301976609,87.55808844857934,83.0
85.0,86.86347007751465,84.95318422895963,88.77375592606967,87.89667844772339,85.14271387989989,90.65064301554689,86.93727135658264,84.2686840798841,89.60585863328119,86.42066359519958,83.6420866069345,89.19924058346467,85.79335927963257,84.64855424938641,86.93816430987873,86.86347007751465,85.88369865072721,87.84324150430209,86.42066597938538,84.87370924598221,87.96762271278854,86.23616337776184,84.87035185755734,87.60197489796634,84.0
86.0,86.93727016448975,84.30722812477585,89.56731220420365,88.11808109283447,85.45204490413556,90.78411728153338,86.64206743240356,84.01461675149426,89.26951811331287,86.64206862449646,84.49993969404048,88.78419755495244,86.30996465682983,85.28768632667746,87.33224298698221,87.04797267913818,86.40353335984129,87.69241199843508,86.38376474380493,84.8825953825541,87.88493410505576,86.38376593589783,84.44254557794015,88.3249862938555,85.0
87.0,87.08487153053284,84.73654700585338,89.43319605521229,87.89668083190918,85.54256530851005,90.25079635530831,87.08487272262573,84.62331158091713,89.54643386433433,86.49446606636047,84.05234133797606,88.93659079474489,86.0516607761383,85.40458704022825,86.69873451204836,86.45756602287292,85.31573991432514,87.59939213142071,86.60516738891602,85.04724704590369,88.16308773192834,86.752769947052,85.2687041583432,88.2368357357608,86.0
88.0,85.90405941009521,83.38238328552228,88.42573553466815,88.04428219795227,85.51990878842065,90.56865560748389,86.78966999053955,84.12363384309008,89.45570613798903,86.49446606636047,83.99720708316696,88.99172504955399,85.57195663452148,83.84412734994541,87.29978591909756,86.64206743240356,85.54587073877265,87.73826412603448,86.19926333427429,84.6644564404273,87.73407022812128,86.60516619682312,84.73449591266345,88.47583648098279,87.0
89.0,86.93727016448975,84.63875880113629,89.2357815278432,87.97048091888428,85.20172326371666,90.7392385740519,86.1992621421814,83.70200346724667,88.69652081711612,86.64206743240356,83.95061548605021,89.33351937875692,86.27306461334229,85.14624279437398,87.3998864323106,86.9003689289093,85.68349647920172,88.11724137861688,86.16236329078674,84.45136452179725,87.87336205977624,86.38376474380493,84.57884966601337,88.1886798215965,88.0
90.0,86.34686470031738,84.34266205349688,88.35106734713789,87.89668083190918,85.2434436734144,90.54991799040396,86.71586751937866,84.33872722220698,89.09300781655034,86.42066478729248,83.79321167880023,89.04811789578473,85.68265795707703,83.97863408574862,87.38668182840543,86.71586871147156,85.73089814994245,87.70083927300067,86.08856081962585,84.17738506709547,87.99973657215624,86.67896866798401,84.81376425217208,88.54417308379594,89.0
91.0,86.78966999053955,84.40681043134687,89.17252954973223,87.97048091888428,85.65720780301461,90.28375403475394,87.08487153053284,84.38584260570565,89.78390045536003,86.64206743240356,84.40662438993465,88.87751047487248,86.34686589241028,84.5771855070511,88.11654627776946,86.71586871147156,85.52016075647086,87.91157666647226,86.64206743240356,85.0786940636266,88.20544080118053,86.49446606636047,84.56644443655134,88.42248769616961,90.0
92.0,86.93727016448975,84.50912561973499,89.3654147092445,88.04428219795227,85.61613547925882,90.47242891664573,86.64206862449646,84.28795263395128,88.99618461504164,86.64206624031067,84.51588690791712,88.76824557270422,86.30996465682983,84.43112269212394,88.18880662153573,86.71586751937866,85.52729644554897,87.90443859320835,86.42066478729248,84.84104521434536,88.0002843602396,86.30996465682983,84.53356482919287,88.0863644844668,91.0
93.0,86.78966879844666,84.8128285334699,88.76650906342341,88.04428100585938,85.45335808754446,90.63520392417429,86.86347007751465,84.52095039812133,89.20598975690797,86.56826615333557,83.72669816464433,89.40983414202681,85.46125650405884,84.1605514394897,86.76196156862798,86.93727016448975,85.92335030621044,87.95119002276905,85.97786068916321,84.1607277916948,87.79499358663162,86.45756602287292,84.82495825791075,88.0901737878351,92.0
94.0,86.71586871147156,84.29615104716366,89.13558637577945,87.97048091888428,85.37956109905478,90.56140073871377,87.08487153053284,84.6233106122016,89.54643244886407,86.1992621421814,83.60834189790197,88.79018238646083,86.38376474380493,84.27850277047035,88.48902671713951,86.60516738891602,85.32291329822544,87.88742147960659,86.64206862449646,85.00946072481536,88.27467652417756,86.60516619682312,84.74361657841284,88.4667158152334,93.0
95.0,86.93726897239685,84.85640150784062,89.01813643695309,87.82287955284119,85.29311807100282,90.35264103467955,86.56826615333557,84.03044386027459,89.10608844639656,86.34686350822449,83.99853711035193,88.69518990609704,86.71586871147156,85.05023362233399,88.38150380060912,86.60516738891602,85.14305506821627,88.06727970961576,86.30996346473694,84.71000216449238,87.9099247649815,86.27306461334229,84.62489405475728,87.9212351719273,94.0
96.0,87.01107025146484,84.62820940004099,89.3939311028887,87.6752781867981,85.03232611899361,90.31823025460258,87.15867280960083,84.51829901369699,89.79904660550467,86.71586751937866,84.38208477152824,89.04965026722908,86.30996346473694,85.10433266103213,87.51559426844175,86.86347007751465,85.85797751494334,87.86896264008595,86.67896747589111,85.02666983595172,88.3312651158305,86.45756721496582,85.18865626343425,87.72647816649739,95.0
97.0,86.56826615333557,84.96830485309101,88.16822745358013,87.82287955284119,85.53327213404582,90.11248697163656,86.86347007751465,84.2725500030145,89.4543901520148,86.34686470031738,84.16380853754731,88.52992086308745,86.30996346473694,83.99669089557048,88.6232360339034,86.752769947052,85.53310352338615,87.97243637071786,86.49446725845337,84.86290402565893,88.1260304912478,86.12546443939209,84.62429562757247,87.62663325121171,96.0
98.0,87.23247289657593,85.13531093192815,89.32963486122371,88.04428100585938,85.68727359230209,90.40128841941666,86.64206743240356,84.40662438993465,88.87751047487248,86.34686470031738,84.07217101342324,88.62155838721152,87.08487272262573,85.54121961863162,88.62852582661985,86.56826615333557,85.06143943569054,88.0750928709806,86.45756602287292,84.89964440926434,88.01548763648151,86.64206624031067,84.92312654664013,88.3610059339812,97.0
99.0,86.78966879844666,84.55422575597774,89.02511184091557,87.6752781867981,85.21925343356615,90.13130294003004,86.56826615333557,83.62085408888304,89.5156782177881,86.27306461334229,84.13093455346032,88.41519467322425,86.0516619682312,85.18039231925339,86.92293161720902,86.78966760635376,85.5826249031978,87.99671030950972,86.45756483078003,84.95526265258704,87.95986700897302,86.45756483078003,84.8779452578329,88.03718440372715,98.0
100.0,87.01107144355774,84.74537661073872,89.27676627637676,87.82287955284119,85.1876657787232,90.45809332695917,86.64206624031067,84.10692718337798,89.17720529724336,87.08487153053284,84.62331016544616,89.54643289561952,87.12177157402039,85.42375347697421,88.81978967106656,86.9003689289093,85.95058695563526,87.85015090218334,86.1254620552063,84.851196511994,87.3997275984186,86.30996465682983,84.99623883504249,87.62369047861718,99.0
101.0,87.01107025146484,85.08658291898914,88.93555758394055,83.83763790130615,78.75529022895064,88.91998557366166,77.78597831726074,72.41700594553834,83.15495068898315,73.94834041595459,67.87041172436655,80.02626910754263,86.78966999053955,85.1939683707951,88.385371610284,79.9261999130249,74.15863463134535,85.69376519470445,78.00738215446472,72.75734074936146,83.25742355956798,72.3247241973877,66.87488968646251,77.77455870831288,100.0
102.0,87.08487153053284,84.41118633646515,89.75855672460052,80.73800683021545,74.02761580844926,87.44839785198165,79.18819189071655,75.96494826392347,82.41143551750963,74.53874707221985,68.20627375364391,80.87122039079578,86.23616337776184,85.0151006533197,87.45722610220398,77.97048091888428,71.2944209256239,84.64654091214466,78.04427981376648,73.73506500640804,82.35349462112492,73.43173503875732,68.42122877836646,78.4422412991482,101.0
103.0,87.01107144355774,85.19581356884156,88.82632931827392,86.27306461334229,83.49448885200833,89.05164037467624,78.59778642654419,75.54373758257712,81.65183527051126,77.78597712516785,72.70362966919186,82.86832458114384,86.49446606636047,84.58864182746227,88.40029030525868,83.17343235015869,80.67958390556714,85.66728079475024,78.59778642654419,74.73204293365285,82.46352991943553,77.45387554168701,72.15221440284775,82.75553668052628,102.0
104.0,87.30627417564392,85.02262051386839,89.58992783741945,83.61623644828796,78.49917900702098,88.73329388955494,80.29520392417908,77.38264569190272,83.20776215645543,79.40959334373474,76.4993726677369,82.31981401973258,86.71586871147156,84.95100416946471,88.4807332534784,81.4022159576416,76.38763265636568,86.41679925891752,80.51660537719727,77.66845663844364,83.36475411595089,77.56457567214966,74.03340135932908,81.09574998497024,103.0
105.0,86.86346888542175,84.25944376398405,89.46749400685945,85.90405941009521,82.60978374650253,89.1983350736879,80.44280409812927,78.71202466447932,82.17358353177923,79.9261999130249,74.00142099256841,85.85097883348139,85.9778618812561,84.62834690953024,87.32737685298197,82.73062825202942,79.33208484598549,86.12917165807335,81.4760148525238,77.87326503903128,85.07876466601633,78.96678924560547,74.14320437964486,83.79037411156608,104.0
106.0,86.64206743240356,83.97603124370465,89.30810362110248,85.46125531196594,82.64374747832375,88.27876314560814,83.24723243713379,80.33467337418689,86.15979150008069,80.95940947532654,79.06702876193265,82.85179018872043,85.83026051521301,83.26575214086313,88.3947688895629,82.21402287483215,78.7509876139763,85.677058135688,82.43542551994324,81.21575909627738,83.6550919436091,80.29520392417908,78.40732745546542,82.18308039289273,105.0
107.0,86.78966879844666,83.67601227499546,89.90332532189785,86.27306342124939,83.1703579688544,89.37576887364438,82.50922441482544,79.65570184537452,85.36274698427636,80.36900401115417,76.9133469695385,83.82466105276986,85.9778618812561,83.5616621569232,88.394061605589,83.0258321762085,79.10110076360127,86.95056358881573,81.91882014274597,77.8765875371593,85.96105274833265,80.14760255813599,78.99096545349698,81.30423966277499,106.0
108.0,87.23247289657593,84.70809918209657,89.75684661105528,86.42066597938538,84.13999692918362,88.70133502958713,84.13284182548523,82.0291966059981,86.23648704497236,82.73062705993652,79.45708493097338,86.00416918889967,86.64206743240356,85.18578778765635,88.09834707715078,83.61623764038086,81.54356466720267,85.68891061355905,82.76752829551697,80.66550143960548,84.86955515142846,81.77121996879578,79.0086178467174,84.53382209087415,107.0
109.0,87.08487153053284,84.73654653755534,89.43319652351033,87.08487153053284,84.98122657242953,89.18851648863614,83.54243636131287,81.11428937087666,85.97058335174907,83.46863627433777,80.71467126726024,86.2226012814153,86.53136610984802,84.83034166696984,88.2323905527262,83.50553393363953,81.46514021960535,85.54592764767371,84.13284301757812,82.25581516383917,86.00987087131708,82.02952027320862,81.58518193965189,82.47385860676535,108.0
110.0,86.71586751937866,84.26817509690383,89.16355994185349,87.15867280960083,85.30629054525212,89.01105507394954,83.61623644828796,81.07841454522485,86.15405835135108,83.76383900642395,81.41551424759584,86.11216376525206,86.45756602287292,84.9496082586989,87.96552378704695,83.91143918037415,81.55804559597946,86.26483276476883,84.31734323501587,82.86457420149803,85.77011226853371,82.47232556343079,81.45338117459272,83.49126995226885,109.0
111.0,86.86346888542175,84.40744507249241,89.3194926983511,87.38007545471191,85.0550598683419,89.70509104108193,85.01845240592957,83.27591026803054,86.76099454382859,83.0996322631836,80.74551599235008,85.45374853401711,86.23616337776184,84.2464493009398,88.22587745458388,84.35424327850342,82.72267957389037,85.98580698311646,83.8007378578186,82.5603143739221,85.04116134171511,82.3247241973877,81.02401938646229,83.6254290083131,110.0
112.0,87.08487153053284,84.70773238991521,89.46201067115047,87.23247408866882,85.10309591971001,89.36185225762763,85.31365394592285,83.71795270522549,86.90935518662022,83.39483499526978,81.74460122184827,85.04506876869128,86.53136610984802,84.90712061403958,88.15561160565646,84.28044438362122,81.58962476753078,86.97126399971165,84.31734442710876,82.81277880832752,85.82191004589001,82.8782308101654,81.78359033517215,83.97287128515866,111.0
113.0,86.71586751937866,83.5847669043443,89.84696813441302,87.30627417564392,84.94926676208664,89.6632815892012,84.20664310455322,82.91776881747093,85.49551739163552,84.79704976081848,81.74969695439536,87.8444025672416,86.1254620552063,85.28603000740023,86.96489410301237,83.7269389629364,80.63577572518174,86.81810220069106,83.7269377708435,81.3447902160321,86.10908532565492,83.28413367271423,82.82103871514434,83.74722863028413,112.0
114.0,87.23247408866882,85.34009430508128,89.12485387225637,88.04428219795227,85.80579478294663,90.2827696129579,84.94464993476868,83.62963035748236,86.259669512055,84.13284182548523,82.14569457695052,86.11998907401994,86.30996465682983,85.21532317720045,87.40460613645922,84.13284420967102,82.74600908983689,85.51967932950515,84.31734323501587,81.85924216105232,86.77544430897942,82.80442953109741,80.63938045745144,84.96947860474339,113.0
115.0,86.1992621421814,83.11637012675611,89.28215415760668,87.82287955284119,86.19340492974038,89.45235417594199,84.87084984779358,82.71920664084367,87.02249305474349,84.94464993476868,83.62962952120924,86.25967034832811,85.68265914916992,84.47561749376003,86.88970080457982,84.61254835128784,83.00092525845356,86.22417144412212,84.64944839477539,83.27246609089711,86.02643069865367,83.24723243713379,81.6525984205829,84.84186645368467,114.0
116.0,86.19926333427429,84.43729399224402,87.96123267630456,87.45387673377991,85.95497704220824,88.95277642535157,85.09225010871887,83.64888343316146,86.53561678427629,85.23985266685486,83.16882295002829,87.31088238368143,85.46125650405884,83.52003764734819,87.40247536076949,84.53874588012695,82.6918837266045,86.3856080336494,85.01845121383667,84.19954581478386,85.83735661288948,83.91143918037415,82.54687362124518,85.27600473950311,115.0
117.0,86.19926333427429,83.77111833661579,88.6274083319328,87.7490782737732,85.62290106200979,89.8752554855366,84.94464993476868,83.32775566827831,86.56154420125904,84.5018470287323,83.33495530139454,85.66873875607006,86.1992621421814,83.42129806805838,88.97722621630442,84.53874707221985,83.5248260208604,85.5526681235793,84.53874707221985,82.81091829682187,86.26657584761783,84.13284182548523,83.04913954254637,85.21654410842409,116.0
118.0,86.78966879844666,84.08560028193706,89.49373731495625,87.89668083190918,86.74742660949654,89.04593505432182,85.53505659103394,84.07294513529787,86.99716804677,83.76383900642395,81.72594807021031,85.80172994263759,86.08856201171875,85.13342139016929,87.04370263326821,84.72324848175049,83.15010738276278,86.2963895807382,85.01845240592957,83.69826357125054,86.3386412406086,83.76384019851685,82.06782653684515,85.45985386018855,117.0
119.0,87.08487153053284,84.56860066021109,89.60114240085458,87.30627298355103,85.41389168902897,89.19865427807308,85.23985266685486,83.34028872030679,87.13941661340293,84.94464993476868,83.18654760863933,86.70275226089802,86.1254632472992,84.48869016717224,87.76223632742615,84.24354434013367,82.53952159819416,85.94756708207318,84.4280457496643,83.20698302522217,85.64910847410644,83.91143918037415,83.55654344722676,84.26633491352153,118.0
120.0,86.71586751937866,84.90812644615568,88.52360859260165,87.45387554168701,85.25528170237278,89.65246938100124,85.09225130081177,84.09525985696996,86.08924274465357,85.46125531196594,83.06131117356924,87.86119945036265,86.23616337776184,84.05857432063715,88.41375243488653,84.68634843826294,83.20458003847382,86.16811683805206,84.53874588012695,82.59752552216928,86.47996623808463,84.5756459236145,83.98351314299174,85.16777870423726,119.0
121.0,86.71586751937866,84.76328469915559,88.66845033960173,87.97048091888428,85.61347434515919,90.32748749260936,85.01845002174377,83.19944482022989,86.83745522325766,85.75645804405212,84.28969645463847,87.22321963346577,86.1254632472992,84.85119852395734,87.39972797064105,84.90775108337402,83.62019810390873,86.19530406283931,84.76014852523804,83.25784528561492,86.26245176486115,84.39114451408386,82.61378573497873,86.16850329318899,120.0
122.0,86.78966879844666,84.61598971568579,88.96334788120753,88.04428100585938,85.97983824670298,90.10872376501577,85.46125531196594,83.30014129204852,87.62236933188336,85.68265795707703,84.4756141606207,86.88970175353336,86.49446606636047,84.85250301809265,88.1364291146283,84.53874588012695,83.1372597991893,85.94023196106461,85.09225130081177,83.48168621313759,86.70281638848594,83.98524165153503,82.77960911474467,85.1908741883254,121.0
123.0,87.08487033843994,85.33453219768188,88.835208479198,87.74907946586609,85.87840906413284,89.61974986759934,85.46125531196594,83.43005868789456,87.49245193603733,85.9778618812561,84.26686118406677,87.68886257844544,86.34686350822449,84.63089755517278,88.0628294612762,84.83394980430603,83.65689227617953,86.01100733243253,85.20295262336731,83.61366488915,86.79224035758462,84.61254715919495,83.55588088441579,85.66921343397411,122.0
124.0,86.71586751937866,84.78079529645018,88.65093974230714,87.6752769947052,85.93273485680618,89.41781913260422,85.83025813102722,83.86724224590107,87.79327401615338,85.23985266685486,83.85916671996942,86.6205386137403,85.79335927963257,84.93786053787083,86.6488580213943,84.5756459236145,83.01772427471188,86.13356757251712,85.05535244941711,83.75726861546485,86.35343628336938,84.5018458366394,83.04323072981182,85.96046094346698,123.0
125.0,86.71586871147156,84.1726862338258,89.25905118911732,87.38007545471191,85.52769087502476,89.23246003439907,85.75645804405212,83.99448888926443,87.51842719883982,85.01845121383667,82.84164218529116,87.19526024238218,86.8265688419342,85.11258646313813,88.54055122073028,84.5018470287323,82.83621243477477,86.16748162268983,85.12915253639221,83.88735733097464,86.37094774180979,84.5018458366394,83.57015891615528,85.43353275712353,124.0
126.0,86.86346769332886,84.52094829561143,89.20598709104628,87.89667963981628,85.95458485496962,89.83877442466294,85.53505539894104,83.22472639303066,87.84538440485142,85.16605257987976,83.05594329546228,87.27616186429724,87.15867400169373,85.33873374813463,88.97861425525282,84.79704856872559,83.38829599849272,86.20580113895845,85.35055637359619,83.9785281727886,86.72258457440378,85.2767539024353,83.80420261099711,86.7493051938735,125.0
127.0,87.01107144355774,84.93347914624239,89.08866374087309,87.15867161750793,85.86979741575146,88.4475458192644,85.75645923614502,83.72526033813847,87.78765813415157,85.23985385894775,83.10409038184726,87.37561733604825,85.94096064567566,85.27063134097541,86.6112899503759,84.68634724617004,83.71005485043929,85.6626396419008,85.38745522499084,84.09990104976639,86.6750094002153,85.12915253639221,83.63822138999475,86.62008368278967,126.0
128.0,87.23247289657593,85.1030953990009,89.36185039415095,87.52767562866211,85.40149572731929,89.65385553000493,85.68265676498413,83.88624751044698,87.47906601952128,85.46125650405884,83.58694867915769,87.33556432895999,86.53136610984802,84.84541738285077,88.21731483684528,84.02214169502258,82.80806829038443,85.23621509966074,85.05535364151001,84.00353063969078,86.10717664332924,84.72324728965759,83.02522780016916,86.42126677914602,127.0
129.0,86.49446606636047,84.58418016023778,88.40475197248317,87.30627298355103,85.88668780441044,88.72585816269161,85.83025932312012,83.63786623682302,88.02265240941722,85.60885667800903,82.92246901498952,88.29524434102855,86.49446606636047,84.65221702822367,88.33671510449727,85.01845240592957,83.82702260325749,86.20988220860164,85.3505551815033,84.35185633738794,86.34925402561865,84.72324967384338,83.47598571006486,85.9705136376219,128.0
130.0,86.93727016448975,84.68362711212164,89.19091321685785,87.52767562866211,85.75031981949529,89.30503143782893,85.97786068916321,84.00791928698231,87.9478020913441,85.31365394592285,82.77851480223234,87.84879308961337,86.27306342124939,85.05200155239876,87.49412529010002,85.01845121383667,83.49477380017176,86.54212862750158,85.3505551815033,84.01626212008912,86.68484824291747,84.87085103988647,83.71127495869446,86.03042712107849,129.0
131.0,87.23247170448303,85.23507440165751,89.22986900730855,87.89668083190918,85.90269419391296,89.8906674699054,85.38745403289795,83.39005695030221,87.38485111549369,85.09225249290466,82.5145027242113,87.67000226159803,86.7527687549591,85.05976913530091,88.4457683746173,84.6494472026825,83.33572171573397,85.96317268963102,85.01845240592957,83.4078876255224,86.62901718633672,84.87084984779358,83.68227900527404,86.05942069031312,130.0
132.0,87.23247408866882,84.8899546909514,89.57499348638625,87.6014757156372,85.70909430488955,89.49385712638487,86.0516619682312,84.14494536813582,87.95837856832658,85.01845121383667,82.60436544309238,87.43253698458096,86.08856201171875,84.60335165636343,87.57377236707407,84.53874588012695,83.25781863813356,85.81967312212035,85.05535244941711,83.74422073632866,86.36648416250557,84.76014971733093,83.33936539402588,86.18093404063599,131.0
133.0,86.71586751937866,84.61222334542538,88.81951169333195,87.6752781867981,86.09673576999519,89.253820603601,85.97786068916321,84.39071490978974,87.56500646853668,85.31365633010864,83.20354886977283,87.42376379044445,86.45756602287292,85.23650329843079,87.67862874731506,84.68634724617004,83.33683370051654,86.03586079182355,85.01845240592957,83.90837064819972,86.12853416365941,84.87084984779358,83.61271321076603,86.12898648482113,132.0
134.0,86.86347007751465,84.5798165120511,89.1471236429782,88.04428100585938,85.94711846439006,90.14144354732869,86.0516607761383,84.58954977168891,87.5137717805877,85.68265795707703,83.46249602667879,87.90281988747526,86.86347007751465,84.91350166536436,88.81343848966493,85.09225249290466,83.88662009293695,86.29788489287237,85.16605138778687,83.36964449012567,86.96245828544806,84.68634843826294,83.50495991919072,85.86773695733515,133.0
135.0,87.30627417564392,85.02262099542828,89.58992735585956,87.97047972679138,86.07809953641345,89.86285991716932,86.1254620552063,83.58763772549091,88.66328638492169,85.60885667800903,83.24607824356416,87.97163511245391,86.42066597938538,85.38844388067015,87.4528880781006,84.72324848175049,83.46917981525509,85.97731714824589,85.2767539024353,83.85118505637797,86.70232274849263,84.79704856872559,83.65522323067428,85.93887390677689,134.0
136.0,86.86346888542175,84.70235394954621,89.0245838212973,88.19188237190247,86.44154360285583,89.9422211409491,86.0516619682312,83.6688009783545,88.4345229581079,85.38745641708374,83.19506458480214,87.57984824936534,86.45756602287292,84.18063060646996,88.73450143927589,84.79704976081848,83.70085412056015,85.89324540107681,84.94464874267578,83.45371866580571,86.43557881954585,84.90774989128113,83.5246020282764,86.29089775428585,135.0
137.0,86.78966879844666,84.695754675853,88.88358292104031,87.97047972679138,85.8733177621436,90.06764169143916,86.19926333427429,84.20186641685046,88.19666025169812,85.53505539894104,82.85628063447759,88.2138301634045,86.78966999053955,84.90089081794903,88.67844916313007,84.94464993476868,83.91242788932236,85.976871980215,85.01845240592957,83.43990978012648,86.59699503173265,84.76014852523804,83.3156030178037,86.20469403267238,136.0
138.0,87.01107025146484,84.82178734243989,89.2003531604898,87.97047972679138,85.9060370209048,90.03492243267796,86.27306342124939,84.27907590082661,88.26705094167217,84.94464993476868,82.2786137873192,87.61068608221815,86.19926333427429,84.95883958440764,87.43968708414094,84.87084984779358,83.71127352950607,86.03042616608109,85.38745403289795,83.85264692409633,86.92226114169956,84.94464993476868,83.74467848417561,86.14462138536175,137.0
139.0,87.08487033843994,84.81017810191867,89.35956257496122,87.97047972679138,85.9730822587931,89.96787719478966,86.1992621421814,84.13482034187494,88.26370394248785,85.38745403289795,83.19506124756484,87.57984681823106,86.9003701210022,84.80077576826284,88.99996447374156,85.20295262336731,84.34348274454358,86.06242250219104,85.12915372848511,83.67872892584712,86.57957853112309,85.09225130081177,83.67867336679004,86.5058292348335,138.0
140.0,87.23247170448303,85.23507440165751,89.22986900730855,88.19188237190247,86.48088167471313,89.9028830690918,85.97786068916321,83.36860956784676,88.58711181047966,85.75645923614502,83.50281496384397,88.01010350844606,86.42066478729248,84.6674104832081,88.17391909137686,84.98155117034912,84.00875256511594,85.9543497755823,85.09225249290466,83.5299676575586,86.65453732825073,84.98155117034912,83.82491202151576,86.13819031918248,139.0
141.0,87.08487153053284,84.70773238991521,89.46201067115047,88.33948373794556,86.08584122234689,90.59312625354423,85.90405821800232,83.69927971797738,88.10883671802726,85.53505659103394,83.29961271225763,87.77050046981024,86.42066597938538,85.15175442119043,87.68957753758032,84.90775108337402,83.91933114559038,85.89617102115767,84.94464993476868,83.43106051400756,86.4582393555298,84.94464993476868,83.65577479444916,86.2335250750882,140.0
142.0,87.23247289657593,84.77644957618597,89.68849621696589,88.19188117980957,86.12085279048362,90.26290956913552,86.34686350822449,84.52038918640034,88.17333783004864,85.09225249290466,82.55442933318278,87.63007565262654,86.64206743240356,85.18578778765635,88.09834707715078,85.12915253639221,83.91507940349537,86.34322566928905,85.20295262336731,83.61366488915,86.79224035758462,84.61254835128784,83.26555811270552,85.95953858987016,141.0
143.0,87.30627298355103,85.06778699324838,89.54475897385367,88.11808228492737,86.30282301682888,89.93334155302585,86.42066478729248,84.23138207919467,88.60994749539029,85.23985385894775,82.63060463423973,87.84910308365578,86.38376474380493,84.98228058533039,87.78524890227948,85.01845002174377,83.74418529840192,86.29271474508563,85.38745403289795,83.88062720577928,86.89428086001662,84.61254715919495,83.39847533972144,85.82661897866845,142.0
144.0,87.08487033843994,84.94910789115107,89.22063278572881,87.82287955284119,85.94132160073755,89.70443750494482,86.0516619682312,84.00710277991604,88.09622115654636,85.68265676498413,83.27139388056516,88.0939196494031,86.86347126960754,85.39671024251383,88.33023229670125,84.94464874267578,83.57883633677956,86.310461148572,85.31365394592285,83.75028121022906,86.87702668161664,84.94464993476868,83.4198568948029,86.46944297473445,143.0
145.0,86.86346888542175,84.62498279686378,89.10195497397973,88.48708510398865,86.47610014290366,90.49807006507363,86.1254620552063,84.01213205546864,88.23879205494396,86.0516631603241,83.84688635617799,88.2564399644702,86.7527687549591,84.58771998607821,88.91781752384,84.90774989128113,83.56836437695944,86.24713540560282,85.2767550945282,83.90596700364546,86.64754318541094,85.01845121383667,83.32545182152808,86.71145060614526,144.0
146.0,87.15867161750793,84.61014057423886,89.70720266077701,88.48708748817444,86.78806817349414,90.18610680285474,86.34686350822449,84.84796308297089,87.84576393347808,85.97786068916321,83.92333608949795,88.03238528882846,86.42066478729248,85.32446779269769,87.51686178188727,84.98154997825623,83.66007246721942,86.30302748929303,85.31365394592285,83.80006365328812,86.82724423855758,84.76014971733093,83.06614555688608,86.45415387777578,145.0
147.0,87.30627417564392,85.08304571082374,89.5295026404641,88.11808228492737,85.85238633574065,90.38377823411409,86.56826734542847,84.76807421587588,88.36846047498105,85.83025813102722,83.66914263539896,87.99137362665549,86.67896747589111,84.99605114347044,88.36188380831179,84.90774989128113,83.56836355589968,86.24713622666258,85.2767539024353,83.4391304579382,87.1143773469324,84.83394980430603,83.32148667328616,86.3464129353259,146.0
148.0,86.86346888542175,84.35261600047805,89.37432177036546,88.11808109283447,86.12409395847332,90.11206822719562,86.2730622291565,84.19547003770646,88.35065442060653,85.60885787010193,82.89724539845588,88.32047034174798,86.56826734542847,84.99512568719385,88.14140900366309,84.90774869918823,83.62019456666904,86.19530283170742,85.31365394592285,83.55071983027216,87.07658806157355,84.87084984779358,83.5468002833307,86.19489941225646,147.0
149.0,87.23247289657593,85.07135902931768,89.39358676383418,88.19188237190247,86.29231929375203,90.0914454500529,86.0516619682312,84.29356114333572,87.80976279312668,85.97786068916321,83.9399711020371,88.01575027628931,86.38376593589783,84.84895839718472,87.91857347461094,85.05535125732422,83.75726530541297,86.35343720923547,85.16605257987976,83.6190958820208,86.71300927773872,84.83394980430603,83.21811101034982,86.44978859826224,148.0
150.0,86.93726897239685,84.55155172006117,89.32298622473253,88.41328501701355,86.46768695870006,90.35888307532704,86.27306342124939,84.14688548536857,88.39924135713021,85.904061794281,83.79395527204387,88.01416831651814,86.64206743240356,84.77139755975526,88.51273730505187,84.94464993476868,83.56027065041822,86.32902921911914,85.12915253639221,83.79485733207493,86.4634477407095,85.16605257987976,83.36491380779256,86.96719135196696,149.0
151.0,86.86346888542175,84.76630686833526,88.96063090250824,81.99262142181396,76.57945051429033,87.4057923293376,77.19557166099548,71.98751860973255,82.40362471225842,80.0000011920929,77.32122827501416,82.67877410917163,86.19926333427429,84.95884047097263,87.43968619757595,78.00737977027893,74.1100638928494,81.90469564770846,74.20664191246033,68.83798846484729,79.57529536007337,77.15867280960083,74.94695856210606,79.3703870570956,150.0
152.0,86.71586751937866,84.48652293163191,88.94521210712541,81.77121877670288,75.89258301379202,87.64985453961374,79.77859854698181,73.7977780912,85.75941900276362,79.9261999130249,75.89577353463042,83.95662629141938,86.38376355171204,84.27446287348461,88.49306422993946,78.67158889770508,75.48499048684593,81.85818730856423,76.7527687549591,71.26713410734934,82.23840340256888,76.82656764984131,74.30152005351462,79.351615246168,151.0
153.0,87.01107144355774,84.86894189705077,89.1532009900647,84.28044319152832,78.4134006389036,90.14748574415304,79.33579325675964,76.28174441279258,82.38984210072671,77.93358087539673,69.80544418472724,86.06171756606622,86.08856081962585,84.83993044728928,87.33719119196243,80.07380247116089,78.36778534846412,81.77981959385765,78.70848774909973,76.53089808595672,80.88607741224274,75.83025932312012,67.89882504045744,83.7616936057828,152.0
154.0,86.86347007751465,84.62498359593542,89.10195655909388,85.46125531196594,82.10352541764985,88.81898520628204,80.51660656929016,76.13182353173494,84.90138960684538,77.34317421913147,68.45792140689075,86.22842703137219,86.42066478729248,84.40123328480723,88.44009628977773,80.40590286254883,77.31198776069564,83.49981796440201,78.00738096237183,73.63464862033834,82.38011330440531,75.31365513801575,69.2022138457079,81.42509643032359,153.0
155.0,86.71586871147156,84.83431222054716,88.59742520239595,85.83025813102722,82.27554258371329,89.38497367834115,81.4022147655487,79.32134730099247,83.48308223010494,81.4760148525238,78.2128874095967,84.7391422954509,85.9778618812561,84.64101846160004,87.31470530091217,81.84502005577087,79.78801064436975,83.902029467172,78.70848774909973,75.58664242763088,81.83033307056859,79.48339581489563,76.82759585369475,82.13919577609651,154.0
156.0,86.64206624031067,84.28795127748691,88.99618120313443,86.34686470031738,83.09837489356329,89.59535450707148,81.54981732368469,78.33291722535597,84.76671742201341,79.40959453582764,71.83198136151198,86.9872077101433,86.38376593589783,85.39534661004473,87.37218526175093,82.02952027320862,79.95602738006298,84.10301316635426,80.25830388069153,77.77265944529984,82.74394831608322,76.9741702079773,68.86616014077678,85.0821802751778,155.0
157.0,86.78966760635376,84.45005551550881,89.12927969719871,85.53505659103394,81.57449350230264,89.49561967976523,83.24723243713379,81.15007052492388,85.3443943493437,82.65682697296143,78.23647539635914,87.07717854956371,85.57195782661438,84.77410713734774,86.36980851588102,80.92251062393188,80.2008283528271,81.64419289503667,81.43911480903625,79.25761776962955,83.62061184844296,79.8523998260498,77.86354230840962,81.84125734368999,156.0
158.0,86.0516607761383,82.33955048995249,89.76377106232412,88.19188237190247,84.93293008869797,91.45083465510696,82.43542551994324,78.89029876319641,85.98055227669006,81.69741630554199,78.05753625161954,85.33729635946445,85.79335927963257,85.36066537430081,86.22605318496433,82.58302569389343,80.69424593906666,84.4718054487202,80.73800683021545,77.46446255123122,84.01155110919969,79.88929986953735,77.06395152740316,82.71464821167154,157.0
159.0,87.15867161750793,85.06475970074145,89.25258353427442,86.56826734542847,83.56366174460743,89.5728729462495,83.98524045944214,82.02222322979351,85.94825768909077,82.21402287483215,77.49279415607846,86.93525159358585,85.97786068916321,85.10269271828703,86.85302866003939,82.73062825202942,80.59247681427429,84.86877968978455,80.88561058044434,78.60493955326238,83.16628160762629,79.70479726791382,76.21385845901048,83.19573607681716,158.0
160.0,87.15867161750793,85.32475607663595,88.99258715837992,88.63468766212463,85.37156055621041,91.89781476803886,84.13284182548523,82.01307755302857,86.2526060979419,83.39483380317688,79.56892280910375,87.22074479725,86.67896747589111,84.55759699769028,88.80033795409194,83.43173503875732,81.47305784003126,85.39041223748339,81.36531472206116,79.02061794862335,83.71001149549896,80.99631071090698,79.67870538878233,82.31391603303163,159.0
161.0,86.49446606636047,83.71344067042655,89.2754914622944,86.86347007751465,84.03390628197263,89.69303387305666,84.6494472026825,83.02834951823576,86.27054488712923,82.06642150878906,76.84400905491727,87.28883396266086,85.94096183776855,84.96991368090407,86.91200999463304,81.95572018623352,80.884654360559,83.02678601190804,82.76753067970276,80.76078088277835,84.77428047662717,80.14760375022888,76.88447463908739,83.41073286137038,160.0
162.0,87.01107025146484,85.37325817759837,88.64888232533131,87.45387554168701,84.2053840422746,90.70236704109942,84.28044438362122,81.61185669482606,86.94903207241637,82.50922560691833,78.55554413125614,86.46290708258053,86.0516631603241,84.8876924101045,87.21563391054369,83.35793375968933,81.64992049650263,85.06594702287603,81.69741749763489,79.6536897026007,83.74114529266907,80.92250943183899,79.79568722249283,82.04933164118515,161.0
163.0,87.38007426261902,85.08452752245519,89.67562100278285,88.63468647003174,85.34041170777101,91.92896123229247,83.24723243713379,80.38180558324272,86.11265929102485,83.32103371620178,80.24035079408523,86.40171663831833,86.23616337776184,85.04330422149091,87.42902253403277,83.87454032897949,81.0085174426594,86.74056321529959,81.95572018623352,79.06368523182296,84.84775514064408,80.99631190299988,79.16518301287124,82.82744079312852,162.0
164.0,87.08487153053284,84.72209495782359,89.44764810324209,88.11808228492737,85.72097580536285,90.51518876449188,84.5756471157074,83.02319813764528,86.12809609376951,82.14022159576416,77.15798937369959,87.12245381782873,85.97786068916321,84.76098823945563,87.19473313887079,83.06273102760315,80.49159382753409,85.63386822767221,82.36162424087524,80.81466530371218,83.90858317803831,81.18081331253052,79.26785824665268,83.09376837840836,163.0
165.0,86.93727135658264,84.32020643319933,89.55433627996595,87.67527937889099,85.31827159207539,90.03228716570659,84.87084984779358,83.41808157125509,86.32361812433207,83.0996310710907,78.76953198410973,87.42973015807166,86.01476192474365,84.99248187339279,87.03704197609451,82.80442953109741,80.715398271207,84.89346079098783,83.21033358573914,81.38385971548851,85.03680745598976,81.4760160446167,80.62450573277802,82.32752635645538,164.0
166.0,86.93727016448975,84.7761562972315,89.098384031748,88.33948493003845,84.71835536283882,91.96061449723808,84.72324848175049,82.94206362835003,86.50443333515095,83.46863627433777,79.95437141949033,86.98290112918521,86.49446606636047,84.68014480827607,88.30878732444488,82.98893094062805,81.40500659686562,84.57285528439049,82.65682697296143,80.6739684369584,84.63968550896445,80.7749080657959,79.93547503543424,81.61434109615756,165.0
167.0,87.01107025146484,84.68605390830555,89.33608659462413,87.30627417564392,84.5746487197141,90.03789963157374,85.09225130081177,83.47115097069297,86.71335163093056,83.09963345527649,79.10483862939613,87.09442828115685,85.83025813102722,84.28991599172247,87.37060027033198,83.13653349876404,81.15969170396225,85.11337529356582,82.91513085365295,81.03538424510344,84.79487746220246,80.95941066741943,79.44694513696112,82.47187619787775,166.0
168.0,85.83025813102722,82.83700368535563,88.82351257669882,88.33948254585266,86.22615150537304,90.45281358633228,84.72324728965759,82.84894145964728,86.59755311966791,83.32103490829468,79.69239554401096,86.94967427257839,85.68265795707703,84.17470044814957,87.19061546600449,83.43173623085022,81.12214451734498,85.74132794435546,82.69372701644897,80.59656447497966,84.79088955791829,81.84502005577087,80.53648700578486,83.15355310575688,167.0
169.0,86.78966879844666,84.24113874765042,89.33819884924289,88.48708629608154,85.55356514160452,91.42060745055856,84.05904054641724,82.01448082022783,86.10360027260664,83.61623764038086,79.8658092664737,87.36666601428801,85.38745641708374,83.22240772439412,87.55250510977336,83.17343235015869,81.10487007180028,85.2419946285171,82.43542671203613,80.38753829114904,84.48331513292322,81.32841467857361,80.92842457689703,81.72840478025019,168.0
170.0,85.90405941009521,83.5499439801253,88.25817484006512,87.74907946586609,85.45353277360914,90.04462615812304,85.23985385894775,82.46618302455323,88.01352469334228,83.17343235015869,79.9186605487014,86.42820415161599,85.75645923614502,83.59928678542657,87.91363168686347,83.0996310710907,81.19291372120836,85.00634842097304,83.32103371620178,82.15706287150175,84.48500456090181,80.88560938835144,79.51979786814694,82.25142090855594,169.0
171.0,86.78966760635376,84.56950305069957,89.00983216200795,88.19188237190247,85.38163550016735,91.00212924363758,85.53505659103394,83.37709523014179,87.69301795192608,83.46863627433777,79.4483585798281,87.48891396884744,85.83025932312012,83.80325693517072,87.85726171106951,83.24723243713379,81.6419591345964,84.85250573967117,82.98892974853516,81.7213601766899,84.25649932038041,81.91882014274597,80.96903932733403,82.86860095815791,170.0
172.0,85.75645804405212,83.13939270045923,88.37352338764502,88.70848774909973,85.42248935896995,91.99448613922951,84.5018458366394,82.56677418201933,86.43691749125948,83.54243636131287,79.33838513454788,87.74648758807785,84.98155117034912,83.34894313594802,86.61415920475022,83.61623883247375,81.4122318360079,85.8202458289396,82.76752948760986,80.90141293285485,84.63364604236487,81.99262142181396,80.95218829729833,83.0330545463296,171.0
173.0,87.23247289657593,84.90452931758314,89.56041647556872,88.26568365097046,85.88282409177778,90.64854321016314,84.72324848175049,83.25648644248226,86.19001052101872,83.32103371620178,79.3262374037695,87.31583002863407,86.56826734542847,84.87025028461633,88.2662844062406,83.46863508224487,81.24464128730584,85.6926288771839,82.76752948760986,81.242735149442,84.29232382577773,81.10701084136963,80.2164185998915,81.99760308284776,172.0
174.0,87.08487272262573,84.9812280259063,89.18851741934516,88.70848774909973,86.00190110687713,91.41507439132234,85.09225249290466,82.77897909179792,87.4055258940114,83.61623764038086,79.88400662291545,87.34846865784627,85.90406060218811,83.73038151942724,88.07773968494898,83.46863389015198,81.47891970278985,85.4583480775141,83.54243636131287,81.82944799520429,85.25542472742144,81.43911480903625,80.3198712980428,82.55835832002971,173.0
175.0,85.90406060218811,83.73038151942724,88.07773968494898,88.63468766212463,85.74795598721471,91.52141933703456,85.31365394592285,82.98863717706897,87.63867071477674,83.54243636131287,79.82849254254616,87.25638018007957,85.57195663452148,84.23256873912725,86.91134452991572,83.72693657875061,81.78571721218243,85.66815594531879,83.17343354225159,81.92616710970539,84.42069997479778,81.84501886367798,81.05574821260848,82.63428951474748,174.0
176.0,87.30627298355103,84.85024881241154,89.76229715469051,88.19188356399536,85.32170731905292,91.0620598089378,84.79704856872559,82.82020630106871,86.77389083638246,83.61623644828796,79.38796270879958,87.84451018777635,86.67896866798401,85.21802213362693,88.13991520234109,83.39483499526978,81.61078569355031,85.17888429698924,83.17343235015869,81.7359747174936,84.61088998282378,82.14022278785706,81.375039583004,82.90540599271012,175.0
177.0,87.45387554168701,85.53647697874163,89.37127410463239,88.56088757514954,86.04461757891322,91.07715757138585,85.16605257987976,83.36964608013228,86.96245907962724,83.69003772735596,79.79010310252748,87.58997235218443,86.30996465682983,84.39967892341201,88.22025039024766,83.32103371620178,81.32704809851141,85.31501933389215,83.39483499526978,81.59653326664883,85.19313672389072,81.5498161315918,80.93789319445538,82.16173906872821,176.0
178.0,86.27306342124939,84.22850278067365,88.31762406182513,88.63468766212463,85.48840532433833,91.78096999991094,85.16605257987976,83.03987376471257,87.29223139504695,83.24723482131958,79.61671782995931,86.87775181267985,85.79335927963257,84.4312922510764,87.15542630818874,83.8007378578186,81.78636921115353,85.81510650448368,83.69003772735596,82.31182044819144,85.06825500652047,81.95572137832642,81.29821167330992,82.61323108334291,177.0
179.0,87.15867280960083,84.80455747305939,89.51278814614227,88.56088757514954,85.54046335618706,91.58131179411201,85.68265795707703,83.29979682874675,88.0655190854073,83.39483380317688,79.31905489874376,87.47061270761,86.53136730194092,85.30058751290801,87.76214709097383,84.02214050292969,81.95275784501547,86.0915231608439,83.39483380317688,81.98366621580618,84.80600139054758,82.36162543296814,81.61673180939881,83.10651905653746,178.0
180.0,87.23247408866882,85.3764194492022,89.08852872813544,88.70848894119263,85.33054269803341,92.08643518435184,85.53505659103394,83.36137588931521,87.70873729275266,83.46863508224487,79.25811134452312,87.67915881996663,86.01476192474365,84.6132772954615,87.4162465540258,84.09594178199768,82.06055975379586,86.1313238101995,83.43173503875732,81.88038222394968,84.98308785356497,82.14022159576416,81.08516635421395,83.19527683731437,179.0
181.0,86.86347007751465,84.79902689220326,88.92791326282604,88.85609149932861,85.58254863129558,92.12963436736165,85.23985266685486,83.45103917024386,87.02866616346586,82.9520308971405,78.93175254612899,86.97230924815202,86.16236329078674,84.47137607126298,87.8533505103105,83.32103490829468,81.46406292488457,85.17800689170478,83.46863508224487,81.66749792816167,85.26977223632808,82.10332155227661,81.42541797810925,82.78122512644397,180.0
182.0,86.64206743240356,84.7175790713466,88.56655579346052,88.56088757514954,85.8367486737166,91.28502647658247,85.16605257987976,82.81193504775139,87.52017011200813,83.32103371620178,79.39500118965613,87.24706624274744,86.27306342124939,84.55412321576664,87.99200362673214,83.39483499526978,81.82385930120704,84.96581068933251,83.43173503875732,82.06094494224575,84.8025251352689,82.10332155227661,81.19944995107271,83.00719315348051,181.0
183.0,87.23247408866882,85.15160662411259,89.31334155322506,88.92989158630371,85.72359049596879,92.13619267663863,85.16605377197266,82.64437716768379,87.68773037626153,83.69003891944885,79.8163797811293,87.5636980577684,86.19926333427429,84.6924339892686,87.70609267927999,83.98524045944214,81.9332026889277,86.03727822995658,83.7269389629364,82.59409113395486,84.85978679191794,82.14022159576416,81.15180099042082,83.1286422011075,182.0
184.0,86.64206624031067,85.65192351057738,87.63220897004396,88.85609030723572,86.10212597900482,91.61005463546661,85.53505659103394,83.25438585316577,87.8157273289021,83.76383900642395,79.79812137980659,87.72955663304131,85.97786068916321,84.32247622611543,87.63324515221099,84.09594178199768,82.05638148274541,86.13550208124995,83.54243874549866,81.95315031932633,85.13172717167099,82.3985242843628,81.59854318746943,83.19850538125615,183.0
185.0,86.86346888542175,84.97108747467409,88.75585029616941,88.78229022026062,85.58024041105354,91.9843400294677,85.31365275382996,83.30266648029496,87.32463902736495,83.24723243713379,79.25925998841794,87.23520488584964,86.23616337776184,84.9276289410844,87.54469781443929,83.8007390499115,81.56225035758698,86.03922774223602,83.57933759689331,82.1802814764029,84.97839371738372,82.14022159576416,81.40916567985906,82.87127751166926,184.0
186.0,86.86347007751465,85.2423713076635,88.4845688473658,88.85609030723572,85.33215312111548,92.38002749335595,85.60885787010193,83.03904452377425,88.1786712164296,83.24723362922668,79.44273556399081,87.05173169446256,86.16236329078674,84.55921257412554,87.76551400744795,83.69003891944885,81.53207669222087,85.84800114667684,83.43173623085022,81.85859464252188,85.00487781917856,82.1033227443695,81.16254376831722,83.04410172042179,185.0
187.0,86.64206743240356,85.13411014225925,88.15002472254788,88.85609030723572,86.10212597900482,91.61005463546661,85.38745522499084,83.13381163585264,87.64109881412905,83.46863627433777,79.41463060326056,87.52264194541497,86.08856081962585,84.35974723219445,87.81737440705726,83.69003891944885,81.7261554281198,85.65392241077791,83.7269389629364,82.54987900564922,84.90399892022359,82.36162543296814,81.53034360294114,83.19290726299513,186.0
188.0,87.15867161750793,85.32475607663595,88.99258715837992,88.85609149932861,85.69900596905748,92.01317702959975,84.94464993476868,82.5333870503497,87.35591281918765,83.83764028549194,79.75852246383363,87.91675810715026,86.30996465682983,84.77515726142131,87.84477205223835,84.09594058990479,82.33397215287978,85.85790902692979,83.83764028549194,82.5097390626479,85.16554150833599,81.84501886367798,80.82942060578313,82.86061712157283,187.0
189.0,87.01107144355774,85.17715650234045,88.84498638477503,88.85609030723572,85.68824165442717,92.02393896004426,85.16605257987976,82.65791318613053,87.674191973629,83.69003891944885,80.07079066439452,87.30928717450318,86.30996584892273,84.8259006159772,87.79403108186825,83.8007390499115,82.02433956276333,85.57713853705967,83.83763909339905,82.24728020161497,85.42799798518313,81.80811882019043,80.96666196089798,82.64957567948288,188.0
190.0,86.56826615333557,84.57086763924579,88.56566466742535,88.70848774909973,85.47470118853141,91.94227430966805,85.31365513801575,82.67327892641124,87.95403134962025,83.32103371620178,79.64578709650745,86.99628033589612,86.0516619682312,84.46130286900096,87.64202106746144,83.7269377708435,81.7083498087337,85.74552573295331,83.8007390499115,82.32241931772263,85.27905878210036,82.21402287483215,81.42475110909577,83.00329464056854,189.0
191.0,87.23247289657593,85.45128915451028,89.01365663864158,88.85609149932861,85.69900596905748,92.01317702959975,85.46125531196594,82.66801601456264,88.25449460936925,83.54243636131287,79.58015445924387,87.50471826338186,86.38376474380493,84.76792489494181,87.99960459266805,84.05904293060303,81.96513027856112,86.15295558264494,83.39483380317688,82.03276495800041,84.75690264835335,82.2509229183197,81.30653261878344,83.19531321785597,190.0
192.0,87.15867280960083,84.96939040289378,89.34795521630788,88.78229022026062,85.5379952242152,92.02658521630605,85.31365394592285,82.84656580878523,87.78074208306047,83.76384019851685,79.82395878977714,87.70372160725655,86.30996465682983,84.93298207342656,87.68694724023311,84.16974306106567,81.96573751159067,86.37374861054067,83.46863627433777,81.84648731874623,85.09078522992931,82.3247241973877,81.55954142369379,83.0899069710816,191.0
193.0,86.86346888542175,84.64024091524979,89.08669685559371,88.78229022026062,85.5379952242152,92.02658521630605,85.16605377197266,82.3388966591854,87.99321088475992,83.54243636131287,79.7738968372189,87.31097588540683,86.23616337776184,84.38838098305578,88.0839457724679,83.8745391368866,81.97229003200388,85.77678824176931,83.76383900642395,82.48557109920093,85.04210691364698,81.95572018623352,80.98467202936904,82.926768343098,192.0
194.0,87.15867161750793,85.28800039275228,89.02934284226359,89.0774929523468,85.6995467417436,92.45543916295,85.46125531196594,82.26985372649814,88.65265689743374,83.61623644828796,79.92066990317095,87.31180299340498,86.30996465682983,84.9145659033053,87.70536341035437,83.8007402420044,82.15360357860054,85.44787690540825,83.83764028549194,82.49065004690962,85.18463052407427,82.2509229183197,81.21212827823096,83.28971755840844,193.0
195.0,87.23247408866882,85.4134692498979,89.05147892743975,88.85609149932861,85.69900596905748,92.01317702959975,85.01845121383667,82.23742672740462,87.79947570026872,83.69003772735596,79.96876816223381,87.4113072924781,86.45756483078003,84.83541662092173,88.07971304063832,83.8007378578186,81.94927369685276,85.65220201878445,83.8007390499115,82.56719598429004,85.03428211553296,82.21402287483215,81.29521154157197,83.13283420809233,194.0
196.0,86.86346888542175,84.73409030330271,88.9928474675408,88.70848894119263,85.68130919147005,91.7356686909152,85.16605257987976,82.57776027051672,87.7543448892428,83.32103371620178,79.46498846023424,87.17707897216933,86.1992621421814,84.73831301086325,87.66021127349954,84.09594178199768,82.11566007103121,86.07622349296415,83.83763909339905,82.11375697831674,85.56152120848135,82.02952146530151,81.22953995600173,82.8295029746013,195.0
197.0,87.30627298355103,85.27507549321845,89.3374704738836,88.78229022026062,85.31483265859708,92.24974778192416,85.53505659103394,82.75647928614114,88.31363389592673,83.69003772735596,79.96876875327723,87.41130670143468,86.60516738891602,85.23935429862156,87.97098047921047,84.02214050292969,82.04099996821438,86.003281037645,83.50553750991821,81.88338930005992,85.12768571977651,82.14022159576416,81.21403001833131,83.066413173197,196.0
198.0,87.08487272262573,85.2033153549931,88.96643009025837,88.85609030723572,85.37100723052622,92.34117338394522,85.53505659103394,82.62483568830716,88.44527749376071,83.54243516921997,79.66701725515036,87.41785308328959,86.30996584892273,84.74767971133345,87.87225198651201,83.76383900642395,81.7938987207403,85.7337792921076,83.87454032897949,82.64652698967245,85.10255366828653,82.36162424087524,81.29693440754149,83.426314074209,197.0
199.0,86.93726897239685,84.97425275114021,88.90028519365349,88.78229022026062,85.5379952242152,92.02658521630605,85.38745522499084,82.49836436238108,88.27654608760061,83.61623644828796,79.67981160982366,87.55266128675227,86.0516619682312,84.53807301973605,87.56525091672636,84.05904173851013,81.79334797352126,86.324735503499,84.02214050292969,82.68784744151552,85.35643356434386,82.28782415390015,81.53837375784968,83.03727454995061,198.0
200.0,87.38007426261902,84.84493472851794,89.9152137967201,88.78229022026062,85.67739187453051,91.88718856599073,85.53505659103394,82.93364426365844,88.13646891840943,83.46863508224487,79.83062531401778,87.10664485047197,86.78966999053955,85.35695690900307,88.22238307207603,83.98524165153503,81.89214057900358,86.07834272406649,83.61623644828796,82.17877805058079,85.05369484599514,82.17712163925171,81.38784945551762,82.9663938229858,199.0
201.0,86.93727016448975,85.06296351305242,88.81157681592707,85.75645923614502,80.01848186500644,91.4944366072836,77.41697549819946,71.31222118333385,83.52172981306508,72.2509253025055,63.81856558491869,80.6832850200923,85.94096064567566,84.36781884763074,87.51410244372057,80.51660656929016,76.34262184321712,84.6905912953632,75.35055637359619,69.55913813830273,81.14197460888965,72.21402406692505,66.48168552537773,77.94636260847237,200.0
202.0,87.01107025146484,84.76045155940717,89.26168894352251,85.38745403289795,77.76415587997128,93.01075218582461,80.44280529022217,78.56124909153206,82.32436148891227,74.16974186897278,68.67790657001144,79.66157716793411,86.53136491775513,84.9335322275395,88.12919760797075,78.89298796653748,72.15601739720188,85.62995853587307,77.30627417564392,73.92178371615795,80.6907646351299,72.65682697296143,70.24626957390223,75.06738437202063,201.0
203.0,87.15867161750793,84.92322744356453,89.39411579145134,85.90406060218811,80.9712667508554,90.83685445352081,80.22140264511108,76.13228254728418,84.31052274293799,76.75276756286621,72.23341472772455,81.27212039800787,86.19926333427429,84.93842546823497,87.46010120031362,79.70479846000671,75.79309875646412,83.61649816354931,76.97417140007019,73.30402334392616,80.64431945621422,73.98524045944214,69.1510812513719,78.81939966751237,202.0
204.0,87.08487153053284,85.25839750975705,88.91134555130863,86.93727016448975,81.58607922998799,92.2884610989915,82.14022159576416,80.1258531674734,84.15459002405493,75.05535244941711,68.37444950008958,81.73625539874465,86.1992621421814,84.40380319551385,87.99472108884895,81.07011079788208,77.96192624300359,84.17829535276057,79.04059171676636,76.3523029295275,81.72888050400522,73.7269377708435,69.62285888035208,77.83101666133493,203.0
205.0,86.86346888542175,84.78260337627756,88.94433439456594,87.01107144355774,81.87541844330104,92.14672444381443,79.18819308280945,75.80018395044186,82.57620221517703,71.66051626205444,61.15394977856009,82.1670827455488,86.08856201171875,85.27801347476331,86.89911054867419,81.10701203346252,76.70092998033891,85.51309408658614,77.6014769077301,74.08721239710549,81.11574141835472,70.81180930137634,61.87403128409945,79.74958731865323,204.0
206.0,86.86346888542175,84.84910138522342,88.87783638562009,86.93727135658264,83.04432602558595,90.83021668757934,80.73800802230835,77.50632907322593,83.96968697139077,71.07011020183563,55.66315631529562,86.47706408837564,86.08856320381165,84.53064173137923,87.64648467624406,81.51291608810425,78.4661212061386,84.5597109700699,78.15498113632202,75.43835156641082,80.87161070623323,69.48339581489563,55.4451199927395,83.52167163705177,205.0
207.0,87.08487153053284,84.93322755692495,89.23651550414073,86.86346888542175,81.85397956907457,91.87295820176894,80.88560938835144,77.90603297484594,83.86518580185694,76.8265688419342,71.72416862564853,81.92896905821988,85.83025932312012,85.14735167085679,86.51316697538344,81.58671498298645,79.22610050714461,83.94732945882829,78.81918907165527,76.20212318178967,81.43625496152087,73.98524045944214,69.72169162503299,78.24878929385129,206.0
208.0,86.1992621421814,83.41823702305258,88.98028726131021,87.89668083190918,83.91041587087513,91.88294579294323,82.80442833900452,81.36106158725546,84.24779509075357,74.39114332199097,64.85541285721817,83.92687378676376,85.86716055870056,84.75554637575529,86.97877474164584,81.84501767158508,79.06337975930542,84.62665558386475,79.9261999130249,78.41937177222542,81.43302805382439,73.21033239364624,65.6509340860683,80.76973070122418,207.0
209.0,86.71586751937866,84.47130639251479,88.96042864624253,86.78966879844666,82.25978382038659,91.31955377650672,81.62361741065979,79.49744019889638,83.7497946224232,76.7527687549591,71.33582573981496,82.16971177010325,85.79335927963257,84.93785957376812,86.64885898549701,81.77121758460999,77.81538333198492,85.72705183723505,79.48339581489563,77.108404607851,81.85838702194026,75.79335927963257,71.76082323523657,79.82589532402856,208.0
210.0,86.93726897239685,84.68362626160993,89.19091168318377,87.6752769947052,84.23739715952827,91.11315682988213,81.99262022972107,79.66760464335105,84.31763581609108,75.2767539024353,67.28972152054645,83.26378628432415,86.38376474380493,84.55077916568749,88.21675032192238,82.14022159576416,79.63276034287468,84.64768284865364,79.66789722442627,77.5265628830487,81.80923156580384,74.24354195594788,68.97537736235161,79.51170654954414,209.0
211.0,86.93727016448975,84.551552589483,89.3229877394965,87.30627417564392,82.95891497297842,91.65363337830942,82.28782415390015,80.0131343346667,84.56251397313359,77.78597950935364,71.86809747109508,83.70386154761219,86.1254620552063,84.21517810640289,88.03574600400971,81.88191890716553,78.80178758656844,84.96205022776262,80.36900520324707,78.17196076244116,82.56604964405298,76.0516607761383,71.96878940782993,80.13453214444668,210.0
212.0,87.23247289657593,84.77644957618597,89.68849621696589,87.89667844772339,84.82706634384841,90.96629055159836,82.58302569389343,80.45684636149988,84.70920502628698,77.41697549819946,72.44979633700498,82.38415465939394,85.79335927963257,84.60479098153361,86.98192757773153,82.17712163925171,79.34094844538838,85.01329483311504,80.073801279068,77.10739093616853,83.04021162196746,75.97785949707031,73.45011673418891,78.50560225995171,211.0
213.0,86.78966879844666,84.1882586693118,89.39107892758152,87.30627298355103,83.98934203455322,90.62320393254883,83.32103490829468,81.66256877070215,84.9795010458872,76.9003701210022,71.36777375935472,82.43296648264968,85.49815654754639,83.04837777944566,87.94793531564711,82.06642270088196,78.956047418466,85.17679798329792,80.7749080657959,79.16434389992072,82.38547223167107,75.57195663452148,72.13853724458522,79.00537602445775,212.0
214.0,86.0516619682312,82.75738810730215,89.34593582916025,87.82287836074829,85.06150706435577,90.58424965714082,82.80442833900452,81.26962137350522,84.33923530450382,78.30258369445801,74.01991321422328,82.58525417469274,85.31365275382996,82.18635992920869,88.44094557845122,82.21402287483215,79.78167416509578,84.64637158456853,79.9261999130249,77.7221946878761,82.13020513817371,76.60516738891602,73.9302090896742,79.28012568815784,213.0
215.0,86.71586751937866,84.13284276212944,89.29889227662788,87.82287836074829,84.90564890104027,90.74010782045632,82.95202970504761,80.9924853923298,84.91157401776542,78.5239851474762,74.10825907010404,82.93971122484835,84.98155117034912,82.25242053563804,87.7106818050602,82.61992812156677,79.96092484255756,85.27893140057598,80.51660537719727,78.79766581147852,82.23554494291601,76.71586871147156,74.49264084022926,78.93909658271386,214.0
216.0,86.93727016448975,85.23424747443394,88.64029285454555,87.6014769077301,84.61961642206792,90.58333739339228,82.95202970504761,81.31421763118114,84.58984177891408,78.59778642654419,75.42349625357781,81.77207659951057,85.49815535545349,83.89182453309893,87.10448617780806,82.14022278785706,79.13278529719399,85.14766027852012,80.95940947532654,79.39712463998048,82.5216943106726,77.01107144355774,74.87291964577108,79.1492232413444,215.0
217.0,86.27306342124939,83.69795686443972,88.84816997805906,87.82287836074829,85.17477902418037,90.47097769731621,82.80442833900452,81.10140429288734,84.5074523851217,79.26199197769165,75.69008130808375,82.83390264729955,85.60885667800903,83.4141375716393,87.80357578437876,82.95202970504761,80.60878311733441,85.2952762927608,80.18450260162354,78.33671958200568,82.03228562124139,76.78966879844666,74.60116262943686,78.97817496745645,216.0
218.0,86.49446606636047,85.05110015271353,87.93783198000742,87.97047853469849,85.45962626293455,90.48133080646242,82.58302688598633,80.73064444353516,84.4354093284375,79.33579444885254,76.3041207654895,82.36746813221558,85.12915134429932,82.23065072984289,88.02765195875574,82.36162424087524,79.55258628096335,85.17066220078713,80.44280529022217,78.97256646298688,81.91304411745746,76.7527687549591,74.80454875858095,78.70098875133726,217.0
219.0,85.46125650405884,82.2698543327927,88.65265867532497,87.30627179145813,83.86839285195246,90.7441507309638,83.61623644828796,81.70595054216527,85.52652235441066,79.11439180374146,75.2565803689871,82.97220323849581,84.98154997825623,82.42302192384896,87.54007803266349,82.58302569389343,80.16119633553602,85.00485505225085,81.03321075439453,79.9542309402836,82.11219056850547,76.93727016448975,75.08764666917224,78.78689365980725,218.0
220.0,86.78966879844666,85.70126307170223,87.87807452519108,88.19188237190247,85.73031921979259,90.65344552401234,83.39483499526978,81.94206520477175,84.8476047857678,78.08118104934692,73.43847718956918,82.72388490912466,85.05535125732422,82.1911113499346,87.91959116471384,82.84132719039917,80.5258469407322,85.15680744006615,80.88560819625854,79.1815867773187,82.58962961519839,77.34317421913147,75.44182150976403,79.24452692849891,219.0
221.0,86.86347007751465,84.97108936412076,88.75585079090854,88.04428100585938,85.50645819280182,90.58210381891693,83.24723362922668,82.00680979070286,84.48765746775051,79.11439180374146,76.02047808812338,82.20830551935953,85.9778618812561,84.57273854321897,87.38298521929323,82.87822842597961,80.27747268831399,85.47898416364524,81.07011079788208,79.56215328895462,82.57806830680954,77.45387554168701,75.80673901181378,79.10101207156025,220.0
222.0,86.1254620552063,84.5686338111404,87.6822902992722,88.04428100585938,85.71633997781868,90.37222203390007,82.95202970504761,81.31421763118114,84.58984177891408,78.89298915863037,76.2915795790551,81.49439873820565,85.79335927963257,84.71753767615719,86.86918088310794,82.80442833900452,80.22667923157084,85.38217744643819,80.81180691719055,79.54021611078531,82.0833977235958,77.34317302703857,75.34151890365463,79.34482715042252,221.0
223.0,87.30627417564392,85.58337886165471,89.02916948963313,87.7490782737732,85.17397231484262,90.32418423270377,83.39483499526978,81.49527307498161,85.29439691555794,79.04059290885925,76.13037223286142,81.95081358485709,86.78966999053955,85.52748289369822,88.05185708738088,82.87822961807251,80.43610365133198,85.32035558481304,81.21771335601807,79.57057669261421,82.86485001942192,77.19557166099548,75.49154866091017,78.8995946610808,222.0
224.0,86.71586871147156,85.52015914696103,87.91157827598208,87.6752769947052,84.84571607519197,90.50483791421843,83.76383900642395,82.05283959470127,85.47483841814663,79.70479846000671,76.90668838064376,82.50290853936967,85.64575791358948,83.70892764888411,87.58258817829484,82.47232556343079,79.85006045974876,85.09459066711281,81.32841467857361,79.79916249000958,82.85766686713764,77.26937413215637,75.33254364033348,79.20620462397926,223.0
225.0,86.42066597938538,84.72164556435428,88.11968639441648,88.33948493003845,85.91134097405906,90.76762888601785,83.54243516921997,82.05264585521223,85.03222448322771,79.18819308280945,76.10530238723327,82.27108377838563,85.86716055870056,84.54568437916433,87.1886367382368,82.61992812156677,79.8851886465833,85.35466759655024,81.25461339950562,79.79833443439806,82.71089236461317,77.71217703819275,76.37915919133691,79.04519488504859,224.0
226.0,86.42066478729248,84.5867492464205,88.25458032816447,87.97048091888428,85.14091735653415,90.80004448123441,83.0258297920227,81.27549165126464,84.77616793278077,78.52398633956909,76.02945620775652,81.01851647138166,85.75645804405212,83.83285411427563,87.68006197382861,82.61992692947388,79.81149686091635,85.4283569980314,80.84870934486389,79.31390173449965,82.38351695522813,77.89667963981628,77.43727265660549,78.35608662302708,225.0
227.0,86.64206743240356,85.49281234878478,87.79132251602235,87.89667963981628,85.3083893273951,90.48496995223746,83.69003772735596,82.48299393089962,84.89708152381229,79.70479965209961,77.41519127268845,81.99440803151077,86.53136730194092,84.57008598633921,88.49264861754263,82.65682816505432,80.06065562584457,85.25300070426407,81.25461339950562,79.79249976255669,82.71672703645454,77.93357849121094,76.9784357396383,78.88872124278357,226.0
228.0,86.19926333427429,84.20186696742508,88.19665970112351,87.97047972679138,85.2017231837502,90.73923626983256,83.46863627433777,81.73000499375847,85.20726755491707,80.0000011920929,76.89729595236112,83.10270643182467,85.53505659103394,83.91291014381534,87.15720303825253,82.65682816505432,80.15072565323567,85.16293067687297,81.36531472206116,79.69968144858089,83.03094799554142,77.89668083190918,76.67005502956647,79.12330663425189,227.0
229.0,86.49446487426758,84.69427046184977,88.29465928668539,88.19188356399536,85.49285565779049,90.89091147020024,83.39483380317688,81.51327731225248,85.27639029410128,79.7785997390747,77.13822431882008,82.41897515932934,85.97786068916321,84.0383960662612,87.91732531206522,82.69372940063477,80.13254012315673,85.2549186781128,81.4022147655487,79.81292630477779,82.99150322631962,77.49077677726746,76.57754006792848,78.40401348660643,228.0
230.0,86.34686470031738,84.24321974221408,88.45050965842069,88.11808109283447,85.42662914648112,90.80953303918783,83.39483499526978,81.82928503897634,84.96038495156321,79.48339581489563,76.52445557624996,82.4423360535413,85.68265914916992,83.65481715491622,87.71050114342363,82.87822842597961,80.08194510001152,85.6745117519477,81.10701084136963,79.8789988005747,82.33502288216455,77.23247289657593,76.51079108261935,77.9541547105325,229.0
231.0,85.90406060218811,84.14596102832017,87.66216017605605,88.04428100585938,85.23888176628229,90.84968024543646,83.76383781433105,82.38315346044841,85.1445221682137,80.07380247116089,77.71102566573518,82.4365792765866,85.79335808753967,84.4693089383612,87.11740723671815,82.65682697296143,80.30488146158841,85.00877248433444,80.84870934486389,79.71586151588235,81.98155717384543,78.15498232841492,77.07442582732159,79.23553882950824,230.0
232.0,85.68265676498413,83.40198641286851,87.96332711709975,88.26568245887756,85.63823177796826,90.89313313978687,83.61623764038086,82.55314838796478,84.67932689279694,80.22140383720398,77.32055601370683,83.12225166070112,85.09225130081177,82.46220980467537,87.72229279694817,82.95202970504761,80.38022970050115,85.52382970959407,80.88560938835144,79.56413254306543,82.20708623363745,78.19188237190247,77.33241262103053,79.0513521227744,231.0
233.0,86.71586751937866,84.79846895643328,88.63326608232404,88.56088638305664,86.50636098049219,90.61541178562109,83.83763909339905,82.04123087956027,85.63404730723782,80.36900639533997,77.82047548152414,82.91753730915579,86.01476192474365,84.36762345867584,87.66190039081147,82.9520308971405,80.55137794829739,85.35268384598362,81.25461339950562,79.9076231609233,82.60160363808794,77.63837695121765,77.11004456836643,78.16670933406887,232.0
234.0,86.27306461334229,84.05290218761273,88.49322703907184,88.11808228492737,85.21958222061322,91.01658234924152,83.46863508224487,81.74969532459741,85.18757483989233,79.70479846000671,76.37353009739105,83.03606682262237,86.16236329078674,84.55921446054995,87.76551212102353,82.69372820854187,79.87320292772405,85.51425348935969,80.88560938835144,79.446967393923,82.32425138277988,77.52767562866211,76.983473523082,78.07187773424222,233.0
235.0,85.97786068916321,83.79480654139813,88.16091483692828,88.04428219795227,85.07386022848682,91.01470416741772,83.61623764038086,81.79723255978193,85.43524272097979,79.7785997390747,77.25692548975626,82.30027398839316,85.64575910568237,83.62716994502387,87.66434826634088,82.84132957458496,80.40059993696447,85.28205921220545,81.14391088485718,79.81729247140179,82.47052929831257,77.82287955284119,76.64582188457047,78.9999372211119,234.0
236.0,86.78966879844666,85.32755636492654,88.25178123196677,88.19188237190247,85.6220692395425,90.76169550426243,83.76383781433105,82.03305552143648,85.49462010722563,79.63099837303162,76.15569592142585,83.10630082463739,86.49446606636047,84.53144945295124,88.45748267976971,83.0258321762085,80.59208558231201,85.45957877010498,80.95940947532654,79.63279234676276,82.28602660389032,78.15498113632202,77.28371009892719,79.02625217371686,235.0
237.0,87.08487153053284,85.20331591631616,88.96642714474952,88.63468766212463,86.49255796160391,90.77681736264536,84.13284182548523,82.3251013605994,85.94058229037105,80.22140383720398,77.9981743336217,82.44463334078625,86.23616337776184,84.95390881536613,87.51841794015755,82.91512966156006,80.39683057048214,85.43342875263798,80.99631071090698,79.31036328847856,82.68225813333541,77.82287955284119,77.31090717911628,78.33485192656609,236.0
238.0,86.27306342124939,84.0993834784179,88.44674336408087,88.19188117980957,85.78627094277729,90.59749141684185,83.76383781433105,82.28782154619623,85.23985408246588,80.22140383720398,78.02901310845564,82.41379456595232,85.83025932312012,84.17282165366437,87.48769699257586,83.0258309841156,80.60611070654058,85.44555126169062,81.07011079788208,79.37610637776366,82.7641152180005,77.97048091888428,77.20307911995089,78.73788271781767,237.0
239.0,86.71586871147156,84.628469911224,88.80326751171911,88.04428219795227,85.38848103591623,90.70008335998831,83.83764028549194,82.15877474880193,85.51650582218195,79.70479965209961,76.49849959072348,82.91109971347574,86.0516631603241,84.35264277765597,87.75068354299222,82.80442833900452,80.32426724056474,85.2845894374443,81.25461459159851,79.66961626353775,82.83961291965927,77.93357968330383,77.13359920501495,78.73356016159272,238.0
240.0,86.64206743240356,84.88396660750809,88.40016825729904,88.33948373794556,85.41525947262005,91.26370800327106,83.76383781433105,81.91881775856018,85.60885787010193,79.55719828605652,76.59825804741085,82.51613852470219,86.42066478729248,85.19265341814354,87.64867615644143,83.0996310710907,80.70963614745267,85.48962599472873,81.32841348648071,80.06757557682981,82.58925139613162,78.08117985725403,77.32720124864592,78.83515846586214,239.0
241.0,86.71586751937866,84.5801045571835,88.85163048157382,88.11808109283447,85.1044258694798,91.13173631618915,83.91143918037415,81.88024271872617,85.94263564202213,79.8524010181427,76.87054119632404,82.83426083996136,85.97786068916321,84.47329470492183,87.48242667340459,82.9520308971405,80.46091369350579,85.44314810077522,81.21771335601807,79.90398699011816,82.53143972191798,77.85977959632874,77.4472219026694,78.27233728998807,240.0
242.0,86.71586751937866,84.39671535699617,89.03501968176116,88.04428100585938,85.35030003884005,90.7382619728787,83.69003772735596,82.15967146137146,85.22040399334045,80.29520392417908,77.45363717392146,83.13677067443669,86.0516619682312,84.28872791495988,87.81459602150252,82.91513085365295,80.47230863106105,85.35795307624485,80.88560938835144,79.50739322628554,82.26382555041734,77.97048091888428,77.20307625388041,78.73788558388814,241.0
243.0,86.64206743240356,84.40662488188008,88.87750998292705,88.33948493003845,85.62034995885158,91.05861990122533,83.98523926734924,82.45043244515342,85.52004608954506,80.14760375022888,77.97392400976683,82.32128349069093,86.16236209869385,84.96665253418332,87.35807166320437,82.9520308971405,80.70519545577166,85.19886633850935,80.99631071090698,79.6722615617285,82.32035986008546,78.08118224143982,77.50655469963043,78.65580978324921,242.0
244.0,86.86346888542175,84.78260337627756,88.94433439456594,88.04428100585938,85.23888176628229,90.84968024543646,84.35424327850342,82.6117017717031,86.09678478530374,79.8523998260498,77.08364356104032,82.62115609105929,86.34686350822449,85.06859560100146,87.62513141544751,82.95202970504761,80.33431245074928,85.56974695934593,81.32841348648071,79.93301209281701,82.72381488014442,78.19188237190247,77.58836147586607,78.79540326793887,243.0
245.0,86.86347007751465,84.68666221092217,89.04027794410713,88.26568245887756,85.40263175695605,91.12873316079907,84.13284063339233,82.52439135340379,85.74128991338088,79.9262011051178,76.78858580361258,83.06381640662302,85.46125650405884,83.39681326547851,87.52569974263916,83.06272983551025,80.4587024335774,85.66675723744311,81.4760148525238,79.82268913887457,83.12934056617304,78.00738096237183,77.31212588866619,78.70263603607746,244.0
246.0,86.93726897239685,84.68362674958257,89.19091119521113,88.19188356399536,85.22834453792453,91.1554225900662,83.76383900642395,81.99415862106477,85.53351939178313,80.0000011920929,76.80007790426481,83.19992447992098,86.27306342124939,85.19250513912618,87.3536217033726,82.80442833900452,80.38681932329595,85.22203735471308,80.95940947532654,79.6718578197376,82.24696113091548,78.08118224143982,77.2519492057979,78.91041527708174,245.0
247.0,86.56826615333557,84.64024343979354,88.4962888668776,88.26568365097046,85.63823154699486,90.89313575494606,84.13284182548523,82.46210648849328,85.80357716247718,79.7785997390747,76.84507850962186,82.71212096852756,86.23616218566895,84.705796674213,87.76652769712489,82.91513085365295,80.44115358075716,85.38910812654875,81.07011198997498,79.63739829437677,82.50282568557319,78.04428219795227,77.47560950141384,78.6129548944907,246.0
248.0,86.93727016448975,84.84010819984196,89.03443212913753,88.41328501701355,85.9572602637816,90.8693097702455,84.42804455757141,82.59412901669943,86.2619600984434,80.00000238418579,77.68967261667528,82.3103321516963,85.94095945358276,83.97794284017353,87.903976066992,83.0996310710907,80.55444142916048,85.64482071302092,81.43911480903625,79.80130270159627,83.07692691647624,78.15498232841492,77.43330097160437,78.87666368522547,247.0
249.0,86.71586871147156,84.72872450672054,88.70301291622258,88.33948373794556,85.41525947262005,91.26370800327106,83.98524045944214,82.32267428584895,85.64780663303533,80.07380247116089,77.2036283335608,82.94397660876098,86.1254620552063,84.99261582797017,87.25830828244243,83.06273102760315,80.60324373273755,85.52221832246875,81.40221357345581,79.67438527541373,83.1300418714979,78.26568365097046,77.57042644191242,78.9609408600285,248.0
250.0,86.71586871147156,84.51727487215733,88.91446255078579,88.33948373794556,85.59542609396678,91.08354138192433,83.69003772735596,82.03157311487769,85.34850233983423,79.9261999130249,76.96725997170621,82.88513985434359,86.53136610984802,85.02115199785266,88.04158022184339,82.91512966156006,80.4653485367109,85.36491078640921,81.10701203346252,79.38312995027646,82.8308941166486,77.93357968330383,77.32724501917767,78.53991434743,249.0
251.0,86.56826615333557,84.74926034725183,88.38727195941931,83.98524045944214,81.31665301790427,86.65382790098,75.27675151824951,69.36692954470232,81.18657349179671,66.49446487426758,55.56547550940192,77.42345423913324,85.64575910568237,83.78512413103066,87.50639408033409,78.70848894119263,76.4540912253891,80.96288665699615,72.91512966156006,70.3111036532624,75.51915566985771,65.94096064567566,58.00566478508387,73.87625650626745,250.0
252.0,86.86347007751465,84.44938581005836,89.27755434497094,84.87084865570068,82.42315421143432,87.31854309996704,77.26937294006348,72.90638193632934,81.63236394379761,70.7011079788208,62.64786181189904,78.75435414574255,85.97785949707031,84.81828389006792,87.13743510407271,79.55719709396362,77.1081130081491,82.00628117977814,74.90775108337402,73.3531104705194,76.46239169622865,67.97048091888428,62.62215387374095,73.31880796402761,251.0
253.0,86.49446606636047,84.4300233604739,88.55890877224705,85.46125411987305,83.06131121868692,87.86119702105917,74.76014733314514,69.65641214242683,79.86388252386345,69.59409594535828,62.27609233908191,76.91209955163464,86.23616456985474,84.6298316594282,87.84249748028127,80.36900401115417,78.93036151985804,81.80764650245031,74.09594058990479,72.15384402136358,76.03803715844599,66.7527687549591,61.886324068889856,71.61921344102836,252.0
254.0,87.01106905937195,84.90096149480297,89.12117662394093,85.16605138778687,82.97676817737123,87.3553345982025,77.04797029495239,72.30516081992585,81.79077976997894,72.02952027320862,66.62264073768989,77.43639980872734,86.1254620552063,84.64139804493834,87.60952606547426,79.9261999130249,78.612472919301,81.2399269067488,74.83394980430603,72.97697873882063,76.69092086979143,69.44649577140808,67.32833640463721,71.56465513817895,253.0
255.0,86.78966879844666,84.61598971568579,88.96334788120753,85.68265795707703,83.54052943732042,87.82478647683364,76.67896628379822,72.25553676950082,81.10239579809561,70.11070132255554,61.45286351953736,78.76853912557372,85.79335927963257,84.26633548779644,87.3203830714687,80.11070251464844,77.6930939993055,82.52831102999137,75.05535006523132,73.87108413254353,76.23961599791912,68.74538779258728,62.91880824162501,74.57196734354955,254.0
256.0,86.78966879844666,84.8829510448337,88.69638655205961,85.31365394592285,83.302667180218,87.32464071162771,76.9741702079773,72.74589563621214,81.20244477974245,72.39852547645569,66.95400239412271,77.84304855878867,86.30996346473694,84.72604019713741,87.89388673233647,80.03690123558044,77.39073135667483,82.68307111448605,76.1254620552063,75.31491134744338,76.93601276296921,68.70848774909973,65.9329759916511,71.48399950654836,255.0
257.0,87.08487272262573,84.9812280259063,89.18851741934516,85.97786068916321,83.60071877281545,88.35500260551096,78.4501850605011,75.06217745371093,81.83819266729127,71.21771335601807,64.34889182009407,78.08653489194207,86.19926333427429,84.9117100985744,87.48681656997418,81.18081212043762,78.97835148833714,83.3832727525381,76.86347007751465,76.03218745373854,77.69475270129075,67.85977959632874,63.57155125120801,72.14800794144946,256.0
258.0,86.56826615333557,84.74926034725183,88.38727195941931,85.53505659103394,82.73208556694351,88.33802761512436,77.04797148704529,71.82686172538376,82.26908124870681,71.73431754112244,65.16128711374374,78.30734796850113,85.90406060218811,84.44194967295236,87.36617153142386,80.36900520324707,78.75738463516959,81.98062577132455,75.01845121383667,73.13418361122214,76.9027188164512,70.14760255813599,67.22337846204226,73.07182665422971,257.0
259.0,86.86346769332886,84.93544532201898,88.79149006463874,85.83025932312012,83.68495564578633,87.9755630004539,78.67158770561218,75.70345890700878,81.63971650421558,71.95572018623352,65.7426351067575,78.16880526570954,86.1254632472992,84.55232225317039,87.698604241428,80.99631071090698,78.41328425066766,83.5793371711463,76.38376355171204,75.39018923567492,77.37733786774915,69.225093126297,65.71373756528658,72.73644868730742,258.0
260.0,86.86347007751465,84.95318566816579,88.77375448686351,86.34686470031738,84.34266150479202,88.35106789584275,77.78597831726074,73.73197440941718,81.83998222510431,73.06272983551025,66.48762609517027,79.63783357585024,85.83025932312012,84.26797448777405,87.39254415846618,80.62730669975281,78.43646892822056,82.81814447128505,76.75276756286621,75.93802991387095,77.56750521186147,70.00000238418579,67.6064497420752,72.39355502629638,259.0
261.0,86.93727016448975,85.19472865768942,88.67981167129007,86.1254620552063,83.7397465084176,88.511177601995,78.4501850605011,73.94138899474179,82.95898112626041,72.47232556343079,65.56101480577387,79.3836363210877,85.97785949707031,84.50762179181524,87.44809720232539,81.07011079788208,78.3723426610666,83.76787893469756,76.78966879844666,75.78417722021446,77.79516037667885,70.03690004348755,67.06877120783363,73.00502887914146,260.0
262.0,86.64206624031067,84.54815217023706,88.73598031038428,86.71586871147156,84.4114426455022,89.02029477744091,78.4501838684082,75.32343547780631,81.57693225901009,72.17712163925171,65.26088570605886,79.09335757244456,86.23616337776184,84.73953654069302,87.73279021483066,81.03321194648743,78.59108681282268,83.47533708015217,76.8265688419342,75.8537687105725,77.79936897329591,70.99630951881409,67.72849064452345,74.26412839310473,261.0
263.0,87.15867161750793,85.16468624800065,89.15265698701522,86.19926333427429,84.02245592235919,88.3760707461894,78.81918907165527,75.48179617276331,82.15658197054724,72.61992692947388,67.15668000322653,78.08317385572123,86.01476073265076,84.45793248858486,87.57158897671665,81.3284158706665,78.95701057666422,83.69982116466879,76.9003689289093,75.78264639918548,78.01809145863312,70.33210277557373,67.48156590650095,73.18263964464651,262.0
264.0,86.93727016448975,84.87282745860317,89.00171287037632,86.34686470031738,83.91311821938677,88.78061118124799,78.89298915863037,76.21421558470351,81.57176273255723,73.43173503875732,67.43613462168763,79.42733545582702,85.90405941009521,84.489277473459,87.31884134673143,81.29151344299316,78.45834452399306,84.12468236199327,77.30627417564392,76.5455552315094,78.06699311977845,69.88929867744446,66.00510903697244,73.77348831791647,263.0
265.0,86.49446606636047,84.79144402204832,88.19748811067262,86.27306461334229,83.51910124348204,89.02702798320253,78.74538898468018,75.23888313638471,82.25189483297564,73.43173503875732,67.44181440495211,79.42165567256254,86.23616337776184,84.88917493531468,87.583151820209,81.10701322555542,78.7205830753886,83.49344337572224,77.04797148704529,76.01575157237502,78.08019140171555,70.73800802230835,68.12680153215176,73.34921451246494,264.0
266.0,86.86347007751465,84.68666170572565,89.04027844930364,86.1992621421814,84.41807883230143,87.98044545206136,78.376384973526,75.48729452962527,81.26547541742673,72.69372701644897,65.90466025269693,79.48279378020102,86.1254620552063,84.9340305449422,87.3168935654704,81.29151344299316,78.89796220220438,83.68506468378195,77.26937294006348,76.09231363678055,78.44643224334641,70.47970652580261,66.9020829138437,74.05733013776153,265.0
267.0,86.56826734542847,84.88535277734807,88.25118191350886,86.19926333427429,84.16806687262631,88.23045979592227,78.81918907165527,75.58540516364016,82.05297297967039,74.16974186897278,69.71105417335485,78.6284295645907,85.79335689544678,84.45016357564516,87.13655021524839,81.32841467857361,79.22315288806712,83.4336764690801,77.97047972679138,76.78477867969507,79.1561807738877,71.69741868972778,70.12861065343078,73.26622672602478,266.0
268.0,86.71586751937866,84.53281337161359,88.89892166714374,86.34686470031738,84.17945911966478,88.51427028096998,79.11439180374146,76.43307757897162,81.79570602851129,73.21033358573914,67.98791923668,78.43274793479827,86.38376355171204,85.07653198080862,87.69099512261545,81.25461339950562,78.63364861140485,83.87557818760638,77.7490782737732,76.40842027958475,79.08973626796164,70.29520392417908,67.82329208339974,72.76711576495842,267.0
269.0,86.49446606636047,84.75192519065908,88.23700694206187,86.1254632472992,83.75405795329691,88.49686854130148,78.81918787956238,74.97021321461096,82.66816254451379,74.09594178199768,68.1550973802899,80.03678618370546,86.1254620552063,84.87819557857541,87.37272853183718,81.4760148525238,78.7877285606553,84.16430114439231,77.6014757156372,76.74002799481102,78.4629234364634,70.88561058044434,67.64919386514296,74.12202729574571,268.0
270.0,86.78966879844666,84.52397459661805,89.05536300027526,86.56826615333557,84.28461403255203,88.85191827411911,78.67158651351929,75.13800266253183,82.20517036450674,73.94834041595459,68.75206459637911,79.14461623553007,85.97786068916321,84.37470928652944,87.58101209179698,81.25461339950562,78.90411481805498,83.60511198095625,77.6014769077301,76.86809592558235,78.33485788987785,71.4760160446167,68.95096831763283,74.00106377160057,269.0
271.0,86.86346888542175,85.08228508161488,88.64465268922862,86.71586871147156,84.4262603320604,89.00547709088272,78.96679162979126,75.59489694800557,82.33868631157695,74.31734442710876,68.74795443141859,79.88673442279894,86.1992621421814,84.69243330805116,87.70609097631163,81.4760160446167,79.18046729237884,83.77156479685456,77.82287955284119,76.68254406335872,78.96321504232365,71.03321075439453,68.57164961268593,73.49477189610313,270.0
272.0,86.93727016448975,84.63876095415074,89.23577937482875,86.1992621421814,84.05395646564693,88.34456781871586,79.26199197769165,75.98845058779803,82.53553336758527,73.43173503875732,67.05106494283835,79.8124051346763,85.90405941009521,84.489277473459,87.31884134673143,81.18081331253052,78.72964455913761,83.63198206592342,77.601478099823,76.52882620989456,78.67412998975144,71.54981732368469,69.76386282015318,73.3357718272162,271.0
273.0,86.64206624031067,84.68252041232506,88.60161206829628,86.86346888542175,84.68666041259347,89.04027735825004,79.26199316978455,76.42282130088897,82.10116503868012,73.8745391368866,67.41750192627568,80.33157634749752,86.01476073265076,84.88191353466027,87.14760793064124,81.77121758460999,78.80366077137452,84.73877439784545,78.15498232841492,76.85296930314955,79.45699535368028,71.91882014274597,69.74592563002884,74.09171465546311,272.0
274.0,86.64206743240356,84.4066234060441,88.87751145876302,86.71586871147156,84.5961044390149,88.83563298392822,79.18819189071655,75.89185237491134,82.48453140652177,74.09594058990479,69.46204201812711,78.72983916168246,86.01475954055786,84.55964854126732,87.4698705398484,81.32841348648071,79.19504216363654,83.46178480932488,77.78597831726074,76.64415317183364,78.92780346268785,71.69741749763489,69.5592661113132,73.83556888395657,273.0
275.0,86.78966879844666,84.8829510448337,88.69638655205961,87.01107144355774,85.06897575270742,88.95316713440806,79.04059052467346,75.45916179150457,82.62201925784235,74.39114451408386,69.23432664862501,79.54796237954271,85.90405941009521,84.55076765328259,87.25735116690784,81.6236162185669,79.39579914911232,83.85143328802147,77.63837814331055,76.67613410563914,78.60062218098196,71.58671736717224,69.22754504045669,73.94588969388779,274.0
276.0,86.34686470031738,84.4653090861007,88.22842031453406,86.34686470031738,83.88530378198615,88.80842561864861,79.48339462280273,76.52445468148404,82.44233456412142,74.39114451408386,68.5882743493355,80.19401467883222,85.83025932312012,84.52302951885397,87.13748912738626,81.4022159576416,78.5160736570127,84.2883582582705,77.82287955284119,76.36776919594718,79.2779899097352,71.32841348648071,69.29219398400787,73.36463298895356,275.0
277.0,86.49446606636047,85.00467830250845,87.9842538302125,86.56826734542847,84.07101029986148,89.06552439099545,78.96679043769836,75.9351169357067,81.99846393969003,74.09594178199768,68.41879962244865,79.77308394154672,85.64575791358948,84.3582042935378,86.93331153364116,81.54981732368469,78.54068288835174,84.55895175901765,77.93357968330383,76.76231960887603,79.10483975773164,71.58671736717224,69.6737598580617,73.49967487628278,276.0
278.0,85.90406060218811,84.78481782811149,87.02330337626474,86.49446606636047,84.56644386616577,88.42248826655518,78.89298915863037,75.49695315883206,82.28902515842869,73.35793375968933,67.3771149771599,79.33875254221876,84.90775108337402,83.25031188785907,86.56519027888898,81.4022147655487,79.24504267168724,83.55938685941017,78.33948493003845,76.98619093851305,79.69277892156386,71.91882014274597,69.78944298086375,74.04819730462819,277.0
279.0,85.68265676498413,84.04484589973684,87.32046763023142,86.64206862449646,84.34652183642653,88.93761541256639,79.48339462280273,76.38948016075017,82.5773090848553,73.8007378578186,68.72106934532567,78.88040637031153,85.23985385894775,83.57421761439244,86.90549010350307,81.51291608810425,79.26305288715255,83.76277928905594,78.11808228492737,76.94682145936629,79.28934311048845,72.14022278785706,70.74116882898345,73.53927674673066,278.0
280.0,85.60885906219482,84.02171397571163,87.19600414867801,86.71586871147156,84.51727537234795,88.91446205059516,79.11439180374146,75.67651276827091,82.552270839212,74.16974306106567,68.41163003721277,79.92785608491857,85.46125531196594,83.36003920434865,87.56247141958323,81.36531472206116,78.43643744100068,84.29419200312164,77.63837695121765,76.94311974215961,78.3336341602757,71.91882014274597,70.15202840398322,73.68561188150872,279.0
281.0,86.86346888542175,84.73409030330271,88.9928474675408,86.86347007751465,84.3936239712655,89.3333161837638,79.11438941955566,75.6078835712602,82.62089526785113,74.31734442710876,69.12762568539644,79.50706316882109,85.90405941009521,84.94891786745386,86.85920095273657,81.18081450462341,78.47234233725514,83.88928667199168,77.93357968330383,76.96956818393534,78.89759118267233,71.29151344299316,69.69048991215507,72.89253697383126,280.0
282.0,85.97786068916321,84.87085044383923,87.08487093448718,86.42066478729248,84.00940080829386,88.8319287662911,79.40959453582764,75.98361799620757,82.8355710754477,73.7269389629364,68.08588746554612,79.36799046032668,86.01476192474365,84.17713746288953,87.85238638659777,80.99631071090698,78.85259317806053,83.14002824375343,78.15498232841492,77.0902938894963,79.21967076733354,71.84502005577087,69.67133958171911,74.01870052982264,281.0
283.0,87.15867280960083,84.96938990057588,89.34795571862578,86.71586871147156,84.47130758460769,88.96042983833543,79.40959453582764,76.30688968597714,82.51229938567813,73.65313649177551,68.63007662201979,78.67619636153124,86.27306342124939,84.91349692652516,87.63262991597362,81.43911480903625,79.30096285695099,83.57726676112152,77.93358087539673,76.40878577994464,79.45837597084882,71.66051626205444,70.04362342386219,73.2774091002467,282.0
284.0,86.78966999053955,85.47464874070752,88.10469124037158,87.01107144355774,84.5439852231667,89.47815766394878,79.55719709396362,76.11931911410434,82.9950750738229,73.8745391368866,68.6339079470128,79.11517032676039,85.71955800056458,84.19476395088572,87.24435205024344,81.4760148525238,78.86480754111932,84.08722216392829,78.19188117980957,77.02207506387985,79.36168729573929,71.95572137832642,70.48548367307134,73.42595908358149,283.0
285.0,86.64206624031067,84.69997077596214,88.5841617046592,86.56826734542847,84.09842115012796,89.03811354072897,79.04059052467346,75.32847958673531,82.75270146261161,74.16974186897278,68.84789438688108,79.49158935106448,86.23616337776184,84.67824123473703,87.79408552078665,81.10701203346252,78.50560046701624,83.70842359990881,77.89667963981628,77.0176305096725,78.77572876996007,71.84501886367798,70.5627647729874,73.12727295436855,284.0
286.0,86.49446606636047,84.95965845599623,88.02927367672471,86.86347007751465,84.5798165120511,89.1471236429782,79.26199316978455,75.76715699718996,82.75682934237913,74.24354195594788,69.56577462586013,78.92130928603562,85.71955919265747,84.15074999972957,87.28836838558537,81.07011198997498,78.9399352883505,83.20028869159945,77.71217703819275,76.75881951676973,78.66553455961576,71.88192009925842,70.46113639516972,73.30270380334713,285.0
287.0,86.56826734542847,84.84537203143925,88.29116265941768,86.71586871147156,84.47130758460769,88.96042983833543,79.26199436187744,76.0514510108652,82.47253771288969,73.94834041595459,68.68696425564337,79.2097165762658,85.97786068916321,84.53685571516569,87.41886566316073,81.58671617507935,79.14110832569558,84.03232402446311,77.89668083190918,76.42412883100147,79.36923283281689,71.95572018623352,70.05168177999761,73.85975859246943,286.0
288.0,86.93727135658264,84.97425491123906,88.90028780192623,86.93727016448975,84.5947513770682,89.27978895191129,79.63099718093872,76.1950983219513,83.06689603992614,73.8745391368866,68.69927061585541,79.04980765791778,86.01476073265076,84.60118307091753,87.42833839438399,81.21771335601807,78.7616887595032,83.67373795253293,78.33948493003845,77.0976897688998,79.5812800911771,71.77121877670288,69.97291704808194,73.56952050532382,287.0
289.0,86.78966879844666,84.76182528572808,88.81751231116523,86.78966879844666,84.33641862822361,89.2429189686697,79.48339581489563,75.93827095040177,83.02852067938949,74.09594297409058,69.12191568220965,79.0699702659715,86.0516607761383,84.82364734727956,87.27967420499705,81.21771216392517,78.74098323906674,83.6944410887836,78.22878241539001,77.08397810560662,79.37358672517341,71.88192009925842,70.29156041226177,73.47227978625507,288.0
290.0,86.49446487426758,84.69427046184977,88.29465928668539,86.71586751937866,84.31025819663921,89.12147684211811,79.33579444885254,75.80606692263197,82.86552197507311,74.53874588012695,70.0344810206662,79.0430107395877,85.68265914916992,84.24994545357171,87.11537284476813,80.95941066741943,78.62052642639422,83.29829490844465,78.08118104934692,76.7674547253015,79.39490737339234,71.99262022972107,70.36628008494836,73.61896037449378,289.0
291.0,87.01107144355774,84.86894292380113,89.15319996331435,86.86347007751465,84.5209513370386,89.2059888179907,79.40959572792053,75.8186754764663,83.00051597937477,74.53874707221985,69.7275269410156,79.3499672034241,86.1254632472992,85.10318443305988,87.14774206153851,81.43911600112915,79.08499846900078,83.79323353325752,77.71217703819275,76.53511829548452,78.88923578090098,71.88192009925842,70.16793948490431,73.59590071361254,290.0
292.0,86.71586871147156,85.00486865701491,88.4268687659282,86.86347007751465,84.44938626560003,89.27755388942927,79.18819308280945,75.88154125641871,82.49484490920018,74.09594178199768,69.13562107052748,79.05626249346788,85.60885548591614,84.13861834165029,87.07909263018199,81.29151463508606,78.61910195931381,83.96392731085831,78.00738096237183,76.98510005042107,79.02966187432258,71.88192129135132,69.76778464268055,73.99605794002208,291.0
293.0,86.93727016448975,84.7761562972315,89.098384031748,86.78966999053955,84.50899963842393,89.07034034265517,79.11439061164856,75.4558531325843,82.77292809071282,74.31734323501587,69.54448173654842,79.09020473348332,86.0516619682312,84.97900997577885,87.12431396068355,81.21771335601807,78.76515618979977,83.67027052223636,78.3763837814331,77.05619519665444,79.69657236621177,71.91882014274597,70.3135479020604,73.52409238343154,292.0
294.0,86.71586751937866,85.46451385924138,87.96722117951595,86.93727016448975,84.62399766663182,89.25054266234767,79.48339462280273,75.95752570532294,83.00926354028253,74.53874707221985,69.7916338953111,79.2858602491286,85.42435646057129,83.4717716691098,87.37694125203278,81.4022147655487,79.15234965830655,83.65207987279086,78.376384973526,76.88089657604218,79.87187337100983,71.77121877670288,70.05525154190506,73.4871860115007,293.0
295.0,87.23247289657593,85.4899313897756,88.97501440337625,86.93727016448975,84.5947513770682,89.27978895191129,79.26199316978455,76.181310247668,82.3426760919011,74.39114570617676,69.61115829761033,79.17113311474318,85.83025932312012,84.27343192671317,87.38708671952706,81.5498161315918,79.14066975243247,83.95896251075112,78.30258250236511,77.04039540552378,79.56476959920644,71.95571899414062,70.58120972962294,73.33022825865831,294.0
296.0,86.34686470031738,84.30897538300907,88.3847540176257,86.71586871147156,84.29615104716366,89.13558637577945,79.04059171676636,75.49738755776474,82.58379587576798,74.53874707221985,69.68526185901266,79.39223228542704,85.57195544242859,83.67508393375468,87.4688269511025,81.4022147655487,78.86774597438016,83.93668355671726,78.11808228492737,77.20858022828354,79.0275843415712,71.58671736717224,69.83637938348484,73.33705535085964,295.0
297.0,86.86346888542175,85.08228508161488,88.64465268922862,86.93727016448975,84.56586575159432,89.30867457738518,79.04059171676636,75.52632817622356,82.55485525730916,74.39114451408386,69.5969353397974,79.18535368837033,85.68265795707703,84.0241921841855,87.34112372996856,81.43911480903625,79.03846279927977,83.83976681879274,78.00738096237183,76.7465445354815,79.26821738926215,71.91882014274597,70.1044982179174,73.73314206757455,296.0
298.0,85.90406060218811,83.69928275058737,88.10883845378885,86.93727016448975,84.62399766663182,89.25054266234767,79.26199316978455,75.6521620393373,82.8718243002318,74.31734442710876,69.55162152433402,79.0830673298835,85.53505659103394,83.1097150552704,87.96039812679747,81.43911480903625,78.95484080364078,83.92338881443173,78.56088638305664,77.08833512895865,80.03343763715463,72.06642150878906,70.40283208686348,73.73001093071464,297.0
299.0,86.19926333427429,83.97603491891932,88.42249174962926,86.71586871147156,84.22680349034565,89.20493393259747,79.33579444885254,76.06641417951762,82.60517471818746,74.39114570617676,69.61115829761033,79.17113311474318,85.05535125732422,82.18814241191541,87.92256010273303,81.51291608810425,79.06035856316949,83.96547361303901,78.59778642654419,77.33965197472821,79.85592087836017,71.88192009925842,70.33496201516337,73.42887818335348,298.0
300.0,85.90405941009521,83.69928260594911,88.10883621424132,86.86346888542175,84.5064631048722,89.22047466597131,79.40959453582764,75.80920763529018,83.0099814363651,74.31734442710876,69.39007240635482,79.24461644786271,85.31365394592285,82.73854615064872,87.88876174119699,81.36531352996826,78.84904353373194,83.88158352620458,78.48708629608154,77.23845671640989,79.7357158757532,71.99262022972107,70.42489684812055,73.56034361132158,299.0
301.0,86.86347007751465,84.79902635950963,88.92791379551967,80.51660656929016,77.29547697433541,83.73773616424491,69.225093126297,58.183927073693894,80.2662591789001,61.4022147655487,50.894999273396834,71.90943025770056,85.904061794281,84.5196829468383,87.28844064172371,76.30996465682983,72.96187732048767,79.658051993172,67.23247289657593,59.85631997996172,74.60862581319014,59.44649577140808,52.922848516837995,65.97014302597816,300.0
302.0,87.01107144355774,84.8062929435328,89.21584994358268,81.03321194648743,79.35029750909887,82.71612638387599,70.03690123558044,61.52018740871267,78.55361506244822,61.32841467857361,51.54668676407866,71.11014259306856,86.16236329078674,84.74517606838187,87.57955051319162,76.56826615333557,74.02508324327263,79.11144906339851,68.15498113632202,61.78953256556976,74.52042970707429,59.77859854698181,53.82716033105105,65.73003676291258,301.0
303.0,86.49446487426758,84.67546039823874,88.31346935029642,81.32841467857361,78.81756223161494,83.83926712553227,71.73431873321533,63.228805655881274,80.23983181054939,62.50922679901123,54.66149879530752,70.35695480271494,86.30996465682983,84.8374117970899,87.78251751656977,77.93357968330383,75.93107741246317,79.9360819541445,69.151291847229,63.95337946814324,74.34920422631477,60.84870934486389,56.17130418844056,65.52611450128722,302.0
304.0,86.1992609500885,84.3616375055914,88.0368843945856,82.43542432785034,79.25470623311348,85.6161424225872,70.40590524673462,61.750428877618646,79.06138161585059,63.98524165153503,56.12451051778628,71.84597278528378,85.94096064567566,84.66669579288046,87.21522549847086,77.41697430610657,74.59886354404519,80.23508506816795,68.48708629608154,61.57085166673033,75.40332092543277,62.17712163925171,57.365899793747275,66.98834348475614,303.0
305.0,87.08487033843994,85.04698129094945,89.12275938593044,81.18081212043762,79.0134045102318,83.34821973064345,70.47970652580261,60.592060719784484,80.36735233182074,62.28782296180725,53.739194274448025,70.83645164916648,85.94095945358276,84.52738109168061,87.35453781548492,77.12177276611328,74.75180368134211,79.49174185088445,69.04059052467346,61.83981601344131,76.24136503590562,60.73800802230836,56.16548789296398,65.31052815165273,304.0
306.0,86.34686350822449,83.68593997382023,89.00778704262875,81.4022147655487,79.25690908901424,83.54752044208317,72.54612565040588,64.69839544663228,80.39385585417949,62.50922560691834,54.14496145182017,70.8734897620165,85.90406060218811,85.218665975114,86.58945522926221,78.11808109283447,76.11557626834943,80.12058591731952,69.44649577140808,63.6286875460498,75.26430399676637,60.664206743240356,55.919961293573934,65.40845219290678,305.0
307.0,86.56826734542847,84.5708698223723,88.56566486848463,82.58302688598633,80.20016543459896,84.9658883373737,71.73431873321533,63.18489272545402,80.28374474097664,63.76383900642395,53.85761901559059,73.67005899725731,85.83025932312012,84.62462851941531,87.03589012682492,78.67158770561218,76.33561588417058,81.00755952705379,69.18819189071655,63.95666252691047,74.41972125452264,61.47601485252381,55.20647896175413,67.74555074329349,306.0
308.0,86.2730622291565,83.75138558125747,88.79473887705552,81.91882014274597,79.07246469077964,84.7651755947123,70.55350542068481,60.880260510757125,80.2267503306125,63.91144037246704,55.515490245234155,72.30739049969992,85.57195782661438,85.01233702910608,86.13157862412268,78.4501838684082,76.92093196749337,79.97943576932303,70.47970652580261,64.15799477865028,76.80141827295495,61.32841348648071,55.29235369559282,67.3644732773686,307.0
309.0,86.64206743240356,84.14753774144195,89.13659712336518,82.21402287483215,79.99386074630138,84.43418500336293,72.02952146530151,63.32306713329405,80.73597579730898,63.83763790130615,56.284320404466285,71.39095539814602,86.23616218566895,84.90186755828708,87.57045681305081,77.85977840423584,76.02864846311375,79.69090834535793,70.33210515975952,63.729362001751625,76.93484831776742,61.512917280197144,56.81155834588131,66.21427621451298,308.0
310.0,87.08487153053284,85.31519083446287,88.8545522266028,83.17343235015869,80.77348949479551,85.57337520552187,71.29151344299316,62.80683484657034,79.77619203941599,64.20664310455322,56.075992428758475,72.33729378034798,85.75645804405212,84.20510494569434,87.3078111424099,78.92989039421082,76.94531670177771,80.91446408664392,69.33579444885254,62.947924780516345,75.72366411718873,62.472325563430786,57.55854520280978,67.38610592405179,309.0
311.0,86.2730622291565,84.47665499479868,88.06946946351431,82.65682697296143,80.32304328267911,84.99061066324374,71.95572137832642,63.93890948787262,79.97253326878021,65.75645804405212,58.282879052391934,73.23003703571231,85.90405941009521,84.76971083181598,87.03840798837444,78.04428219795227,76.18547803848772,79.90308635741683,70.18450260162354,63.757849247848284,76.61115595539879,63.69003772735595,60.101961918074934,67.27811353663697,310.0
312.0,86.78966879844666,84.49412205828283,89.08521553861048,81.91882014274597,79.28360636862732,84.55403391686463,70.9225082397461,62.06872602982173,79.77629044967046,65.46125531196594,58.74985049930014,72.17266012463175,86.08856201171875,84.0988498969854,88.0782741264521,78.63468766212463,76.82036788906285,80.44900743518642,70.7011079788208,64.32657714296965,77.07563881467195,62.43542551994323,58.98716596086424,65.88368507902223,311.0
313.0,87.08487153053284,85.03034478980548,89.13939827126019,82.65682697296143,80.04757585164498,85.26607809427787,72.1771228313446,63.56027401271933,80.79397164996988,63.98524045944214,56.35747908981745,71.61300182906682,86.23616337776184,84.74523153064102,87.72709522488266,78.11808109283447,75.49387132311455,80.7422908625544,71.07011079788208,65.69511803284998,76.44510356291418,61.51291489601135,56.48274233005961,66.5430874619631,312.0
314.0,86.42066478729248,84.72164527843215,88.11968429615281,82.73062705993652,80.65303486848649,84.80821925138656,72.47232556343079,65.30471831504299,79.63993281181858,63.394834995269775,54.84620484138638,71.94346514915317,86.16236209869385,84.86427572319066,87.46044847419704,78.33948493003845,75.66389125071434,81.01507860936256,71.10701084136963,66.23672078054241,75.97730090219684,61.51291489601135,56.395525289834396,66.63030450218831,313.0
315.0,86.56826615333557,84.8257240785459,88.31080822812524,82.36162424087524,80.20366410304432,84.51958437870617,71.58671617507935,64.84797823491098,78.32545411524771,65.83025813102722,58.49366838302265,73.16684787903179,85.97786068916321,84.53685571516569,87.41886566316073,78.33948373794556,76.30745021470544,80.37151726118567,70.88561058044434,65.32233768146621,76.44888347942246,62.98893094062805,59.24259091281826,66.73527096843785,314.0
316.0,87.15867161750793,85.45965146138272,88.85769177363315,83.24723362922668,80.18650454652814,86.30796271192523,71.80811882019043,64.85261928493219,78.76361835544867,65.68265676498413,58.2749594112474,73.09035411872085,86.23616456985474,84.90187113755381,87.57045800215566,78.78229022026062,76.27279448104458,81.29178595947666,70.7011079788208,64.86752186597218,76.53469409166942,62.98893094062805,59.34391108600897,66.63395079524713,315.0
317.0,86.78966760635376,84.56950305069957,89.00983216200795,82.50922441482544,80.08107955303842,84.93736927661246,72.1033227443695,65.25137075650781,78.9552747322312,65.46125531196594,58.078414610715974,72.84409601321592,86.1254620552063,84.91279299901433,87.33813111139827,78.41328501701355,75.73641747635153,81.09015255767557,70.84870934486389,64.58922939245888,77.10818929726891,63.394834995269775,58.96563844001052,67.82403155052903,316.0
318.0,86.34686470031738,84.61608526666743,88.07764413396734,82.43542432785034,80.29011895888489,84.5807296968158,73.21033358573914,66.48879176423787,79.9318754072404,65.83026051521301,58.14470013967313,73.51582089075289,86.08856320381165,84.75426882368694,87.42285758393635,78.26568365097046,76.23030008291326,80.30106721902766,71.29151344299316,66.07529692419078,76.50772996179555,63.099632263183594,58.93299337336987,67.26627115299732,317.0
319.0,86.93727016448975,84.84010819984196,89.03443212913753,83.17343354225159,80.8454902939378,85.50137679056537,72.2509241104126,65.72049692373979,78.78135129708541,65.38745522499084,57.8729968190326,72.9019136309491,85.97785949707031,84.73332777014532,87.2223912239953,78.48708510398865,76.2064160537869,80.7677541541904,71.58671736717224,66.40750380709027,76.76593092725422,62.50922560691834,58.17166515643923,66.84678605739745,318.0
320.0,86.86347007751465,84.43532421933888,89.29161593569042,83.17343235015869,80.40467580711751,85.94218889319987,72.3985242843628,65.44400393756555,79.35304463116003,65.01845002174377,57.063872966744164,72.97302707674338,86.23616337776184,85.02911926242649,87.44320749309719,78.78229022026062,76.4852612886673,81.07931915185394,71.6236162185669,66.61242930845626,76.63480312867753,62.61992812156677,58.11264230961487,67.12721393351868,319.0
321.0,86.56826615333557,84.84537160530081,88.29116070137033,82.43542551994324,80.37098228136291,84.49986875852356,73.43173503875732,66.43524793751021,80.42822214000444,65.23985385894775,57.41471359027157,73.06499412762395,85.86715936660767,84.20357176257205,87.53074697064328,78.81918907165527,77.03800532958962,80.60037281372092,71.18081331253052,65.59464141103966,76.76698521402137,62.546126842498786,58.318659948043646,66.77359373695393,320.0
322.0,86.34686350822449,84.04243577198812,88.65129124446085,82.80442953109741,80.46191032116268,85.14694874103215,73.50553631782532,66.50223931738803,80.5088333182626,65.83025932312012,58.54488937798807,73.11562926825216,85.64575672149658,84.20830042765766,87.0832130153355,78.52398633956909,76.24331509540124,80.80465758373694,71.73431873321533,66.15882156713955,77.30981589929111,63.13653111457824,59.68136730696613,66.59169492219034,321.0
323.0,86.27306342124939,83.59429025785218,88.9518365846466,83.17343235015869,80.60892369707445,85.73794100324294,72.3247241973877,65.72378577170254,78.92566262307285,65.23985385894775,57.56404293307024,72.91566478482527,85.53505659103394,83.61056840140638,87.45954478066149,78.52398633956909,76.13399408470701,80.91397859443117,71.77121877670288,66.0650678702838,77.47736968312196,62.80442833900452,58.94176954296199,66.66708713504704,322.0
324.0,86.78966879844666,84.64753991932778,88.93179767756553,83.0258309841156,80.89006827937358,85.16159368885762,73.21033239364624,66.20120436041108,80.2194604268814,65.46125531196594,58.355658942006286,72.5668516819256,85.53505659103394,82.98986807250208,88.0802451095658,78.85608911514282,76.7908206392966,80.92135759098905,71.25461339950562,65.49000166119461,77.01922513781662,63.21033239364624,59.108328814071854,67.31233597322063,323.0
325.0,86.42066478729248,84.47856909644216,88.3627604781428,82.87822842597961,80.88083134338387,84.87562550857535,73.28413367271423,65.77329820526563,80.79496914016283,65.83025932312012,58.81627705844874,72.84424158779149,85.42435646057129,83.62132819627452,87.22738472486806,78.85609030723572,76.6863296638591,81.02585095061234,71.36531472206116,65.73362513323455,76.99700431088776,63.394834995269775,59.51459025501176,67.27507973552778,324.0
326.0,87.01107144355774,84.73040258623202,89.29174030088346,83.17343235015869,80.26087400460885,86.08599069570853,73.28413367271423,66.3433323972116,80.22493494821687,65.68265676498413,58.92877995960251,72.43653357036575,86.30996465682983,85.10433335144238,87.51559596221729,78.63468647003174,75.78713325684546,81.48223968321801,71.77121758460999,66.50240611719153,77.04002905202844,62.87822961807251,59.19881747985395,66.55764175629108,325.0
327.0,86.56826734542847,84.2403258449893,88.89620884586763,82.87822961807251,80.46414416620681,85.29231506993821,73.21033239364624,66.42327199313843,79.99739279415405,65.83025932312012,58.46126278256353,73.19925586367671,85.9778618812561,84.4342100239825,87.5215137385297,78.67158889770508,76.23225350320445,81.11092429220571,71.84502124786377,66.35845600570266,77.33158649002488,63.06273102760315,59.63725047073175,66.48821158447454,326.0
328.0,86.64206743240356,84.8081526710832,88.47598219372392,82.80442714691162,80.77323052284024,84.835623770983,73.43173623085022,66.39159570691837,80.47187675478207,66.56826615333557,59.04837214469037,74.08816016198077,85.94096064567566,84.48001283165586,87.40190845969546,78.67158770561218,76.36494470550925,80.97823070571512,71.4022147655487,65.6871223466145,77.11730718448291,63.579336404800415,59.74764677953317,67.41102603006766,327.0
329.0,87.08487153053284,84.91746645726843,89.25227660379724,83.0258297920227,80.90606474137755,85.14559484266786,73.57933759689331,66.1734781613664,80.98519703242022,65.68265795707703,59.38792704849319,71.97738886566086,85.83025932312012,84.38100872184872,87.27950992439152,79.1512930393219,76.38376543919165,81.91882063945215,71.66051626205444,65.70393458808356,77.61709793602533,62.73062825202942,58.987922021906975,66.47333448215187,328.0
330.0,86.71586751937866,84.62846819229563,88.8032668464617,83.1734311580658,80.5433892437931,85.80347307233849,73.50553512573242,66.2585794643252,80.75249078713965,65.97785949707031,59.520822116146626,72.434896877994,85.86715936660767,84.53286581067606,87.20145292253927,78.67158770561218,76.13309397447007,81.2100814367543,71.66051745414734,66.2347834685237,77.08625143977098,62.84132957458496,59.06106819630298,66.62159095286694,329.0
331.0,86.42066359519958,84.37610338492391,88.46522380547526,82.58302569389343,80.58903971771673,84.57701167007014,73.43173503875732,66.32901417429352,80.53445590322113,66.1992609500885,59.263365138930986,73.13515676124602,86.1254632472992,84.74231546380203,87.50861103079636,78.67158770561218,76.40214055237925,80.94103485884511,71.51291608810425,65.83877334745345,77.18705882875504,63.13653230667114,59.142162584694006,67.13090202864828,330.0
332.0,87.01107025146484,85.01708466135096,89.00505584157872,82.80442833900452,80.73998557984812,84.86887109816091,73.57933640480042,66.60917097714635,80.54950183245448,66.19926452636719,59.199857160869314,73.19867189186506,85.79335927963257,84.2944595880609,87.29225897120423,79.0774917602539,76.63467061810103,81.52031290240679,71.43911600112915,65.85294437524816,77.02528762701014,63.57933759689332,60.20593035990583,66.95274483388081,331.0
333.0,86.71586751937866,84.56422610129867,88.86750893745865,83.24723243713379,80.89022465031819,85.60424022394939,73.94834041595459,66.84274468054237,81.05393615136681,65.31365394592285,58.70756122313006,71.91974666871565,85.79335808753967,84.48222742289411,87.10448875218523,78.92988920211792,76.3324065822705,81.52737182196535,71.54981732368469,65.83264218619162,77.26699246117776,63.17343354225159,59.29977412003616,67.04709296446701,332.0
334.0,86.86346888542175,84.91787201409892,88.80906575674459,82.73062825202942,80.43508151186559,85.02617499219325,73.65313768386841,66.43347901778628,80.87279634995053,65.38745403289795,57.72940400216335,73.04550406363255,86.30996346473694,84.98977450510908,87.6301524243648,78.70848894119263,76.35799171655184,81.05898616583342,71.69741868972778,66.37301376258978,77.02182361686579,62.69372820854186,58.682349059955,66.70510735712872,333.0
335.0,87.01107144355774,85.12229305698668,88.8998498301288,82.73062825202942,80.55695018111629,84.90430632294255,73.7269389629364,66.6511076251622,80.8027703007106,66.27306342124939,59.263935843017876,73.2821909994809,85.94096064567566,84.5455608282129,87.33636046313842,78.92988920211792,76.43263103360803,81.42714737062781,71.5498161315918,66.07753851482816,77.02209374835543,63.39483380317687,59.60333070824655,67.1863368981072,334.0
336.0,86.93727016448975,85.02698684893699,88.8475534800425,83.0996298789978,80.92595084682972,85.27330891116588,73.57933640480042,66.72738369470284,80.431289114898,66.0516607761383,59.28267961347098,72.82064193880564,85.79335808753967,84.61197003390193,86.97474614117742,78.89298915863037,76.2817823315512,81.50419598570954,71.69741868972778,65.96508013858802,77.42975724086754,63.173431158065796,59.78994571215102,66.55691660398057,335.0
337.0,86.93727016448975,84.97425467151544,88.90028565746405,83.24723362922668,81.05484169662398,85.43962556182939,73.7269377708435,66.7285039218363,80.7253716198507,65.90405941009521,59.23845949433792,72.56965932585251,86.0516607761383,84.68584828972539,87.41747326255123,78.70848774909973,76.28666125148001,81.13031424671945,71.66051745414734,66.00139266136185,77.31964224693283,62.61992692947388,58.75947239918008,66.48038145976767,336.0
338.0,86.86346888542175,84.84910138522342,88.87783638562009,82.73062705993652,80.68606727996013,84.77518683991292,73.7269377708435,66.60316045797495,80.85071508371206,65.38745522499084,58.0657303185112,72.70918013147049,86.19926333427429,84.90511662724673,87.49341004130186,78.96679043769836,76.41358953282221,81.51999134257451,71.88192009925842,66.75622005332602,77.00762014519083,62.98893094062805,58.92863229203136,67.04922958922474,337.0
339.0,86.86346888542175,84.88318814628948,88.84374962455402,83.1734311580658,80.87491945979984,85.47194285633175,73.65313768386841,66.51408612656037,80.79218924117644,66.1992621421814,59.2486592008839,73.1498650834789,86.27306461334229,85.05200220411824,87.49412702256633,78.92988920211792,76.23590974548577,81.62386865875007,71.4760160446167,65.87128936994385,77.08074271928955,63.099632263183594,59.62825145022748,66.5710130761397,338.0
340.0,86.71586751937866,84.53281337161359,88.89892166714374,83.0996310710907,80.89485257106575,85.30440957111564,73.57933640480042,66.60917097714635,80.54950183245448,65.68265676498413,59.06626682901745,72.29904670095081,85.86715936660767,84.58490647661607,87.14941225659926,78.78228783607483,76.31727192953576,81.2473037426139,71.66051745414734,65.88234052505189,77.43869438324279,63.21033477783203,59.91347811655082,66.50719143911324,339.0
341.0,87.08487153053284,85.20331591631616,88.96642714474952,83.0258297920227,80.95480193369758,85.09685765034783,73.65313768386841,66.65373053833207,80.65254482940475,65.75645804405212,58.566092317406294,72.94682377069795,86.23616456985474,84.94729036809827,87.52503877161121,78.74538660049438,76.2859006023142,81.20487259867457,71.62361741065979,65.87822988942357,77.36900493189601,62.84132957458496,58.8550664619234,66.82759268724652,340.0
342.0,87.01107025146484,84.88489283281072,89.13724767011897,82.95202970504761,80.8099004665657,85.09415894352952,73.57933521270752,66.37383596727746,80.78483445813758,66.0516619682312,58.9585318795859,73.1447920568765,86.16236329078674,84.83831393396471,87.48641264760877,79.00369048118591,76.3866255578026,81.62075540456922,71.58671736717224,66.16349201832323,77.00994271602126,63.0996310710907,59.14035738761095,67.05890475457045,341.0
343.0,86.93727016448975,84.63876095415074,89.23577937482875,82.95202851295471,80.87443632150467,85.02962070440475,73.72693657875061,66.79693367296558,80.65693948453564,66.34686470031738,59.697626658042665,72.9961027425921,85.904061794281,84.51354931380337,87.29457427475865,78.74538779258728,76.33483210431008,81.15594348086448,71.54981732368469,66.01107247727616,77.08856217009323,63.17343354225159,59.81773184050773,66.52913524399544,342.0
344.0,86.86346888542175,84.88318814628948,88.84374962455402,83.0258297920227,80.81180681784926,85.23985276619615,73.8745391368866,67.02358028647755,80.72549798729564,66.27306461334229,59.59725790442201,72.94887132226256,85.90406060218811,84.44194967295236,87.36617153142386,78.85608911514282,76.57169173909487,81.14048649119077,71.66051745414734,65.81643626104751,77.50459864724716,63.43173503875732,60.166522674732676,66.69694740278196,343.0
345.0,87.01107025146484,84.68605390830555,89.33608659462413,83.1734311580658,81.01231693460227,85.33454538152932,73.7269377708435,66.59360880606604,80.86026673562097,66.0516607761383,59.187796002624985,72.91552554965163,86.16236329078674,84.75724014841111,87.56748643316237,79.04059052467346,76.43591172760384,81.64526932174309,71.5498161315918,65.92266158073446,77.17697068244914,63.17343354225159,59.452163873696726,66.89470321080644,344.0
346.0,86.86347007751465,84.78260414557879,88.94433600945051,82.95202970504761,80.8099004665657,85.09415894352952,73.8007390499115,66.61226651702457,80.98921158279843,66.1254620552063,59.26953740025879,72.9813867101538,85.97786068916321,84.69295316012506,87.26276821820136,78.89298915863037,76.47116023165374,81.314818085607,71.73431754112244,66.0950768769265,77.37355820531837,63.173432350158684,59.7202398105111,66.62662488980627,345.0
347.0,86.93727016448975,85.02698684893699,88.8475534800425,82.87822842597961,80.78106682840033,84.9753900235589,73.7269377708435,66.6318895438679,80.82198599781911,66.0516607761383,59.708447090906866,72.39487446136974,85.94095945358276,84.63372641048119,87.24819249668434,78.63468766212463,76.27407458386321,80.99530074038606,71.80811882019043,66.39683422091176,77.2194034194691,63.247232437133796,59.66627876983035,66.82818610443724,346.0
348.0,86.93726897239685,84.71404139794434,89.16049654684936,83.0258297920227,80.90606474137755,85.14559484266786,73.65313649177551,66.86607675559651,80.44019622795452,66.0516607761383,59.11380340285183,72.98951814942478,85.97786068916321,84.60955819917145,87.34616317915497,79.04059052467346,76.63639562901126,81.44478542033566,71.66051745414734,66.04365579967225,77.27737910862243,63.43173503875732,59.91795542577613,66.9455146517385,347.0
349.0,86.64206624031067,84.53195930114073,88.75217317948061,83.1734311580658,81.01231693460227,85.33454538152932,74.02214050292969,66.883086496348,81.16119450951138,65.60885667800903,58.542652161089016,72.67506119492904,86.0516607761383,84.78275082126645,87.32057073101016,78.96679043769836,76.50868835711904,81.42489251827769,71.4760148525238,65.85158419999654,77.10044550505107,63.39483618736267,59.882994532858525,66.90667784186681,348.0
350.0,86.93726897239685,84.97425275114021,88.90028519365349,82.87822842597961,80.78106682840033,84.9753900235589,73.8007378578186,66.43913724501243,81.16233847062477,66.42066478729248,60.01868913832319,72.82264043626178,86.23616218566895,84.89550558595907,87.57681878537882,78.70848774909973,76.29017771532497,81.12679778287449,71.73431873321533,66.20633963792953,77.26229782850113,63.06273221969605,59.53445129412065,66.59101314527145,349.0
351.0,87.15867280960083,85.18183215521378,89.13551346398788,75.57195663452148,71.32120171248512,79.82271155655785,66.86346888542175,56.95724815080294,76.76968962004057,57.6383775472641,50.210487067125555,65.06626802740264,85.86715936660767,84.44637655264326,87.28794218057207,73.7269377708435,70.09829573958079,77.35557980210622,64.31734323501587,58.376497963285836,70.25818850674591,56.60516738891601,51.06795893178903,62.14237584604299,350.0
352.0,86.78966760635376,84.74510782637736,88.83422738633016,76.01476192474365,73.00562867715438,79.02389517233293,67.15867161750793,57.21267115956154,77.10467207545433,57.638376355171204,50.73790850644172,64.53884420390068,86.34686350822449,85.02281249026319,87.67091452618578,73.7269377708435,71.2460909803642,76.20778456132281,65.16605138778687,59.09512740506224,71.23697537051149,55.68265736103057,50.04492586970559,61.320388852355556,351.0
353.0,86.86346769332886,84.8660700601587,88.86086532649901,77.19557166099548,71.24900060136932,83.14214272062165,67.97048211097717,59.013492285946406,76.92747193600795,54.39114451408387,40.80398993866286,67.97829908950489,85.75645923614502,84.2666707341237,87.24624773816635,73.28413367271423,69.05586109061056,77.5124062548179,66.23616337776184,60.250506830225056,72.22181992529863,51.18081271648407,38.158981390861605,64.20264404210653,352.0
354.0,86.93727016448975,84.84010819984196,89.03443212913753,77.56457567214966,73.56978117661396,81.55937016768536,67.601478099823,58.18139891719553,77.02155728245047,56.75276756286621,47.485704175910435,66.019830949822,85.86716055870056,84.50134968263538,87.23297143476574,74.39114451408386,71.93165623552697,76.85063279264075,65.64575672149658,59.89740629588158,71.39410714711158,55.09225070476532,46.41026836235046,63.77423304718018,353.0
355.0,86.86346888542175,84.78260337627756,88.94433439456594,77.78597831726074,74.5332982981921,81.03865833632939,68.33948493003845,58.92663535701615,77.75233450306075,58.597787618637085,51.70719214453995,65.48838309273421,85.3505539894104,83.7981057905603,86.9030021882605,74.35424566268921,72.11347830838375,76.59501301699467,65.68265795707703,59.12440222464391,72.24091368951015,56.494466066360474,51.46632483355181,61.52260729916914,354.0
356.0,86.78966760635376,84.47933860044338,89.09999661226414,76.38376593589783,70.22571449036458,82.54181738143107,68.70848774909973,59.511482465013735,77.90549303318573,59.261993169784546,53.898096336076115,64.62589000349297,86.01476192474365,84.9759660672122,87.0535577822751,73.57933640480042,69.28912506066311,77.86954774893772,65.68265914916992,59.93638081255568,71.42893748578416,55.79335868358613,49.689999302707136,61.89671806446512,355.0
357.0,86.86346888542175,84.6710779560303,89.0558598148132,78.376384973526,74.69004001856872,82.06272992848328,68.11808228492737,59.580609809859084,76.65555475999565,56.383764147758484,46.330868704881,66.43665959063597,85.83025932312012,85.0324083581817,86.62811028805854,75.68265795707703,72.98551989502926,78.3797960191248,66.38376355171204,60.994540195766106,71.77298690765797,54.02214050292968,44.42591663995277,63.618364365906594,356.0
358.0,86.93727135658264,84.5658675465501,89.30867516661519,78.22878360748291,74.85688990412389,81.60067731084193,69.37269568443298,60.829641776033725,77.91574959283224,56.60516679286957,44.202031356359115,69.00830222938002,85.75645804405212,84.69336982608957,86.81954626201468,74.46494340896606,72.64500288349053,76.2848839344416,65.83025813102722,61.17474017557211,70.48577608648233,54.6494472026825,44.27509305643551,65.0238013489295,357.0
359.0,86.2730622291565,83.23690046692974,89.30922399138325,78.22878360748291,75.56785945315309,80.88970776181273,69.00369167327881,59.574221631796476,78.43316171476114,59.11439120769501,52.98737422473302,65.241408190657,85.79335927963257,84.90851986372734,86.6781986955378,73.98524045944214,71.93071492306161,76.03976599582266,66.67896866798401,61.15530314592222,72.2026341900458,57.19557344913483,51.808561261096955,62.5825856371727,358.0
360.0,86.78966879844666,84.11089592242057,89.46844167447274,77.78597950935364,73.65709276584614,81.91486625286113,68.41328620910645,60.061239916506416,76.76533250170648,58.74538779258728,52.32005923164725,65.17071635352731,85.79335808753967,84.8894883113476,86.69722786373174,74.31734442710876,71.08092835741685,77.55376049680068,66.45756602287292,61.42942592736893,71.48570611837691,56.60516738891601,51.25397744085672,61.956357336975294,359.0
361.0,87.08487153053284,85.25839750975705,88.91134555130863,78.08118224143982,74.28564141745206,81.87672306542758,67.89668083190918,59.490197390988385,76.30316427282997,59.63099658489227,53.40915355987984,65.8528396099047,86.08856201171875,84.4982024975929,87.6789215258446,74.76014971733093,72.10114515621686,77.419154278445,66.23616337776184,60.75363283900691,71.71869391651677,56.64206683635712,50.937407367879764,62.34672630483447,360.0
362.0,87.08487033843994,84.94910737624562,89.22063330063426,78.08118104934692,74.5169048524817,81.64545724621215,70.11070251464844,62.09813834776385,78.12326668153302,59.26199376583099,52.474932911635435,66.04905462002654,85.97786068916321,84.9673015855663,86.98841979276011,74.53874588012695,72.00562210316716,77.07186965708675,66.53136610984802,61.51135787072224,71.55137434897381,56.90036952495575,50.81656287014522,62.98417617976628,361.0
363.0,86.64206743240356,84.64808277986833,88.6360520849388,77.71217823028564,73.58989364341221,81.83446281715908,70.33210515975952,62.27040789064621,78.39380242887283,59.409595131874084,53.37438125166394,65.44480901208424,85.68265676498413,84.27390357024665,87.09140995972162,74.20664310455322,71.50950522598576,76.90378098312068,67.45387554168701,62.001541893870375,72.90620918950366,56.64206683635712,50.550710502809125,62.73342316990511,362.0
364.0,86.93727016448975,85.23424747443394,88.64029285454555,78.30258369445801,74.67394229963344,81.93122508928258,69.29889440536499,61.60979244492698,76.987996365803,60.14760375022888,54.26086669841774,66.03434080204002,86.16236329078674,84.82552089940737,87.49920568216612,75.05535244941711,72.75314100998725,77.35756388884698,67.12177276611328,62.39010171096211,71.85344382126445,57.601476907730095,52.30302860233131,62.89992521312888,363.0
365.0,86.71586632728577,84.85248894527435,88.57924370929719,77.71217703819275,73.58164285540413,81.84271122098137,68.92989039421082,61.06136721884087,76.79841356958076,59.704797863960266,52.9690905717105,66.44050515621002,85.60885667800903,84.5570349831067,86.66067837291136,74.87084865570068,71.93210996702004,77.80958734438133,66.78966879844666,61.79958580768046,71.77975178921285,56.30996406078339,50.705539254478744,61.91438886708804,364.0
366.0,86.86347007751465,85.02584735115124,88.70109280387805,77.34317421913147,73.34667502709414,81.3396734111688,69.66789841651917,61.556528771905036,77.7792680611333,59.704798460006714,53.19525450232035,66.21434241769308,86.16236329078674,84.82552089940737,87.49920568216612,74.87084984779358,71.98470947138378,77.75699022420338,66.45756602287292,61.61566782619572,71.29946421955013,57.19557166099548,51.72858599162864,62.662557330362326,365.0
367.0,86.49446606636047,84.53145057338617,88.45748155933478,78.00738096237183,73.44604218690195,82.5687197378417,69.81549859046936,61.6831731091153,77.94782407182342,59.33579325675964,52.615264875166574,66.0563216383527,85.94095945358276,84.69369548980424,87.18822341736129,74.83394980430603,72.49070340431801,77.17719620429405,66.90037131309509,61.52347982500521,72.27726280118497,57.30627179145813,52.36141572639161,62.25112785652465,366.0
368.0,86.78966760635376,84.86517918815397,88.71415602455355,78.15498232841492,75.01953766963692,81.29042698719292,69.0774929523468,61.26977386494259,76.88521203975101,60.07380247116089,53.81486498353071,66.33273995879107,85.97786068916321,84.90203806347641,87.05368331485,75.3505527973175,73.13806819296047,77.56303740167453,66.9003701210022,61.63705358206727,72.16368665993713,57.195572257041924,51.829137172106954,62.562007341976894,367.0
369.0,86.64206743240356,84.73535083230819,88.54878403249894,77.49077558517456,73.8658906612061,81.11566050914303,69.66789841651917,61.790727978897806,77.54506885414052,60.14760255813598,54.66196881265087,65.63323630362109,85.68265676498413,84.75462846762156,86.6106850623467,74.90774989128113,72.35454898640498,77.46095079615728,66.97417140007019,61.61408349164957,72.33425930849081,57.416974902153015,51.941588348092736,62.892361456213294,368.0
370.0,86.64206743240356,84.56447582320772,88.71965904159941,77.85977840423584,73.85137311059616,81.86818369787552,69.74169850349426,61.92700633664046,77.55639067034807,60.14760255813598,54.54530306367203,65.74990205259994,85.94096064567566,84.66669579288046,87.21522549847086,75.3505539894104,72.68771102683357,78.01339695198723,66.71586751937866,61.509449329182054,71.92228570957526,57.67527699470521,52.43626957609724,62.914284413313176,369.0
371.0,86.86346888542175,84.6710779560303,89.0558598148132,78.4501850605011,74.27049524721276,82.62987487378943,69.96310114860535,62.141440994071374,77.78476130313932,59.704797863960266,52.94386841407297,66.46572731384757,86.08856081962585,84.87448900015235,87.30263263909936,75.31365394592285,72.84380899734248,77.78349889450323,67.63837814331055,62.872298082194206,72.40445820442689,57.343175411224365,51.99994238308084,62.68640843936789,370.0
372.0,86.93727016448975,84.84010819984196,89.03443212913753,77.93357968330383,74.46808720577235,81.39907216083532,70.11070251464844,62.09389055560642,78.12751447369045,59.261993169784546,52.68896056741016,65.83502577215893,85.60885787010193,84.53303677773098,86.68467896247287,75.27675271034241,73.0321898686629,77.52131555202192,67.30627417564392,62.40845463044032,72.20409372084752,56.9741714000702,51.94264624788188,62.00569655225851,371.0
373.0,86.86346888542175,85.04446416756387,88.68247360327963,77.93358087539673,74.70189974844186,81.1652620023516,69.81550097465515,61.66644896019482,77.96455298911548,59.18819189071656,53.42653380694018,64.94984997449293,85.97785949707031,84.8785628275085,87.07715616663212,75.16605257987976,73.15083791727204,77.18126724248748,67.26937294006348,62.283383252446335,72.25536262768061,57.30627417564392,52.203872633853486,62.408675717434356,372.0
374.0,86.64206743240356,85.11170138199861,88.17243348280851,78.22878360748291,74.62272738385442,81.8348398311114,69.59409713745117,61.498692255066544,77.6895020198358,60.36900401115417,54.03330700061424,66.70470102169409,86.19926333427429,84.4518454053114,87.94668126323718,75.05535125732422,72.34876433068362,77.76193818396482,67.04797029495239,62.11517673344121,71.98076385646358,57.23247289657593,51.31631867727957,63.14862711587229,373.0
375.0,86.93727016448975,84.87282745860317,89.00171287037632,78.74538779258728,74.99496032767556,82.495815257499,69.59409713745117,61.72903848766842,77.45915578723393,60.664206743240356,54.62560887504464,66.70280461143606,85.83026051521301,85.03241030836885,86.62811072205717,75.20295262336731,72.3015186212145,78.10438662552012,67.26937294006348,62.118830066677894,72.41991581344907,57.19557166099548,51.526829464261084,62.86431385772988,374.0
376.0,86.49446487426758,84.83189962671538,88.15703012181977,77.49077558517456,73.80997539081012,81.171575779539,70.18450379371643,62.571036827869484,77.79797075956337,60.664207935333245,54.16932366141388,67.1590922092526,85.83025813102722,84.65320008903966,87.00731617301479,75.16605138778687,72.73020760948637,77.60189516608736,67.34317302703857,62.32418182249543,72.36216423158172,57.6383775472641,52.22363419253451,63.05312090199369,375.0
377.0,87.01107025146484,85.06897433411368,88.95316616881601,78.5239851474762,75.55585471863624,81.49211557631615,70.11070251464844,61.67592013694546,78.54548489235141,60.442805886268616,53.61175136735432,67.27386040518292,86.0516631603241,84.55503760915084,87.54828871149735,75.2767539024353,72.95393421157159,77.59957359329901,67.34317421913147,62.397629258372746,72.2887191798902,57.78597831726074,52.66559433326078,62.90636230126071,376.0
378.0,86.49446606636047,84.6384110121421,88.35052112057885,78.52398633956909,74.89534670252608,82.1526259766121,69.74169850349426,61.71215747273604,77.77123953425249,59.704798460006714,53.14835858174503,66.2612383382684,85.49815654754639,84.55196467991487,86.4443484151779,74.90774989128113,72.25643884550608,77.55906093705617,67.04797148704529,62.053454489471584,72.04248848461899,57.19557344913483,51.946178753589024,62.44496814468063,377.0
379.0,87.23247289657593,85.45128915451028,89.01365663864158,78.30258369445801,75.22190030827831,81.38326708063771,69.44649577140808,61.247470302522174,77.64552124029399,59.9261999130249,54.03021735607852,65.82218246997128,85.86715936660767,84.28754021137479,87.44677852184054,75.20295143127441,72.31327438362403,78.0926284789248,67.38007426261902,61.889169185771074,72.87097933946696,57.047972083091736,51.657170345249476,62.438773820933996,378.0
380.0,86.86346888542175,84.91787201409892,88.80906575674459,78.08118224143982,75.00935186551148,81.15301261736816,70.18450260162354,62.07313427210825,78.29587093113882,60.590405464172356,54.9856784559389,66.19513247240582,85.94096183776855,84.47420182284885,87.40772185268825,75.16605257987976,72.28226974360014,78.04983541615938,67.601478099823,62.24679177038265,72.95616442926335,57.15867221355438,51.28293310474366,63.0344113223651,379.0
381.0,86.71586632728577,84.85248894527435,88.57924370929719,78.22878360748291,74.88731342716844,81.57025378779738,70.55350542068481,62.23903961849254,78.86797122287709,61.107012033462524,55.29242375425388,66.92160031267117,85.75645923614502,84.57219302487485,86.94072544741519,75.12915134429932,72.68006705642081,77.57823563217782,67.52767562866211,62.41461185018078,72.64073940714344,57.74907827377319,52.13919007479146,63.35896647275493,380.0
382.0,86.93727016448975,84.90607316142899,88.9684671675505,79.18819189071655,75.47424777584524,82.90213600558786,69.52029585838318,61.29970794955529,77.74088376721107,60.959409475326545,54.614049083745236,67.30476986690786,86.1254620552063,85.00015302678528,87.25077108362731,74.94465112686157,72.22865051559313,77.66065173813001,67.49077677726746,62.56523303535287,72.41632051918204,57.601476311683655,51.89174711513982,63.31120550822749,381.0
383.0,86.71586751937866,84.78079586475766,88.65093917399966,78.4501850605011,75.40059634810514,81.49977377289706,69.29889440536499,61.20012566712788,77.3976631436021,60.22140264511109,53.20353818112007,67.23926710910212,85.75645923614502,84.48219442650186,87.03072404578818,75.16605257987976,72.35701548125103,77.9750896785085,67.19557404518127,61.833264199777126,72.55788389058543,57.380074858665466,52.13716986838948,62.622979848941455,382.0
384.0,87.15867161750793,84.79013789492204,89.52720534009383,78.00738096237183,75.00277572756087,81.01198619718278,70.25830388069153,62.08755819229616,78.4290495690869,60.36900460720063,53.74438686445231,66.99362234994895,86.08856320381165,84.85364273317981,87.32348367444348,74.98155117034912,72.33795357549316,77.62514876520508,67.527676820755,62.58901951861355,72.46633412289646,57.195571064949036,51.55995317851437,62.8311889513837,383.0
385.0,86.64206743240356,84.66522661112707,88.61890825368006,78.376384973526,74.9883770096863,81.7643929373657,70.18450260162354,61.808849354341675,78.5601558489054,60.51660656929017,55.10595094653924,65.9272621920411,85.75645923614502,84.65407055973647,86.85884791255357,75.31365394592285,72.56649671552789,78.06081117631781,67.49077439308167,62.52908113350419,72.45246765265914,57.34317421913146,51.364062245057795,63.32228619320513,384.0
386.0,86.78966760635376,84.74510782637736,88.83422738633016,78.4501850605011,74.76384013537573,82.13652998562647,69.59409594535828,61.48608316549074,77.70210872522581,60.81180930137634,55.41753535866256,66.20608324409012,85.83025932312012,84.6246269231524,87.03589172308783,74.87085103988647,72.27993007404194,77.461772005731,67.45387434959412,62.42032020209465,72.48742849709359,57.52767562866211,51.47500188174835,63.58034937557587,385.0
387.0,87.01107025146484,84.8217878447578,89.2003526581719,78.67158770561218,75.76136744528272,81.58180796594165,69.52029585838318,61.39131934563674,77.64927237112963,60.811806917190545,54.61847796497851,67.00513586940258,85.75645923614502,84.35497327290818,87.15794519938186,75.2767550945282,72.6350896417505,77.9184205473059,67.34317421913147,62.201892335610275,72.48445610265266,57.41697609424591,51.70724689770208,63.126705290789744,386.0
388.0,86.78966879844666,84.55422575597774,89.02511184091557,78.5239851474762,75.08808673658233,81.95988355837007,69.66789722442627,61.640899050545656,77.69489539830688,60.516605377197266,54.227283494226114,66.80592726016842,85.83026051521301,84.4845351753601,87.17598585506593,75.09225130081177,72.44093932177708,77.74356327984646,67.56457805633545,62.64249077118334,72.48666534148757,57.30627357959748,51.90096650536435,62.71158065383061,387.0
389.0,87.01107144355774,84.73040258623202,89.29174030088346,78.376384973526,74.89912465781045,81.85364528924156,70.03690123558044,62.11233845836509,77.9614640127958,60.66420555114747,53.55381986455015,67.77459123774479,85.75646042823792,84.00417789039876,87.50874296607707,75.27675271034241,72.42740794838441,78.1260974723004,67.6752781867981,62.62013054688634,72.73042582670986,57.56457626819611,52.286082118010114,62.84307041838211,388.0
390.0,86.56826615333557,84.65798231966855,88.4785499870026,78.67158770561218,75.2356895827779,82.10748582844647,69.81549739837646,61.81824117343107,77.81275362332187,60.664206743240356,54.436892301232994,66.89152118524773,86.1254620552063,84.90579463972182,87.34512947069078,75.09225130081177,72.31551478759683,77.86898781402671,67.74907946586609,62.87040840636959,72.62775052536259,57.49077498912811,51.689080019779134,63.29246995847709,389.0
391.0,86.42066478729248,84.24698555275408,88.59434402183088,78.59778761863708,75.41279070169112,81.78278453558305,69.44649338722229,61.517636531928716,77.37535024251586,60.73800802230836,54.98817687962287,66.48783916499384,85.49815654754639,84.0418771671023,86.95443592799047,75.38745403289795,72.85567287897827,77.91923518681763,67.41697669029236,62.37328882854,72.46066455204472,57.121771574020386,51.18092645037916,63.06261669766161,390.0
392.0,86.27306342124939,84.02244424056353,88.52368260193525,78.74538779258728,75.42845710882645,82.06231847634811,69.52029585838318,61.37458577369438,77.66600594307198,60.29520273208618,54.31893849096815,66.27146697320421,85.9778618812561,84.52509341547305,87.43063034703916,75.09225130081177,72.31551409451531,77.86898850710823,67.30627417564392,62.26292338745307,72.34962496383477,57.38007366657257,51.58806700090953,63.17208033223561,391.0
393.0,85.23985266685486,80.84266698899111,89.6370383447186,78.52398633956909,75.20910937507388,81.8388633040643,70.03690123558044,62.10375180864386,77.97005066251702,60.516605377197266,54.515331010492936,66.5178797439016,83.94834160804749,79.03733344176877,88.8593497743262,75.23985266685486,72.41330011277824,78.06640522093147,67.49077558517456,62.329007603339,72.65254356701011,57.56457626819611,52.11161918734821,63.017533349044015,392.0
394.0,81.77121877670288,69.11272438847965,94.42971316492611,78.74538779258728,75.41820901484326,82.0725665703313,70.25830268859863,62.64841188611916,77.8681934910781,61.03321075439453,54.606823723451775,67.4595977853373,81.10701084136963,70.5527625992167,91.66125908352255,75.31365394592285,72.38652293551898,78.24078495632672,67.49077558517456,62.575611044960425,72.4059401253887,57.49077498912811,51.866343222108604,63.11520675614762,393.0
395.0,77.56457567214966,55.96225417220275,99.16689717209657,78.74538779258728,75.50109276264466,81.9896828225299,70.03690123558044,62.1166345451836,77.95716792597729,60.81180930137634,54.177948099629134,67.44567050312355,75.71955800056458,52.231378538952484,99.20773746217667,75.42435646057129,72.58578401514457,78.26292890599801,67.56457805633545,62.52967149933164,72.59948461333926,57.38007426261902,51.46737273215045,63.292775793087586,394.0
396.0,86.42066597938538,84.29448804350456,88.5468439152662,78.67158770561218,75.46104250492259,81.88213290630178,69.74169731140137,61.61104548593372,77.87234913686902,60.664206743240356,54.85547285299448,66.47294063348623,85.4243552684784,83.67401649943176,87.17469403752503,75.27675271034241,72.36828786181825,78.18521755886657,67.601478099823,62.50241346268734,72.70054273695865,57.34317421913146,51.3711829036112,63.315165534651726,395.0
397.0,81.77121877670288,69.74147316547678,93.80096438792899,78.67158651351929,75.3876612206935,81.95551180634507,69.96309995651245,62.03767808874999,77.88852182427492,60.664206743240356,54.61434703902769,66.71406644745302,81.21771335601807,70.63061707723259,91.80480963480355,75.31365394592285,72.53568917902459,78.09161871282112,67.56457567214966,62.82930691319656,72.29984443110276,57.34317421913146,51.64837077943626,63.03797765882666,396.0
398.0,85.68265795707703,82.60197457089733,88.76334134325673,78.52398633956909,75.02914843629532,82.01882424284287,70.11070132255554,62.022025874250865,78.19937677086023,60.73800802230836,54.75036025938548,66.72565578523124,84.61254715919495,81.74059487552563,87.48449944286426,75.2767539024353,72.38589723304035,78.16761057183025,67.49077558517456,62.575611044960425,72.4059401253887,57.453874349594116,51.887236991969274,63.02051170721896,397.0
399.0,86.86347007751465,85.02584735115124,88.70109280387805,78.59778761863708,75.51048069823766,81.68509453903651,70.03690123558044,62.15973160768588,77.91407086347502,60.88560938835143,54.79425224238606,66.97696653431682,85.60885787010193,83.89289271814216,87.3248230220617,75.31365394592285,72.3403680462435,78.2869398456022,67.63837814331055,62.562732820527444,72.71402346609365,57.527673840522766,52.069412702062095,62.98593497898344,398.0
400.0,85.01845121383667,80.62436193179063,89.41254049588271,78.59778642654419,75.46668616273327,81.72888669035511,70.03690004348755,61.93392742793988,78.13987265903522,60.885608196258545,54.82225856239422,66.94895783012286,83.57933759689331,78.49799490384501,88.66068028994161,75.20295262336731,72.34287661777017,78.06302862896445,67.6752781867981,62.546592056592836,72.80396431700335,57.38007426261902,51.43436014380405,63.32578838143399,399.0


==> data/Mad_AccCurves_Cornell.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,0.0
2.0,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,1.0
3.0,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,41.11111223697662,26.623995330173237,55.59822914378001,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,52.43243336677551,47.909946582826336,56.95492015072469,2.0
4.0,42.222222685813904,25.28005627122699,59.16438910040082,42.222222685813904,25.28005627122699,59.16438910040082,42.222222685813904,25.28005627122699,59.16438910040082,42.222222685813904,25.28005627122699,59.16438910040082,54.05405521392822,48.648650050163106,59.45946037769334,54.05405521392822,48.648650050163106,59.45946037769334,54.05405521392822,48.648650050163106,59.45946037769334,54.05405521392822,48.648650050163106,59.45946037769334,3.0
5.0,44.44444537162781,30.836168617274126,58.05272212598149,44.44444537162781,30.836168617274126,58.05272212598149,44.44444537162781,30.836168617274126,58.05272212598149,44.44444537162781,30.836168617274126,58.05272212598149,56.75675868988037,50.71333132742663,62.80018605233411,56.75675868988037,50.71333132742663,62.80018605233411,56.75675868988037,50.71333132742663,62.80018605233411,56.75675868988037,50.71333132742663,62.80018605233411,4.0
6.0,43.33333432674408,33.395254102800436,53.27141455068772,43.33333432674408,33.395254102800436,53.27141455068772,43.33333432674408,33.395254102800436,53.27141455068772,43.33333432674408,33.395254102800436,53.27141455068772,58.91891956329346,51.92314721384046,65.91469191274646,58.91891956329346,51.92314721384046,65.91469191274646,58.91891956329346,51.92314721384046,65.91469191274646,58.91891956329346,51.92314721384046,65.91469191274646,5.0
7.0,42.22222328186035,32.926000250295424,51.51844631342528,42.22222328186035,32.926000250295424,51.51844631342528,42.22222328186035,32.926000250295424,51.51844631342528,42.22222328186035,32.926000250295424,51.51844631342528,57.29729771614075,48.4565268613971,66.13806857088439,57.29729771614075,48.4565268613971,66.13806857088439,57.29729771614075,48.4565268613971,66.13806857088439,57.29729771614075,48.4565268613971,66.13806857088439,6.0
8.0,40.000001192092896,30.061920718249205,49.938081665936586,40.000001192092896,30.061920718249205,49.938081665936586,40.000001192092896,30.061920718249205,49.938081665936586,40.000001192092896,30.061920718249205,49.938081665936586,57.29729890823364,46.08841118525797,68.50618663120932,57.29729890823364,46.08841118525797,68.50618663120932,57.29729890823364,46.08841118525797,68.50618663120932,57.29729890823364,46.08841118525797,68.50618663120932,7.0
9.0,38.88889014720917,29.266384943782946,48.51139535063539,38.88889014720917,29.266384943782946,48.51139535063539,38.88889014720917,29.266384943782946,48.51139535063539,38.88889014720917,29.266384943782946,48.51139535063539,54.59459543228149,48.43148582461983,60.75770503994315,54.59459543228149,48.43148582461983,60.75770503994315,54.59459543228149,48.43148582461983,60.75770503994315,54.59459543228149,48.43148582461983,60.75770503994315,8.0
10.0,38.88888955116272,32.08475178232324,45.6930273200022,38.88888955116272,32.08475178232324,45.6930273200022,38.88888955116272,32.08475178232324,45.6930273200022,38.88888955116272,32.08475178232324,45.6930273200022,56.75675749778748,51.3513530790804,62.16216191649457,56.75675749778748,51.3513530790804,62.16216191649457,56.75675749778748,51.3513530790804,62.16216191649457,56.75675749778748,51.3513530790804,62.16216191649457,9.0
11.0,43.33333432674408,35.09311317158237,51.57355548190579,43.33333432674408,35.09311317158237,51.57355548190579,43.33333432674408,35.09311317158237,51.57355548190579,43.33333432674408,35.09311317158237,51.57355548190579,61.08108282089233,52.40713349764168,69.75503214414297,61.08108282089233,52.40713349764168,69.75503214414297,61.08108282089233,52.40713349764168,69.75503214414297,61.08108282089233,52.40713349764168,69.75503214414297,10.0
12.0,46.666667461395264,33.8768176884066,59.45651723438393,46.666667461395264,33.8768176884066,59.45651723438393,46.666667461395264,33.8768176884066,59.45651723438393,46.666667461395264,33.8768176884066,59.45651723438393,60.54054141044617,55.63083892720924,65.4502438936831,60.54054141044617,55.63083892720924,65.4502438936831,60.54054141044617,55.63083892720924,65.4502438936831,60.54054141044617,55.63083892720924,65.4502438936831,11.0
13.0,48.88888895511627,35.055668004097505,62.72210990613504,48.88888895511627,35.055668004097505,62.72210990613504,48.88888895511627,35.055668004097505,62.72210990613504,48.88888895511627,35.055668004097505,62.72210990613504,60.00000238418579,55.55900805704212,64.44099671132946,60.00000238418579,55.55900805704212,64.44099671132946,60.00000238418579,55.55900805704212,64.44099671132946,60.00000238418579,55.55900805704212,64.44099671132946,12.0
14.0,51.11111104488373,38.44249596555721,63.77972612421025,51.11111104488373,38.44249596555721,63.77972612421025,51.11111104488373,38.44249596555721,63.77972612421025,51.11111104488373,38.44249596555721,63.77972612421025,61.08108282089233,57.45502569259317,64.70713994919149,61.08108282089233,57.45502569259317,64.70713994919149,61.08108282089233,57.45502569259317,64.70713994919149,61.08108282089233,57.45502569259317,64.70713994919149,13.0
15.0,54.44444417953491,37.59361086380835,71.29527749526147,54.44444417953491,37.59361086380835,71.29527749526147,54.44444417953491,37.59361086380835,71.29527749526147,54.44444417953491,37.59361086380835,71.29527749526147,62.70270347595215,57.5039513367213,67.901455615183,62.70270347595215,57.5039513367213,67.901455615183,62.70270347595215,57.5039513367213,67.901455615183,62.70270347595215,57.5039513367213,67.901455615183,14.0
16.0,55.55555522441864,39.84207213464755,71.26903831418973,55.55555522441864,39.84207213464755,71.26903831418973,55.55555522441864,39.84207213464755,71.26903831418973,55.55555522441864,39.84207213464755,71.26903831418973,67.56757020950317,61.834270483845955,73.30086993516039,67.56757020950317,61.834270483845955,73.30086993516039,67.56757020950317,61.834270483845955,73.30086993516039,67.56757020950317,61.834270483845955,73.30086993516039,15.0
17.0,57.77777910232545,46.2575335866554,69.2980246179955,57.77777910232545,46.2575335866554,69.2980246179955,57.77777910232545,46.2575335866554,69.2980246179955,57.77777910232545,46.2575335866554,69.2980246179955,72.43243455886841,66.26932482051498,78.59554429722183,72.43243455886841,66.26932482051498,78.59554429722183,72.43243455886841,66.26932482051498,78.59554429722183,72.43243455886841,66.26932482051498,78.59554429722183,16.0
18.0,63.333333730697625,51.81308878990578,74.85357867148947,63.333333730697625,51.81308878990578,74.85357867148947,63.333333730697625,51.81308878990578,74.85357867148947,63.333333730697625,51.81308878990578,74.85357867148947,73.51351499557495,68.67877347213191,78.348256519018,73.51351499557495,68.67877347213191,78.348256519018,73.51351499557495,68.67877347213191,78.348256519018,73.51351499557495,68.67877347213191,78.348256519018,17.0
19.0,67.77777671813965,52.87065775667463,82.68489567960467,67.77777671813965,52.87065775667463,82.68489567960467,67.77777671813965,52.87065775667463,82.68489567960467,67.77777671813965,52.87065775667463,82.68489567960467,75.13513684272766,69.93638532323645,80.33388836221887,75.13513684272766,69.93638532323645,80.33388836221887,75.13513684272766,69.93638532323645,80.33388836221887,75.13513684272766,69.93638532323645,80.33388836221887,18.0
20.0,65.55555582046509,58.31199665277153,72.79911498815864,65.55555582046509,58.31199665277153,72.79911498815864,65.55555582046509,58.31199665277153,72.79911498815864,65.55555582046509,58.31199665277153,72.79911498815864,77.29730010032654,69.51088891140908,85.083711289244,77.29730010032654,69.51088891140908,85.083711289244,77.29730010032654,69.51088891140908,85.083711289244,77.29730010032654,69.51088891140908,85.083711289244,19.0
21.0,68.88888835906982,59.59266657422543,78.18511014391422,68.88888835906982,59.59266657422543,78.18511014391422,68.88888835906982,59.59266657422543,78.18511014391422,68.88888835906982,59.59266657422543,78.18511014391422,78.37837934494019,71.22770044550681,85.52905824437356,78.37837934494019,71.22770044550681,85.52905824437356,78.37837934494019,71.22770044550681,85.52905824437356,78.37837934494019,71.22770044550681,85.52905824437356,20.0
22.0,73.33333253860474,63.39525373076145,83.27141134644802,73.33333253860474,63.39525373076145,83.27141134644802,73.33333253860474,63.39525373076145,83.27141134644802,73.33333253860474,63.39525373076145,83.27141134644802,78.37838053703308,70.97672386924037,85.78003720482579,78.37838053703308,70.97672386924037,85.78003720482579,78.37838053703308,70.97672386924037,85.78003720482579,78.37838053703308,70.97672386924037,85.78003720482579,21.0
23.0,73.33333253860474,63.39525373076145,83.27141134644802,73.33333253860474,63.39525373076145,83.27141134644802,73.33333253860474,63.39525373076145,83.27141134644802,73.33333253860474,63.39525373076145,83.27141134644802,76.75675749778748,71.48822055539428,82.02529444018067,76.75675749778748,71.48822055539428,82.02529444018067,76.75675749778748,71.48822055539428,82.02529444018067,76.75675749778748,71.48822055539428,82.02529444018067,22.0
24.0,73.33333253860474,61.947833529530776,84.71883154767869,73.33333253860474,61.947833529530776,84.71883154767869,73.33333253860474,61.947833529530776,84.71883154767869,73.33333253860474,61.947833529530776,84.71883154767869,77.83783912658691,71.67472847339062,84.00094977978321,77.83783912658691,71.67472847339062,84.00094977978321,77.83783912658691,71.67472847339062,84.00094977978321,77.83783912658691,71.67472847339062,84.00094977978321,23.0
25.0,74.44444537162781,63.614675134430996,85.27421560882462,74.44444537162781,63.614675134430996,85.27421560882462,74.44444537162781,63.614675134430996,85.27421560882462,74.44444537162781,63.614675134430996,85.27421560882462,78.91892075538635,71.41922486453639,86.41861664623632,78.91892075538635,71.41922486453639,86.41861664623632,78.91892075538635,71.41922486453639,86.41861664623632,78.91892075538635,71.41922486453639,86.41861664623632,24.0
26.0,74.44444417953491,64.352277262196,84.53661109687383,74.44444417953491,64.352277262196,84.53661109687383,74.44444417953491,64.352277262196,84.53661109687383,74.44444417953491,64.352277262196,84.53661109687383,77.83783912658691,71.3852249649266,84.29045328824722,77.83783912658691,71.3852249649266,84.29045328824722,77.83783912658691,71.3852249649266,84.29045328824722,77.83783912658691,71.3852249649266,84.29045328824722,25.0
27.0,75.55555582046509,67.13013857306959,83.98097306786059,75.55555582046509,67.13013857306959,83.98097306786059,75.55555582046509,67.13013857306959,83.98097306786059,75.55555582046509,67.13013857306959,83.98097306786059,75.13513684272766,66.71761744014955,83.55265624530577,75.13513684272766,66.71761744014955,83.55265624530577,75.13513684272766,66.71761744014955,83.55265624530577,75.13513684272766,66.71761744014955,83.55265624530577,26.0
28.0,78.88888955116272,70.64866990295506,87.12910919937038,78.88888955116272,70.64866990295506,87.12910919937038,78.88888955116272,70.64866990295506,87.12910919937038,78.88888955116272,70.64866990295506,87.12910919937038,76.75675868988037,67.0872754763947,86.42624190336605,76.75675868988037,67.0872754763947,86.42624190336605,76.75675868988037,67.0872754763947,86.42624190336605,76.75675868988037,67.0872754763947,86.42624190336605,27.0
29.0,80.0,71.57458393166867,88.42541606833133,80.0,71.57458393166867,88.42541606833133,80.0,71.57458393166867,88.42541606833133,80.0,71.57458393166867,88.42541606833133,76.75675868988037,70.83543319241213,82.67808418734862,76.75675868988037,70.83543319241213,82.67808418734862,76.75675868988037,70.83543319241213,82.67808418734862,76.75675868988037,70.83543319241213,82.67808418734862,28.0
30.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.53795734029177,85.79537519831297,75.13513803482056,69.93638481104544,80.33389125859567,75.13513803482056,69.93638481104544,80.33389125859567,75.13513803482056,69.93638481104544,80.33389125859567,75.13513803482056,69.93638481104544,80.33389125859567,29.0
31.0,77.77777791023254,70.9736413580677,84.58191446239739,77.77777791023254,70.9736413580677,84.58191446239739,77.77777791023254,70.9736413580677,84.58191446239739,77.77777791023254,70.9736413580677,84.58191446239739,74.05405521392822,67.27032646282822,80.83778396502822,74.05405521392822,67.27032646282822,80.83778396502822,74.05405521392822,67.27032646282822,80.83778396502822,74.05405521392822,67.27032646282822,80.83778396502822,30.0
32.0,78.88888955116272,70.64866990295506,87.12910919937038,78.88888955116272,70.64866990295506,87.12910919937038,78.88888955116272,70.64866990295506,87.12910919937038,78.88888955116272,70.64866990295506,87.12910919937038,76.2162184715271,69.76360430986679,82.6688326331874,76.2162184715271,69.76360430986679,82.6688326331874,76.2162184715271,69.76360430986679,82.6688326331874,76.2162184715271,69.76360430986679,82.6688326331874,31.0
33.0,76.66666626930237,69.42310938734254,83.9102231512622,76.66666626930237,69.42310938734254,83.9102231512622,76.66666626930237,69.42310938734254,83.9102231512622,76.66666626930237,69.42310938734254,83.9102231512622,76.75675868988037,71.84705423796699,81.66646314179376,76.75675868988037,71.84705423796699,81.66646314179376,76.75675868988037,71.84705423796699,81.66646314179376,76.75675868988037,71.84705423796699,81.66646314179376,32.0
34.0,74.4444465637207,59.95732994263402,88.93156318480739,74.4444465637207,59.95732994263402,88.93156318480739,74.4444465637207,59.95732994263402,88.93156318480739,74.4444465637207,59.95732994263402,88.93156318480739,74.05405640602112,63.65655135288539,84.45156145915685,74.05405640602112,63.65655135288539,84.45156145915685,74.05405640602112,63.65655135288539,84.45156145915685,74.05405640602112,63.65655135288539,84.45156145915685,33.0
35.0,72.22222328186035,64.36548068330355,80.07896588041716,72.22222328186035,64.36548068330355,80.07896588041716,72.22222328186035,64.36548068330355,80.07896588041716,72.22222328186035,64.36548068330355,80.07896588041716,74.05405640602112,62.335417397796775,85.77269541424546,74.05405640602112,62.335417397796775,85.77269541424546,74.05405640602112,62.335417397796775,85.77269541424546,74.05405640602112,62.335417397796775,85.77269541424546,34.0
36.0,77.77777791023254,70.9736413580677,84.58191446239739,77.77777791023254,70.9736413580677,84.58191446239739,77.77777791023254,70.9736413580677,84.58191446239739,77.77777791023254,70.9736413580677,84.58191446239739,77.29729890823364,73.67124488980215,80.92335292666513,77.29729890823364,73.67124488980215,80.92335292666513,77.29729890823364,73.67124488980215,80.92335292666513,77.29729890823364,73.67124488980215,80.92335292666513,35.0
37.0,75.55555582046509,69.22124880356895,81.88986283736122,75.55555582046509,69.22124880356895,81.88986283736122,75.55555582046509,69.22124880356895,81.88986283736122,75.55555582046509,69.22124880356895,81.88986283736122,76.2162172794342,67.79869625013478,84.63373830873363,76.2162172794342,67.79869625013478,84.63373830873363,76.2162172794342,67.79869625013478,84.63373830873363,76.2162172794342,67.79869625013478,84.63373830873363,36.0
38.0,76.66666626930237,65.98034149794118,87.35299104066355,76.66666626930237,65.98034149794118,87.35299104066355,76.66666626930237,65.98034149794118,87.35299104066355,76.66666626930237,65.98034149794118,87.35299104066355,75.67567706108093,66.12017939151212,85.23117473064974,75.67567706108093,66.12017939151212,85.23117473064974,75.67567706108093,66.12017939151212,85.23117473064974,75.67567706108093,66.12017939151212,85.23117473064974,37.0
39.0,77.77777791023254,68.993673822227,86.56188199823809,77.77777791023254,68.993673822227,86.56188199823809,77.77777791023254,68.993673822227,86.56188199823809,77.77777791023254,68.993673822227,86.56188199823809,74.05405521392822,62.65134158879535,85.4567688390611,74.05405521392822,62.65134158879535,85.4567688390611,74.05405521392822,62.65134158879535,85.4567688390611,74.05405521392822,62.65134158879535,85.4567688390611,38.0
40.0,74.44444417953491,68.11013716263878,80.77875119643105,74.44444417953491,68.11013716263878,80.77875119643105,74.44444417953491,68.11013716263878,80.77875119643105,74.44444417953491,68.11013716263878,80.77875119643105,74.5945954322815,65.71260822896328,83.47658263559971,74.5945954322815,65.71260822896328,83.47658263559971,74.5945954322815,65.71260822896328,83.47658263559971,74.5945954322815,65.71260822896328,83.47658263559971,39.0
41.0,75.55555462837219,64.72578286234852,86.38532639439586,75.55555462837219,64.72578286234852,86.38532639439586,75.55555462837219,64.72578286234852,86.38532639439586,75.55555462837219,64.72578286234852,86.38532639439586,76.75675868988037,68.97034874230715,84.54316863745359,76.75675868988037,68.97034874230715,84.54316863745359,76.75675868988037,68.97034874230715,84.54316863745359,76.75675868988037,68.97034874230715,84.54316863745359,40.0
42.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.53795734029177,85.79537519831297,75.67567706108093,69.33727862207384,82.01407550008803,75.67567706108093,69.33727862207384,82.01407550008803,75.67567706108093,69.33727862207384,82.01407550008803,75.67567706108093,69.33727862207384,82.01407550008803,41.0
43.0,73.33333373069763,62.64700895933644,84.01965850205882,73.33333373069763,62.64700895933644,84.01965850205882,73.33333373069763,62.64700895933644,84.01965850205882,73.33333373069763,62.64700895933644,84.01965850205882,74.5945954322815,65.92064592330975,83.26854494125324,74.5945954322815,65.92064592330975,83.26854494125324,74.5945954322815,65.92064592330975,83.26854494125324,74.5945954322815,65.92064592330975,83.26854494125324,42.0
44.0,71.11111164093018,60.424788728787746,81.7974345530726,71.11111164093018,60.424788728787746,81.7974345530726,71.11111164093018,60.424788728787746,81.7974345530726,71.11111164093018,60.424788728787746,81.7974345530726,74.05405521392822,64.38457125074227,83.72353917711418,74.05405521392822,64.38457125074227,83.72353917711418,74.05405521392822,64.38457125074227,83.72353917711418,74.05405521392822,64.38457125074227,83.72353917711418,43.0
45.0,71.11111164093018,57.84740483629217,84.37481844556818,71.11111164093018,57.84740483629217,84.37481844556818,71.11111164093018,57.84740483629217,84.37481844556818,71.11111164093018,57.84740483629217,84.37481844556818,75.13513565063477,68.97202591228134,81.29824538898819,75.13513565063477,68.97202591228134,81.29824538898819,75.13513565063477,68.97202591228134,81.29824538898819,75.13513565063477,68.97202591228134,81.29824538898819,44.0
46.0,64.44444417953491,42.36154847442082,86.527339884649,64.44444417953491,42.36154847442082,86.527339884649,64.44444417953491,42.36154847442082,86.527339884649,64.44444417953491,42.36154847442082,86.527339884649,65.40540635585785,47.53892613355137,83.27188657816433,65.40540635585785,47.53892613355137,83.27188657816433,65.40540635585785,47.53892613355137,83.27188657816433,65.40540635585785,47.53892613355137,83.27188657816433,45.0
47.0,60.00000059604644,42.697321606121236,77.30267958597165,60.00000059604644,42.697321606121236,77.30267958597165,60.00000059604644,42.697321606121236,77.30267958597165,60.00000059604644,42.697321606121236,77.30267958597165,63.24324369430542,60.16168745286418,66.32479993574667,63.24324369430542,60.16168745286418,66.32479993574667,63.24324369430542,60.16168745286418,66.32479993574667,63.24324369430542,60.16168745286418,66.32479993574667,46.0
48.0,58.888890147209175,45.50934011335321,72.26844018106513,58.888890147209175,45.50934011335321,72.26844018106513,58.888890147209175,45.50934011335321,72.26844018106513,58.888890147209175,45.50934011335321,72.26844018106513,62.162162661552436,51.183732508950136,73.14059281415473,62.162162661552436,51.183732508950136,73.14059281415473,62.162162661552436,51.183732508950136,73.14059281415473,62.162162661552436,51.183732508950136,73.14059281415473,47.0
49.0,60.0,44.091310045330935,75.90868995466907,60.0,44.091310045330935,75.90868995466907,60.0,44.091310045330935,75.90868995466907,60.0,44.091310045330935,75.90868995466907,52.97297418117524,35.188450689074216,70.75749767327626,52.97297418117524,35.188450689074216,70.75749767327626,52.97297418117524,35.188450689074216,70.75749767327626,52.97297418117524,35.188450689074216,70.75749767327626,48.0
50.0,58.888890147209175,42.408448992217274,75.36933130220108,58.888890147209175,42.408448992217274,75.36933130220108,58.888890147209175,42.408448992217274,75.36933130220108,58.888890147209175,42.408448992217274,75.36933130220108,62.16216444969177,51.87057865325776,72.45375024612578,62.16216444969177,51.87057865325776,72.45375024612578,62.16216444969177,51.87057865325776,72.45375024612578,62.16216444969177,51.87057865325776,72.45375024612578,49.0
51.0,67.77777791023254,57.091454998090114,78.46410082237497,60.0000011920929,43.61346759900948,76.38653478517632,58.88888895511627,42.883489223844805,74.89428868638774,64.44444477558136,45.76918181047262,83.1197077406901,71.35135293006897,66.44164995466276,76.26105590547517,65.94594717025757,58.15953598134011,73.73235835917502,63.24324488639832,53.022883555338915,73.46360621745774,62.70270466804504,51.99372463925821,73.41168469683187,50.0
52.0,64.44444537162781,52.9242018680316,75.96468887522401,63.333333730697625,51.81309022710142,74.85357723429382,60.00000059604644,44.58396037916766,75.41604081292522,64.44444537162781,50.50011207100097,78.38877867225465,68.10811042785645,64.58421727909821,71.63200357661468,65.4054069519043,59.54608566070994,71.26472824309866,69.18919205665588,64.27948858908081,74.09889552423095,70.27027130126953,63.379703822333695,77.16083878020537,51.0
53.0,60.0000011920929,46.73629563573684,73.26370674844897,64.44444537162781,52.9242018680316,75.96468887522401,62.2222238779068,45.37138977613742,79.07305797967618,58.88888895511627,43.8786054751358,73.89917243509674,71.35135293006897,64.56762394149848,78.13508191863946,68.10811042785645,63.667116826197336,72.54910402951556,68.64865064620972,64.12616439656945,73.17113689584998,71.89189553260803,64.10548424024527,79.67830682497079,52.0
54.0,57.777778506278985,41.77237830950334,73.78317870305463,57.777777910232544,41.297337910572125,74.25821790989296,60.0,42.256979663449926,77.74302033655007,60.0000011920929,47.95584323461493,72.04415914957087,68.64865064620972,60.63113872482464,76.6661625675948,69.72973227500916,63.27711661541076,76.18234793460755,68.64865064620972,59.97470141581982,77.32259987659961,74.05405640602112,69.14435408684051,78.96375872520173,53.0
55.0,63.333333730697625,54.907916483302124,71.75875097809313,60.0000011920929,52.75644248154603,67.24355990263977,66.66666746139526,52.50272521231867,80.83060971047185,60.00000178813934,47.331385793969986,72.6686177823087,71.89189314842224,66.98218968084717,76.80159661599731,68.64864945411682,59.36456067977988,77.93273822845377,68.10810923576355,62.909356011988436,73.30686245953866,73.51351380348206,67.65419429936989,79.37283330759422,54.0
56.0,62.22222328186036,53.093514352849766,71.35093221087095,61.11111164093017,49.325997918706875,72.89622536315346,67.77777910232544,55.10916493784168,80.4463932668092,66.66666746139526,53.63773620719154,79.69559871559899,69.18919205665588,65.56313492835672,72.81524918495505,67.02702760696411,59.774914683166365,74.27914053076185,69.72973227500916,66.20583844053075,73.25362610948756,72.43243336677551,64.01491367712889,80.84995305642214,55.0
57.0,64.44444537162781,51.654597022622234,77.23429372063337,65.55555582046509,54.86923259845284,76.24187904247734,66.66666746139526,53.63773620719154,79.69559871559899,67.77777910232544,55.10916493784168,80.4463932668092,67.027028799057,61.16770833266979,72.88634926544422,65.94594717025757,62.86439197435074,69.0275023661644,66.48648858070374,64.06911923508275,68.90385792632472,68.64865064620972,62.13967978086604,75.1576215115534,56.0
58.0,67.77777791023254,53.397579876334646,82.15797594413044,65.55555582046509,53.511398962729956,77.59971267820022,70.0,56.05566859913795,83.94433140086204,68.88888955116272,54.944556962947644,82.8332221393778,64.86486554145813,56.98520040428411,72.74453067863215,65.94594836235046,63.52857901672947,68.36331770797145,63.78378510475159,57.56169721206962,70.00587299743356,67.56756901741028,61.229167401464764,73.90597063335579,57.0
59.0,70.0,56.05566859913795,83.94433140086204,68.88888835906982,58.05911842763841,79.71865829050124,71.11111164093018,56.730914758396494,85.49130852346386,70.0000011920929,57.828389664602135,82.17161271958366,67.56756901741028,59.68790490244756,75.447233132373,64.32432413101196,58.785431927275155,69.86321633474877,64.86486554145813,53.55864893779175,76.1710821451245,68.64864945411682,60.862237437636274,76.43506147059738,58.0
60.0,68.88888955116272,52.88348945783244,84.894289644493,71.11111044883728,58.442496284353524,83.77972461332104,71.11111164093018,53.80843284238394,88.41379043947641,72.22222328186035,59.799624147306105,84.6448224164146,68.10811042785645,59.91040731679776,76.30581353891513,65.4054069519043,54.86833054455357,75.94248335925502,64.32432532310486,54.32067296857237,74.32797767763735,68.10811042785645,58.863445624288616,77.35277523142427,59.0
61.0,71.11111164093018,55.69507217585221,86.52715110600815,74.44444417953491,61.654597125059595,87.23429123401023,67.77777850627899,50.92694484665864,84.62861216589934,72.22222328186035,59.799624147306105,84.6448224164146,67.56757020950317,60.165913541710474,74.96922687729588,65.94594717025757,56.86068510293771,75.03120923757743,66.48648858070374,54.61303846108958,78.35993870031788,68.10811042785645,58.10445839539358,78.11176246031931,60.0
62.0,72.22222208976746,60.43711117733406,84.00733300220085,72.22222328186035,61.111113578081074,83.33333298563963,71.11111164093018,59.066955058130766,83.15526822372959,72.22222328186035,61.111113578081074,83.33333298563963,70.8108139038086,65.27192170007179,76.3497061075454,65.40540814399719,52.671117660916444,78.13969862707793,68.10810923576355,58.10445631760919,78.11176215391791,69.18919086456299,56.28396241641467,82.09441931271131,61.0
63.0,73.33333373069763,66.0897768487378,80.57689061265746,72.22222328186035,61.111113578081074,83.33333298563963,71.11111164093018,60.424788728787746,81.7974345530726,71.11111044883728,58.442496284353524,83.77972461332104,71.89189434051514,67.36940755656596,76.41438112446431,68.10810804367065,55.37381718107841,80.8423989062629,69.72973108291626,59.54516659521298,79.91429557061953,70.27027249336243,58.96405588969605,81.57648909702881,62.0
64.0,72.22222208976746,63.43811800176191,81.006326177773,73.33333373069763,62.64700895933644,84.01965850205882,70.0,58.479755921525516,81.52024407847448,72.22222208976746,60.437108367544155,84.00733581199076,71.35135293006897,65.43002661643023,77.27267924370771,70.27027130126953,58.64550673399758,81.89503586854148,71.35135293006897,61.87260730178109,80.83009855835685,71.35135412216187,61.87260823894541,80.83010000537831,63.0
65.0,72.22222208976746,63.43811800176191,81.006326177773,72.22222208976746,63.43811800176191,81.006326177773,71.11111044883728,62.87089080062963,79.35133009704494,71.11111164093018,57.84740483629217,84.37481844556818,74.05405640602112,68.4496136942897,79.65849911775254,71.89189314842224,60.814107214034,82.96967908281049,71.89189434051514,64.84410918586626,78.93967949516401,74.05405521392822,64.19752353640453,83.91058689145191,64.0
66.0,74.44444298744202,65.14822102449477,83.74066495038926,74.44444537162781,65.14822323057753,83.74066751267809,68.88888955116272,62.554581488731955,75.22319761359348,72.22222208976746,60.437108367544155,84.00733581199076,75.13513684272766,68.97202762714161,81.29824605831371,72.97297477722168,63.80766286099628,82.13828669344707,71.89189314842224,68.26583602012307,75.51795027672141,74.05405521392822,66.75175578055706,81.35635464729938,65.0
67.0,73.33333253860474,63.39525373076145,83.27141134644802,73.33333253860474,65.09311208668822,81.57355299052125,67.77777910232544,61.69197245439561,73.86358575025527,73.33333373069763,62.64700895933644,84.01965850205882,75.13513565063477,67.6354393301844,82.63483197108513,72.97297477722168,64.6426837808545,81.30326577358886,72.43243336677551,67.99143922100288,76.87342751254815,75.13513684272766,68.97202762714161,81.29824605831371,66.0
68.0,73.33333253860474,63.39525373076145,83.27141134644802,74.44444417953491,66.01902693213941,82.86986142693041,65.55555701255798,57.31533656064147,73.7957774644745,73.33333373069763,64.20462480168703,82.46204265970823,75.67567706108093,70.6193839194543,80.73197020270757,75.67567706108093,67.34538654817109,84.00596757399077,72.97297477722168,66.92954874756816,79.0164008068752,74.59459662437439,68.67327275924656,80.51592048950222,67.0
69.0,73.33333253860474,63.39525373076145,83.27141134644802,74.44444417953491,66.01902693213941,82.86986142693041,65.55555701255798,57.31533656064147,73.7957774644745,71.11111164093018,63.86755521611717,78.35466806574318,74.05405640602112,69.14435408684051,78.96375872520173,74.05405521392822,67.54508608104832,80.56302434680812,74.05405640602112,66.75175553870628,81.35635727333596,75.13513803482056,67.16331106712249,83.10696500251862,68.0
70.0,73.33333253860474,63.39525373076145,83.27141134644802,74.44444417953491,66.01902693213941,82.86986142693041,66.66666746139526,59.862528475880985,73.47080644690955,68.88888955116272,62.554581488731955,75.22319761359348,76.2162184715271,71.01746524775199,81.41497169530221,76.2162172794342,68.01851446314139,84.41392009572702,74.05405521392822,65.81191787978159,82.29619254807486,75.67567825317383,67.34539015755155,84.00596634879611,69.0
71.0,74.44444298744202,65.14822102449477,83.74066495038926,75.55555582046509,67.13013857306959,83.98097306786059,67.77777791023254,60.53421919968567,75.02133662077941,73.33333373069763,68.68522239301785,77.98144506837741,76.75675868988037,69.97302863269228,83.54048874706847,74.59459662437439,66.57708470298931,82.61210854575947,74.59459781646729,67.81086775927919,81.37832787365538,75.67567825317383,67.34539015755155,84.00596634879611,70.0
72.0,72.22222208976746,61.82873076472964,82.61571341480527,74.44444417953491,66.01902693213941,82.86986142693041,71.11111164093018,61.982403074661896,80.23982020719845,74.44444537162781,69.47540538460588,79.41348535864974,75.67567825317383,69.63225089072009,81.71910561562757,71.89189434051514,64.84410918586626,78.93967949516401,75.13513684272766,67.39577413957508,82.87449954588024,76.75675749778748,67.87477065721157,85.63874433836338,71.0
73.0,73.33333373069763,64.20462661539877,82.4620408459965,74.44444537162781,63.61467360560414,85.27421713765148,71.11111044883728,61.17303064139372,81.04919025628084,73.33333373069763,66.08977456300408,80.57689289839118,75.67567825317383,68.78511135870977,82.56624514763789,71.89189434051514,65.10816535194465,78.67562332908562,75.67567825317383,68.27402267360792,83.07733383273974,77.29730010032654,69.05516491614435,85.53943528450873,72.0
74.0,75.55555462837219,68.1019960361732,83.00911322057118,75.55555582046509,64.03531087967325,87.07580076125693,71.11111044883728,61.17303064139372,81.04919025628084,75.55555462837219,66.25933248732191,84.85177676942247,77.83783912658691,71.9785186601997,83.69715959297413,70.27027130126953,63.379703822333695,77.16083878020537,74.5945954322815,66.80818434680911,82.38100651775387,76.75675988197327,68.73924796058819,84.77427180335835,73.0
75.0,75.55555462837219,68.1019960361732,83.00911322057118,74.44444417953491,61.654594535999216,87.2342938230706,71.11111044883728,61.17303064139372,81.04919025628084,75.55555462837219,66.25933248732191,84.85177676942247,77.29729890823364,70.51356885104555,84.08102896542174,70.27027130126953,63.379703822333695,77.16083878020537,75.13513684272766,66.71761600480707,83.55265768064825,76.21621966362,68.24439178656797,84.18804754067202,74.0
76.0,73.33333373069763,64.20462661539877,82.4620408459965,74.44444417953491,64.352277262196,84.53661109687383,72.22222089767456,61.11111044883728,83.33333134651184,74.44444417953491,64.352277262196,84.53661109687383,77.29729890823364,71.3759734107654,83.21862440570189,70.27027130126953,61.93998223873231,78.60056036380675,76.2162184715271,68.7165235472781,83.7159133957761,77.29730010032654,68.83650244025166,85.75809776040141,75.0
77.0,74.44444417953491,66.01902889724644,82.86985946182338,73.33333253860474,61.94783207532629,84.71883300188318,71.11111044883728,59.72561056724061,82.49661033043395,74.44444298744202,65.14822102449477,83.74066495038926,78.91892075538635,73.72016923589514,84.11767227487756,72.97297477722168,66.0824090517008,79.86354050274257,75.67567825317383,68.52499935374045,82.8263571526072,76.75675988197327,68.97034858961051,84.54317117433602,76.0
78.0,74.44444417953491,66.01902889724644,82.86985946182338,73.33333253860474,61.94783207532629,84.71883300188318,71.11111044883728,59.72561056724061,82.49661033043395,73.33333253860474,65.09311208668822,81.57355299052125,77.83783912658691,70.84206677713391,84.83361147603992,75.13513684272766,68.68252405417763,81.58774963127769,76.2162184715271,68.7165235472781,83.7159133957761,76.75675868988037,69.45445859468899,84.05905878507176,77.0
79.0,75.55555462837219,68.1019960361732,83.00911322057118,74.44444417953491,64.352277262196,84.53661109687383,73.33333253860474,63.39525373076145,83.27141134644802,74.44444298744202,65.14822102449477,83.74066495038926,77.83784031867981,73.82908455891426,81.84659607844536,76.75675868988037,70.24778881451586,83.26572856524488,75.67567706108093,68.78511192003171,82.56624220213016,76.75675868988037,69.45445859468899,84.05905878507176,78.0
80.0,74.44444417953491,66.01902889724644,82.86985946182338,74.44444417953491,64.352277262196,84.53661109687383,74.44444298744202,65.14822102449477,83.74066495038926,73.33333253860474,63.39525373076145,83.27141134644802,77.29729890823364,69.51088844343383,85.08370937303346,76.2162172794342,69.22044423916263,83.21199031970578,76.2162184715271,68.7165235472781,83.7159133957761,76.2162184715271,69.2204461220741,83.2119908209801,79.0
81.0,75.55555582046509,65.46338890312617,85.647722737804,75.55555462837219,66.25933248732191,84.85177676942247,74.44444298744202,65.14822102449477,83.74066495038926,75.55555462837219,68.1019960361732,83.00911322057118,78.91891956329346,71.92314721384045,85.91469191274646,76.2162184715271,67.79869801636463,84.63373892668957,76.75675868988037,70.24778881451586,83.26572856524488,76.75675868988037,70.83543319241213,82.67808418734862,80.0
82.0,74.44444417953491,66.01902889724644,82.86985946182338,76.66666626930237,69.42310938734254,83.9102231512622,72.22222208976746,61.82873076472964,82.61571341480527,75.55555462837219,68.1019960361732,83.00911322057118,77.83783912658691,70.09847683973145,85.57720141344238,76.2162184715271,67.79869801636463,84.63373892668957,75.67567706108093,70.27027264237384,81.08108147978803,76.75675868988037,70.83543319241213,82.67808418734862,81.0
83.0,75.55555462837219,68.1019960361732,83.00911322057118,75.55555582046509,67.13014053817662,83.98097110275356,72.22222208976746,61.82873076472964,82.61571341480527,74.44444417953491,66.01902889724644,82.86985946182338,77.83783912658691,70.84206677713391,84.83361147603992,75.67567825317383,67.34538822372157,84.00596828262609,75.67567706108093,68.78511192003171,82.56624220213016,77.83783912658691,70.84206677713391,84.83361147603992,82.0
84.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666626930237,67.5379591540035,85.79537338460123,72.22222208976746,61.82873076472964,82.61571341480527,74.44444417953491,66.01902889724644,82.86985946182338,78.91892075538635,73.72016923589514,84.11767227487756,76.2162184715271,67.17124481457772,85.26119212847648,75.67567706108093,68.78511192003171,82.56624220213016,77.29729890823364,70.51356885104555,84.08102896542174,83.0
85.0,73.33333373069763,64.20462661539877,82.4620408459965,76.66666626930237,67.5379591540035,85.79537338460123,72.22222208976746,63.43811800176191,81.006326177773,73.33333253860474,63.39525373076145,83.27141134644802,78.37837934494019,71.22770044550681,85.52905824437356,75.67567825317383,67.34538822372157,84.00596828262609,75.13513684272766,68.68252405417763,81.58774963127769,78.37838053703308,70.97672386924037,85.78003720482579,84.0
86.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.5379591540035,85.79537338460123,71.11111044883728,61.17303064139372,81.04919025628084,73.33333253860474,63.39525373076145,83.27141134644802,77.29729890823364,70.51356885104555,84.08102896542174,75.67567825317383,67.34538822372157,84.00596828262609,74.59459662437439,68.37250912005159,80.81668412869719,78.37838053703308,70.97672386924037,85.78003720482579,85.0
87.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.5379591540035,85.79537338460123,73.33333253860474,60.66471654443537,86.0019485327741,74.44444298744202,65.14822102449477,83.74066495038926,80.00000238418579,73.4910332513059,86.50897151706569,76.75675868988037,69.20851945846519,84.30499792129555,74.59459662437439,68.37250912005159,80.81668412869719,78.91892075538635,70.94709287833433,86.89074863243837,86.0
88.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666626930237,67.5379591540035,85.79537338460123,71.11111044883728,59.72561056724061,82.49661033043395,73.33333253860474,63.39525373076145,83.27141134644802,78.37837934494019,71.48781245047613,85.26894623940424,76.75675868988037,69.20851945846519,84.30499792129555,75.13513803482056,68.13936568536755,82.13091038427356,78.91892075538635,70.94709287833433,86.89074863243837,87.0
89.0,73.33333373069763,61.2891768729625,85.37749058843276,76.66666626930237,67.5379591540035,85.79537338460123,71.11111044883728,59.72561056724061,82.49661033043395,73.33333253860474,63.39525373076145,83.27141134644802,78.91891956329346,71.92314721384045,85.91469191274646,75.67567706108093,67.79601243501243,83.55534168714944,74.59459662437439,68.37250912005159,80.81668412869719,77.83784031867981,71.10816396425733,84.56751667310229,88.0
90.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.5379591540035,85.79537338460123,71.11111044883728,59.72561056724061,82.49661033043395,73.33333253860474,63.39525373076145,83.27141134644802,80.00000238418579,73.4910332513059,86.50897151706569,75.67567706108093,67.79601243501243,83.55534168714944,74.59459662437439,68.37250912005159,80.81668412869719,77.83784031867981,71.10816396425733,84.56751667310229,89.0
91.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.5379591540035,85.79537338460123,69.9999988079071,57.828387144388046,82.17161047142616,73.33333253860474,63.39525373076145,83.27141134644802,78.91892075538635,72.7558115398003,85.0820299709724,75.67567825317383,67.34538822372157,84.00596828262609,74.59459662437439,68.37250912005159,80.81668412869719,77.83784031867981,71.10816396425733,84.56751667310229,90.0
92.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666626930237,67.5379591540035,85.79537338460123,68.88888835906982,58.05911689881151,79.71865981932814,72.22222208976746,63.43811800176191,81.006326177773,78.37837934494019,71.48781245047613,85.26894623940424,75.67567825317383,67.34538822372157,84.00596828262609,75.67567706108093,70.27027264237384,81.08108147978803,78.37838053703308,71.48781305809725,85.26894801596892,91.0
93.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.5379591540035,85.79537338460123,68.88888835906982,58.05911689881151,79.71865981932814,72.22222208976746,63.43811800176191,81.006326177773,80.54054260253906,74.08792943950434,86.99315576557379,75.13513684272766,67.39577413957507,82.87449954588025,76.2162184715271,70.0531078183308,82.3793291247234,77.83784031867981,71.10816396425733,84.56751667310229,92.0
94.0,75.55555462837219,64.72578286234852,86.38532639439586,75.55555462837219,64.72578439117538,86.385324865569,71.11111044883728,59.72561056724061,82.49661033043395,72.22222208976746,63.43811800176191,81.006326177773,77.83783912658691,69.86601215888885,85.80966609428498,76.2162172794342,69.22044423916263,83.21199031970578,76.75675868988037,69.70897250665129,83.80454487310945,78.37838053703308,70.97672386924037,85.78003720482579,93.0
95.0,76.66666626930237,67.53795734029177,85.79537519831297,75.55555462837219,64.72578439117538,86.385324865569,71.11111044883728,59.72561056724061,82.49661033043395,72.22222208976746,63.43811800176191,81.006326177773,80.00000238418579,73.4910332513059,86.50897151706569,76.2162172794342,69.22044423916263,83.21199031970578,76.2162184715271,70.0531078183308,82.3793291247234,78.91892075538635,71.41922486453639,86.41861664623632,94.0
96.0,74.44444417953491,68.11013716263878,80.77875119643105,75.55555462837219,64.72578439117538,86.385324865569,69.9999988079071,57.828387144388046,82.17161047142616,72.22222208976746,63.43811800176191,81.006326177773,78.37837934494019,71.48781245047613,85.26894623940424,76.2162172794342,69.22044423916263,83.21199031970578,76.2162184715271,70.0531078183308,82.3793291247234,79.45946216583252,71.67305056313361,87.24587376853142,95.0
97.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.5379591540035,85.79537338460123,69.9999988079071,57.828387144388046,82.17161047142616,72.22222208976746,63.43811800176191,81.006326177773,81.08108282089233,75.34778520257736,86.81438043920731,75.67567706108093,67.79601243501243,83.55534168714944,75.67567706108093,70.27027264237384,81.08108147978803,78.91892075538635,71.41922486453639,86.41861664623632,96.0
98.0,75.55555582046509,67.13013857306959,83.98097306786059,76.66666626930237,67.5379591540035,85.79537338460123,71.11111044883728,59.72561056724061,82.49661033043395,72.22222208976746,63.43811800176191,81.006326177773,79.45946216583252,72.67573317726203,86.24319115440301,75.67567706108093,68.7851095821451,82.56624454001677,75.13513684272766,70.30039581908486,79.96987786637047,78.91892075538635,71.41922486453639,86.41861664623632,97.0
99.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666626930237,67.5379591540035,85.79537338460123,71.11111044883728,59.72561056724061,82.49661033043395,72.22222208976746,63.43811800176191,81.006326177773,80.0000011920929,72.69770032477805,87.30230205940774,76.2162172794342,70.05310584208691,82.3793287167815,76.2162184715271,70.0531078183308,82.3793291247234,78.37838053703308,71.48781305809725,85.26894801596892,98.0
100.0,75.55555582046509,67.13013857306959,83.98097306786059,76.66666626930237,67.5379591540035,85.79537338460123,70.0,59.90783242643554,80.09216757356445,73.33333253860474,63.39525373076145,83.27141134644802,79.45946097373962,71.21732569183182,87.70159625564743,74.5945954322815,68.9901521456718,80.19903871889119,76.2162184715271,70.0531078183308,82.3793291247234,78.91892075538635,71.41922486453639,86.41861664623632,99.0
101.0,74.44444417953491,66.01902693213941,82.86986142693041,75.55555582046509,64.03531087967325,87.07580076125693,71.11111164093018,61.98240126095045,80.2398220209099,75.55555582046509,62.765707471459514,88.34540416947065,78.91891956329346,71.92314721384045,85.91469191274646,71.89189434051514,67.36940755656596,76.41438112446431,68.64864945411682,58.792118512066324,78.50518039616732,72.43243336677551,64.23472996095074,80.63013677260028,100.0
102.0,73.33333253860474,67.24752752301532,79.41913755419415,73.33333373069763,64.20462661539877,82.4620408459965,62.22222328186036,53.093516166561486,71.35093039715923,65.55555582046509,56.42684689145449,74.68426474947569,80.54054260253906,74.08792943950434,86.99315576557379,72.43243455886841,68.90854049581681,75.95632862192001,73.51351618766785,68.31476435830697,78.71226801702872,74.5945954322815,68.9901521456718,80.19903871889119,101.0
103.0,76.66666626930237,67.53795734029177,85.79537519831297,74.44444417953491,66.01902889724644,82.86985946182338,63.333333730697625,51.81309022710142,74.85357723429382,66.66666746139526,59.862528475880985,73.47080644690955,80.0000011920929,72.69770032477805,87.30230205940774,71.89189314842224,67.79304124899886,75.99074504784562,73.51351618766785,68.31476435830697,78.71226801702872,75.67567586898804,69.3372767945933,82.01407494338278,102.0
104.0,76.66666626930237,67.53795734029177,85.79537519831297,77.77777791023254,67.38428658519473,88.17126923527036,68.88888835906982,58.05911689881151,79.71865981932814,67.77777791023254,58.649069343964264,76.90648647650082,78.37838053703308,69.21307037845284,87.54369069561332,71.89189314842224,66.62335590026349,77.16043039658099,75.13513565063477,68.97202591228134,81.29824538898819,74.59459662437439,68.37250653099136,80.81668671775742,103.0
105.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777791023254,67.38428658519473,88.17126923527036,70.0000011920929,56.62045196259506,83.37955042159072,71.11111283302307,61.17303352537973,81.04919214066642,77.83784031867981,69.42032072472284,86.25535991263678,73.51351499557495,67.65419562893057,79.37283436221934,75.67567825317383,69.63225089072009,81.71910561562757,76.2162184715271,69.76360430986679,82.6688326331874,104.0
106.0,74.44444417953491,66.01902693213941,82.86986142693041,77.77777791023254,67.38428658519473,88.17126923527036,70.0000011920929,56.62045196259506,83.37955042159072,71.11111283302307,58.44249775369655,83.77972791234959,80.54054260253906,74.08792943950434,86.99315576557379,74.05405640602112,67.83196903115129,80.27614378089095,75.67567706108093,72.36555532668602,78.98579879547584,77.29729890823364,69.99499881304226,84.59959900342503,105.0
107.0,75.55555582046509,67.13013857306959,83.98097306786059,76.66666626930237,64.62250941156724,88.7108231270375,72.22222328186035,64.36548279064598,80.07896377307472,74.44444417953491,61.65459583052934,87.23429252854048,80.54054260253906,74.08792943950434,86.99315576557379,74.05405521392822,67.54508608104832,80.56302434680812,75.13513684272766,71.61124369396943,78.6590299914859,72.97297358512878,64.0091232010996,81.93682396915797,106.0
108.0,76.66666626930237,67.53795734029177,85.79537519831297,75.55555582046509,65.46338890312617,85.647722737804,68.88888955116272,62.554581488731955,75.22319761359348,72.22222208976746,61.82873076472964,82.61571341480527,79.45946097373962,72.15715999612152,86.76176195135773,74.59459662437439,67.29229564675629,81.89689760199249,75.13513684272766,69.93638532323645,80.33388836221887,74.5945954322815,66.80818589849002,82.38100496607296,107.0
109.0,77.77777791023254,68.993673822227,86.56188199823809,76.66666746139526,65.28116699811682,88.05216792467371,70.0000011920929,62.54644304416076,77.45355934002502,72.22222328186035,62.59971936891246,81.84472719480824,81.08108401298523,74.46084236920774,87.70132565676272,75.67567825317383,68.52499935374045,82.8263571526072,76.2162172794342,71.7752242218883,80.65721033698011,79.45945978164673,72.41167359841765,86.5072459648758,108.0
110.0,72.22222328186035,59.799624147306105,84.6448224164146,76.66666746139526,63.998051467225906,89.33528345556462,70.0000011920929,62.54644304416076,77.45355934002502,71.11111164093018,63.867552930383304,78.35467035147704,80.00000238418579,73.4910332513059,86.50897151706569,74.05405640602112,68.1327326769216,79.97538013512063,75.67567706108093,70.27027264237384,81.08108147978803,77.29729890823364,71.07520985047458,83.5193879659927,109.0
111.0,77.77777791023254,68.993673822227,86.56188199823809,77.77777791023254,64.74884538525352,90.80671043521157,71.11111164093018,63.86755521611717,78.35466806574318,73.33333373069763,62.64700895933644,84.01965850205882,80.00000238418579,73.21627125838,86.78373350999158,73.51351618766785,67.65419764583058,79.37283472950512,75.13513565063477,70.30039396059178,79.96987734067775,75.67567706108093,69.05543602564082,82.29591809652105,110.0
112.0,75.55555462837219,68.1019960361732,83.00911322057118,78.88888955116272,67.50338966956605,90.27438943275939,72.22222208976746,65.41808553760261,79.0263586419323,73.33333373069763,64.20462480168703,82.46204265970823,79.45946216583252,71.67305056313361,87.24587376853142,73.51351618766785,67.65419764583058,79.37283472950512,75.13513565063477,69.2758161465226,80.99445515474693,74.59459662437439,67.81086858568615,81.37832466306263,111.0
113.0,75.55555582046509,65.46338890312617,85.647722737804,77.77777791023254,64.74884538525352,90.80671043521157,72.22222328186035,66.66666805744156,77.77777850627915,74.44444417953491,61.654597125059595,87.23429123401023,78.37838053703308,74.10503300986558,82.65172806420058,73.51351618766785,67.65419764583058,79.37283472950512,76.21621608734131,70.6773238836045,81.75510829107812,76.2162184715271,68.7165235472781,83.7159133957761,112.0
114.0,72.22222328186035,66.66666805744156,77.77777850627915,75.55555582046509,64.03531087967325,87.07580076125693,72.22222328186035,66.66666805744156,77.77777850627915,75.55555582046509,62.765707471459514,88.34540416947065,79.45946216583252,73.85501887922283,85.06390545244221,74.05405640602112,68.1327326769216,79.97538013512063,76.75675749778748,70.53466753385736,82.97884746171759,77.29729890823364,68.83650239055892,85.75809542590837,113.0
115.0,73.33333373069763,61.28917824764118,85.37748921375407,74.44444537162781,63.61467360560414,85.27421713765148,73.33333373069763,68.68522239301785,77.98144506837741,73.33333373069763,60.069627924685165,86.5970395367101,78.91892075538635,74.47792806058261,83.35991345019009,72.43243455886841,67.23368241963756,77.63118669809926,75.67567706108093,70.27027264237384,81.08108147978803,77.83784031867981,68.99706946393617,86.67861117342345,114.0
116.0,76.66666746139526,70.58086244580585,82.75247247698468,76.66666746139526,66.72858865355198,86.60474626923855,74.44444537162781,69.47540538460588,79.41348535864974,71.11111164093018,59.066955058130766,83.15526822372959,80.54054260253906,71.69977120114537,89.38131400393276,72.43243455886841,67.23368241963756,77.63118669809926,75.67567586898804,69.3372767945933,82.01407494338278,78.91892075538635,69.67425595181852,88.16358555895418,115.0
117.0,75.55555582046509,65.46338890312617,85.647722737804,76.66666746139526,66.72858865355198,86.60474626923855,72.22222208976746,68.29385131732434,76.15059286221057,73.33333373069763,61.2891768729625,85.37749058843276,78.91892075538635,74.47792806058261,83.35991345019009,73.51351618766785,68.31476435830697,78.71226801702872,74.05405521392822,68.78551796576947,79.32259246208697,77.29729771614075,68.01320824774055,86.58138718454094,116.0
118.0,75.55555462837219,68.1019960361732,83.00911322057118,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,73.33333253860474,63.395252064761046,83.27141301244843,79.45946216583252,73.85501887922283,85.06390545244221,73.51351618766785,68.31476435830697,78.71226801702872,74.05405521392822,67.83196693288738,80.27614349496906,77.29729890823364,69.27978779055744,85.31481002590985,117.0
119.0,75.55555462837219,68.1019960361732,83.00911322057118,77.77777791023254,68.993673822227,86.56188199823809,74.44444537162781,66.99088677942882,81.8980039638268,74.44444417953491,64.35227562163223,84.5366127374376,79.45946097373962,71.44194905235454,87.4769728951247,72.97297477722168,67.56756961345656,78.3783799409868,74.5945954322815,67.810866443711,81.37832442085198,77.83783912658691,68.99706881849355,86.67860943468028,118.0
120.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,75.55555582046509,65.4633872625624,85.64772437836777,80.00000238418579,75.90115048476241,84.09885428360917,73.51351618766785,68.31476435830697,78.71226801702872,76.21621608734131,70.6773238836045,81.75510829107812,76.75675868988037,67.67149724315655,85.84202013660419,119.0
121.0,76.66666746139526,68.42644700947875,84.90688791331178,77.77777791023254,68.993673822227,86.56188199823809,74.44444537162781,66.99088677942882,81.8980039638268,73.33333373069763,66.08977456300408,80.57689289839118,81.08108282089233,75.34778520257736,86.81438043920731,72.4324357509613,67.5976947273185,77.26717677460411,77.29729771614075,70.24951061861823,84.34508481366326,76.75675868988037,67.67149724315655,85.84202013660419,120.0
122.0,74.44444417953491,68.11013716263878,80.77875119643105,78.88888835906982,69.76017979280155,88.0175969253381,74.44444537162781,66.99088677942882,81.8980039638268,74.44444417953491,66.01902693213941,82.86986142693041,78.91892075538635,73.72016923589514,84.11767227487756,71.89189434051514,66.98219136510893,76.80159731592134,77.83783793449402,70.58572501069628,85.08995085829176,76.75675749778748,67.27801348404847,86.23550151152648,121.0
123.0,76.66666507720947,70.58085924544994,82.752470908969,78.88888835906982,69.76017979280155,88.0175969253381,73.33333373069763,66.0897768487378,80.57689061265746,74.44444537162781,66.99088455809492,81.8980061851607,79.45946097373962,72.41167387621711,86.50724807126214,71.89189434051514,66.98219136510893,76.80159731592134,78.91891956329346,71.41922463904446,86.41861448754246,77.29729771614075,67.62781550225536,86.96677993002614,122.0
124.0,75.55555462837219,68.1019960361732,83.00911322057118,78.88888835906982,69.76017979280155,88.0175969253381,74.44444537162781,66.99088677942882,81.8980039638268,76.66666626930237,67.53795734029177,85.79537519831297,81.6216242313385,76.0827320276017,87.16051643507531,71.89189434051514,66.98219136510893,76.80159731592134,77.83783793449402,70.58572501069628,85.08995085829176,76.75675749778748,67.87477065721157,85.63874433836338,123.0
125.0,76.66666626930237,69.42310938734254,83.9102231512622,78.88888835906982,69.76017979280155,88.0175969253381,74.44444537162781,66.99088677942882,81.8980039638268,76.66666626930237,67.53795734029177,85.79537519831297,79.45946097373962,75.83340517824043,83.08551676923882,72.97297477722168,67.56756961345656,78.3783799409868,77.29729771614075,69.27978579475567,85.31480963752583,77.29729890823364,68.01321013389669,86.5813876825706,124.0
126.0,75.55555462837219,68.1019960361732,83.00911322057118,78.88888835906982,69.76017979280155,88.0175969253381,74.44444537162781,66.99088677942882,81.8980039638268,75.55555582046509,67.13013857306959,83.98097306786059,80.54054141044617,75.00165007923191,86.07943274166043,73.51351499557495,67.65419562893057,79.37283436221934,77.29729890823364,69.27978779055744,85.31481002590985,77.83783912658691,68.2062000936504,87.46947815952343,125.0
127.0,74.44444417953491,68.11013716263878,80.77875119643105,76.66666746139526,66.72858865355198,86.60474626923855,74.44444537162781,66.99088677942882,81.8980039638268,77.77777671813965,68.15527280519176,87.40028063108754,80.54054260253906,75.00165039880225,86.07943480627587,73.51351499557495,67.65419562893057,79.37283436221934,76.2162184715271,70.0531078183308,82.3793291247234,77.83783912658691,68.2062000936504,87.46947815952343,126.0
128.0,75.55555462837219,68.1019960361732,83.00911322057118,75.55555582046509,64.03531087967325,87.07580076125693,74.44444537162781,66.99088677942882,81.8980039638268,77.77777671813965,68.15527280519176,87.40028063108754,81.08108401298523,76.0247900748581,86.13737795111236,73.51351618766785,68.31476435830697,78.71226801702872,76.2162172794342,69.22044423916263,83.21199031970578,78.37838053703308,69.83168454026656,86.9250765337996,127.0
129.0,75.55555462837219,68.1019960361732,83.00911322057118,75.55555582046509,64.03531087967325,87.07580076125693,72.22222328186035,66.66666805744156,77.77777850627915,75.55555582046509,67.13013857306959,83.98097306786059,80.54054260253906,75.70580107909602,85.3752841259821,74.05405640602112,68.78551946362792,79.32259334841432,78.37838053703308,70.49871591096458,86.25804516310158,77.29729890823364,68.01321013389669,86.5813876825706,128.0
130.0,75.55555462837219,68.1019960361732,83.00911322057118,76.66666746139526,66.72858865355198,86.60474626923855,72.22222328186035,66.66666805744156,77.77777850627915,75.55555582046509,67.13013857306959,83.98097306786059,80.0000011920929,75.47751512055548,84.52248726363031,74.05405640602112,68.78551946362792,79.32259334841432,78.37838053703308,70.49871591096458,86.25804516310158,77.29729890823364,68.01321013389669,86.5813876825706,129.0
131.0,74.44444417953491,68.11013716263878,80.77875119643105,76.66666746139526,66.72858865355198,86.60474626923855,73.33333373069763,66.0897768487378,80.57689061265746,75.55555582046509,67.13013857306959,83.98097306786059,80.54054260253906,75.70580107909602,85.3752841259821,73.51351618766785,69.5047604279023,77.5222719474334,77.83784031867981,70.09847740737891,85.57720322998071,77.83783912658691,67.8341878187807,87.84149043439312,130.0
132.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666746139526,66.72858865355198,86.60474626923855,73.33333373069763,66.0897768487378,80.57689061265746,76.66666746139526,70.58086244580585,82.75247247698468,81.08108401298523,76.0247900748581,86.13737795111236,72.97297477722168,68.6996263076221,77.24632324682126,77.29730010032654,70.24951311709063,84.34508708356245,77.83783912658691,67.8341878187807,87.84149043439312,131.0
133.0,75.55555462837219,68.1019960361732,83.00911322057118,76.66666746139526,66.72858865355198,86.60474626923855,74.44444537162781,66.99088677942882,81.8980039638268,76.66666746139526,70.58086244580585,82.75247247698468,81.6216242313385,75.76230486469412,87.48094359798289,72.43243455886841,67.23368241963756,77.63118669809926,77.83784031867981,70.09847740737891,85.57720322998071,78.37838053703308,68.82288455333818,87.93387652072798,132.0
134.0,74.44444417953491,68.11013716263878,80.77875119643105,76.66666746139526,66.72858865355198,86.60474626923855,73.33333492279053,67.247529091031,79.41914075455006,76.66666746139526,70.58086244580585,82.75247247698468,80.54054141044617,75.00165007923191,86.07943274166043,72.43243455886841,67.23368241963756,77.63118669809926,78.37838053703308,69.83168454026656,86.9250765337996,77.83783912658691,67.30076356009073,88.3749146930831,133.0
135.0,76.66666626930237,67.53795734029177,85.79537519831297,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,78.88888835906982,71.64533193425682,86.13244478388283,80.00000238418579,74.39555938501506,85.60444538335652,72.97297477722168,67.56756961345656,78.3783799409868,77.83783912658691,68.79286546963753,86.8828127835363,77.83783912658691,67.30076356009073,88.3749146930831,134.0
136.0,76.66666626930237,67.53795734029177,85.79537519831297,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,77.77777671813965,68.15527280519176,87.40028063108754,80.00000238418579,73.21627125838,86.78373350999158,73.51351499557495,67.65419562893057,79.37283436221934,77.83783912658691,68.79286546963753,86.8828127835363,78.37837934494019,68.08679315718243,88.66996553269794,135.0
137.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777791023254,68.993673822227,86.56188199823809,72.22222328186035,64.36548068330355,80.07896588041716,77.77777671813965,68.15527280519176,87.40028063108754,80.54054141044617,75.00165007923191,86.07943274166043,73.51351499557495,67.65419562893057,79.37283436221934,77.83783912658691,68.79286546963753,86.8828127835363,77.83783912658691,68.2062000936504,87.46947815952343,136.0
138.0,76.66666507720947,70.58085924544994,82.752470908969,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,78.88888835906982,68.2025638975784,89.57521282056125,80.54054260253906,74.68122323589468,86.39986196918345,72.97297477722168,67.2396771589067,78.70627239553666,77.29729890823364,69.05516245361797,85.53943536284932,78.37838053703308,69.83168454026656,86.9250765337996,137.0
139.0,76.66666626930237,67.53795734029177,85.79537519831297,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,76.66666626930237,67.53795734029177,85.79537519831297,81.08108282089233,75.34778520257736,86.81438043920731,72.43243336677551,66.57311400013113,78.2917527334199,77.29729890823364,69.05516245361797,85.53943536284932,78.37838053703308,69.83168454026656,86.9250765337996,138.0
140.0,75.55555462837219,68.1019960361732,83.00911322057118,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,76.66666626930237,67.53795734029177,85.79537519831297,81.08108401298523,76.0247900748581,86.13737795111236,72.97297477722168,67.2396771589067,78.70627239553666,77.83783912658691,69.42031867142444,86.25535958174939,78.37838053703308,69.83168454026656,86.9250765337996,139.0
141.0,75.55555462837219,68.1019960361732,83.00911322057118,77.77777791023254,68.993673822227,86.56188199823809,72.22222328186035,64.36548068330355,80.07896588041716,76.66666626930237,67.53795734029177,85.79537519831297,81.08108282089233,75.34778520257736,86.81438043920731,72.97297477722168,67.2396771589067,78.70627239553666,77.83783912658691,68.79286546963753,86.8828127835363,78.37838053703308,69.83168454026656,86.9250765337996,140.0
142.0,75.55555462837219,68.1019960361732,83.00911322057118,78.88888835906982,71.64532964852296,86.13244706961669,73.33333492279053,67.247529091031,79.41914075455006,77.77777671813965,68.15527280519176,87.40028063108754,81.08108282089233,75.34778520257736,86.81438043920731,74.05405521392822,67.54508608104832,80.56302434680812,77.29729890823364,68.21203568837855,86.38256212808874,77.83784031867981,68.99706946393617,86.67861117342345,141.0
143.0,75.55555582046509,67.13013857306959,83.98097306786059,78.88888835906982,71.64532964852296,86.13244706961669,73.33333492279053,67.247529091031,79.41914075455006,77.77777671813965,68.15527280519176,87.40028063108754,81.6216242313385,75.76230486469412,87.48094359798289,73.51351499557495,67.65419562893057,79.37283436221934,77.29729890823364,68.21203568837855,86.38256212808874,77.29729890823364,67.44076674039452,87.15383107607276,142.0
144.0,75.55555462837219,68.1019960361732,83.00911322057118,78.88888835906982,71.64532964852296,86.13244706961669,73.33333492279053,67.247529091031,79.41914075455006,77.77777671813965,68.15527280519176,87.40028063108754,80.54054260253906,74.08792943950434,86.99315576557379,73.51351499557495,67.65419562893057,79.37283436221934,77.83783912658691,68.79286546963753,86.8828127835363,77.29729890823364,67.44076674039452,87.15383107607276,143.0
145.0,75.55555462837219,68.1019960361732,83.00911322057118,76.66666746139526,66.72858865355198,86.60474626923855,73.33333492279053,67.247529091031,79.41914075455006,77.77777671813965,68.15527280519176,87.40028063108754,81.08108282089233,75.34778520257736,86.81438043920731,72.97297477722168,67.2396771589067,78.70627239553666,77.83783912658691,68.79286546963753,86.8828127835363,78.37837934494019,68.08679315718243,88.66996553269794,144.0
146.0,75.55555462837219,68.1019960361732,83.00911322057118,76.66666746139526,66.72858865355198,86.60474626923855,73.33333492279053,67.247529091031,79.41914075455006,77.77777671813965,68.15527280519176,87.40028063108754,80.54054141044617,75.00165007923191,86.07943274166043,72.97297477722168,67.2396771589067,78.70627239553666,77.83783912658691,68.79286546963753,86.8828127835363,78.37837934494019,68.08679315718243,88.66996553269794,145.0
147.0,75.55555462837219,68.1019960361732,83.00911322057118,76.66666746139526,66.72858865355198,86.60474626923855,74.44444537162781,69.47540538460588,79.41348535864974,77.77777671813965,68.15527280519176,87.40028063108754,81.08108282089233,74.19051709537145,87.97164854641322,72.97297477722168,67.2396771589067,78.70627239553666,77.83783912658691,68.79286546963753,86.8828127835363,78.37838053703308,69.83168454026656,86.9250765337996,146.0
148.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,77.77777671813965,68.15527280519176,87.40028063108754,80.0000011920929,75.47751512055548,84.52248726363031,72.97297477722168,67.2396771589067,78.70627239553666,77.83783912658691,68.79286546963753,86.8828127835363,78.37838053703308,69.83168454026656,86.9250765337996,147.0
149.0,76.66666507720947,70.58085924544994,82.752470908969,77.77777791023254,68.993673822227,86.56188199823809,73.33333492279053,67.247529091031,79.41914075455006,78.88888835906982,68.2025638975784,89.57521282056125,81.08108282089233,74.19051709537145,87.97164854641322,73.51351499557495,67.65419562893057,79.37283436221934,77.83783912658691,68.79286546963753,86.8828127835363,78.37838053703308,69.83168454026656,86.9250765337996,148.0
150.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777791023254,68.993673822227,86.56188199823809,74.44444537162781,69.47540538460588,79.41348535864974,77.77777791023254,64.74884665602882,90.80670916443627,79.45946097373962,73.53813710861179,85.38078483886746,74.05405640602112,68.4496136942897,79.65849911775254,77.83783912658691,68.79286546963753,86.8828127835363,77.29729890823364,68.01321013389669,86.5813876825706,149.0
151.0,75.55555462837219,70.58651464135026,80.52459461539412,73.33333253860474,61.947833529530776,84.71883154767869,65.55555582046509,58.31199665277153,72.79911498815864,72.22222208976746,65.41808553760261,79.0263586419323,81.08108282089233,74.19051709537145,87.97164854641322,66.48648738861084,58.46897546722576,74.50399930999592,69.18919086456299,62.967100900632865,75.4112808284931,63.24324369430542,53.38671185334337,73.09977553526747,150.0
152.0,75.55555462837219,70.58651464135026,80.52459461539412,70.0,56.055666224432,83.944333775568,63.333333730697625,56.99902671380149,69.66764074759375,66.66666746139526,57.882563373389715,75.45077154940081,80.0000011920929,72.95221420885699,87.0477881753288,66.48648858070374,61.217950415248765,71.7550267461587,69.72973108291626,60.289597230691804,79.16986493514072,69.18919205665588,63.26786533493239,75.11051877837939,151.0
153.0,67.7777773141861,53.397579222720026,82.15797540565217,67.77777850627899,50.92694484665864,84.62861216589934,55.55555582046509,50.00000059604629,61.111111044883884,65.55555701255798,57.31533656064147,73.7957774644745,76.75675749778748,65.84506609948389,87.66844889609106,65.40540814399719,57.9057110717461,72.90510521624829,65.4054057598114,53.10885032355664,77.70196119606616,70.27027249336243,60.71477608819907,79.82576889852578,152.0
154.0,73.33333373069763,64.20462480168703,82.46204265970823,67.77777850627899,50.92694484665864,84.62861216589934,58.88888955116271,52.55458148873195,65.22319761359348,66.66666746139526,57.882563373389715,75.45077154940081,76.2162172794342,61.48710660328186,90.94532795558655,65.94594717025757,56.276462124171374,75.61543221634376,64.86486554145813,51.0837320447659,78.64599903815036,71.89189314842224,61.14886361391737,82.63492268292711,153.0
155.0,73.33333253860474,67.24752752301532,79.41913755419415,72.22222208976746,56.02513343618539,88.41931074334951,62.222222089767456,59.73770093005625,64.70674324947866,67.77777910232544,59.53755945411779,76.0179987505331,77.83783912658691,68.2062000936504,87.46947815952343,64.32432532310486,56.352497547091886,72.29615309911783,69.72972989082336,58.042297067822716,81.41716271382401,73.51351499557495,66.51774184016679,80.50928815098311,154.0
156.0,63.33333283662797,39.567500575146724,87.09916509810921,75.55555582046509,62.765707471459514,88.34540416947065,64.44444537162781,56.01902812423231,72.86986261902331,68.88888955116272,60.46347151772453,77.31430758460091,70.81081211566925,44.37125039790831,97.25037383343019,65.4054069519043,57.66604404060339,73.1447698632052,71.35135293006897,61.49482108910692,81.20788477103102,72.43243336677551,64.01491367712889,80.84995305642214,155.0
157.0,66.66666686534882,46.254252747713856,87.07908098298378,73.33333253860474,63.39525373076145,83.27141134644802,62.22222328186036,53.093514352849766,71.35093221087095,66.66666746139526,57.882563373389715,75.45077154940081,72.43243396282196,49.54706850722559,95.31779941841833,65.94594597816467,58.898158766355294,72.99373318997405,70.27027130126953,61.512512382711215,79.02803021982785,69.72973108291626,57.58259409032299,81.87686807550952,156.0
158.0,65.55555522441864,46.55263256186487,84.55847788697241,74.44444417953491,68.11013716263878,80.77875119643105,61.11111164093017,57.18274086848706,65.03948241337328,66.66666746139526,57.882563373389715,75.45077154940081,72.97297358512878,52.747799027371315,93.19814814288625,65.94594717025757,57.27199803272823,74.61989630778692,69.72972989082336,57.733868636279574,81.72559114536715,69.72973108291626,57.58259409032299,81.87686807550952,157.0
159.0,68.88888835906982,56.71727683157906,81.06049988656059,75.55555582046509,69.22124880356895,81.88986283736122,62.22222328186036,57.57411194418058,66.87033461954013,67.77777791023254,57.091454998090114,78.46410082237497,75.13513684272766,61.16971846519625,89.10055522025908,64.32432532310486,55.906805537768804,72.74184510844091,68.10811161994934,57.06334561455101,79.15287762534767,70.27027130126953,57.73835545773487,82.8021871448042,158.0
160.0,68.88888835906982,56.71727683157906,81.06049988656059,73.33333253860474,67.24752752301532,79.41913755419415,61.11111164093017,57.18274086848706,65.03948241337328,70.0000011920929,59.17023126066148,80.82977112352431,77.83783912658691,69.86601215888885,85.80966609428498,69.18919086456299,63.92065392216979,74.45772780695619,69.72973227500916,58.52084512691168,80.93861942310663,69.72973108291626,57.58259409032299,81.87686807550952,159.0
161.0,74.44444417953491,68.11013716263878,80.77875119643105,74.44444298744202,69.47540333362035,79.41348264126368,63.333333730697625,60.29042918247744,66.37623827891781,72.22222208976746,63.43811800176191,81.006326177773,78.37838053703308,71.48781305809725,85.26894801596892,67.56756901741028,62.51127428278245,72.6238637520381,70.27027130126953,59.12674163591341,81.41380096662564,70.27027130126953,61.10495982445529,79.43558277808377,160.0
162.0,72.22222208976746,61.82873076472964,82.61571341480527,73.33333253860474,63.395252064761046,83.27141301244842,65.55555701255798,63.07103585284678,68.04007817226919,72.22222208976746,65.41808553760261,79.0263586419323,76.75675868988037,69.45445859468899,84.05905878507176,65.94594836235046,61.03624391043708,70.85565281426385,71.35135293006897,58.30538710386969,84.39731875626825,74.05405521392822,65.17206819198105,82.93604223587539,161.0
163.0,67.77777791023254,55.733621327433134,79.82193449303196,74.44444417953491,62.92419923874307,85.96468912032675,65.55555701255798,63.07103585284678,68.04007817226919,72.22222328186035,62.59971936891246,81.84472719480824,77.29729890823364,68.21203435853008,86.38256345793721,65.4054069519043,59.242295514557,71.5685183892516,72.97297358512878,61.666755912844664,84.2791912574129,75.13513684272766,68.97202762714161,81.29824605831371,162.0
164.0,61.11111104488373,41.46925697193558,80.75296511783188,72.22222089767456,61.11111044883728,83.33333134651184,63.33333492279053,58.3642949357686,68.30237490981246,71.11111164093018,63.86755521611717,78.35466806574318,66.48648917675018,46.297462128247865,86.6755162252525,65.94594717025757,57.06396032968166,74.82793401083347,72.97297239303589,63.04260800096816,82.90333678510362,75.13513684272766,68.97202762714161,81.29824605831371,163.0
165.0,67.77777791023254,57.091454998090114,78.46410082237497,74.44444417953491,62.92419923874307,85.96468912032675,63.33333492279053,58.3642949357686,68.30237490981246,68.88888955116272,60.46347348283139,77.31430561949405,68.64864945411682,55.05429646199792,82.24300244623572,66.48648858070374,58.700078115903914,74.27289904550355,70.8108127117157,58.514257537475025,83.10736788595638,76.2162172794342,69.7636042412279,82.66883031764051,164.0
166.0,58.88888895511627,37.15821529968761,80.61956261054493,76.66666626930237,65.98034149794118,87.35299104066355,62.22222328186036,57.57411194418058,66.87033461954013,70.0,61.57458393166867,78.42541606833133,65.4054069519043,51.439988747400506,79.37082515640809,65.4054057598114,57.20770235398663,73.60310916563617,71.35135293006897,58.73230674992802,83.97039911020991,74.5945954322815,67.810866443711,81.37832442085198,165.0
167.0,71.11111044883728,62.87089080062963,79.35133009704494,76.66666626930237,65.98034149794118,87.35299104066355,64.44444537162781,61.40154082340762,67.487349919848,70.0,61.57458393166867,78.42541606833133,69.18919205665588,56.143226045234364,82.2351580680774,67.56756782531738,60.67700034638155,74.45813530425322,71.89189195632935,60.65046702076299,83.1333168918957,72.97297358512878,64.21521604614983,81.73073112410773,166.0
168.0,67.77777791023254,55.733621327433134,79.82193449303196,77.77777791023254,68.993673822227,86.56188199823809,65.55555701255798,63.07103585284678,68.04007817226919,70.0,61.57458393166867,78.42541606833133,66.48648858070374,51.365838832571264,81.60713832883621,68.10810923576355,61.11233688631055,75.10388158521656,72.97297358512878,61.506376241156715,84.43957092910085,71.89189195632935,61.67152920668755,82.11225470597114,167.0
169.0,67.77777791023254,50.475099111686305,85.08045670877878,80.0,73.66569193756924,86.33430806243076,63.333333730697625,60.29042918247744,66.37623827891781,70.0,61.57458393166867,78.42541606833133,63.78378510475159,46.205824576219854,81.36174563328332,67.02702760696411,58.829324495905425,75.2247307180228,72.97297358512878,60.44105645612717,85.5048907141304,71.35135173797607,60.27356733050246,82.42913614544969,168.0
170.0,67.77777791023254,53.397579876334646,82.15797594413044,80.0,73.66569193756924,86.33430806243076,64.44444537162781,61.40154082340762,67.487349919848,71.11111044883728,62.87089080062963,79.35133009704494,65.4054069519043,49.032290502923914,81.77852340088468,67.56756901741028,59.02087207821153,76.11426595660903,72.43243336677551,60.28529498168694,84.57957175186408,71.89189195632935,60.33013587823465,83.45364803442405,169.0
171.0,65.55555641651154,49.64686713832488,81.46424569469819,77.77777791023254,70.97363892471826,84.58191689574683,66.66666746139526,62.738296688952154,70.59503823383838,71.11111044883728,62.87089080062963,79.35133009704494,67.56756901741028,54.18987179833582,80.94526623648474,67.56756901741028,61.52414165495654,73.61099637986402,72.97297358512878,60.73596603684604,85.20998113341153,71.35135293006897,61.13099144138936,81.57171441874857,170.0
172.0,71.11111164093018,61.982403074661896,80.23982020719845,77.77777791023254,70.97363892471826,84.58191689574683,65.55555582046509,60.90744448278531,70.20366715814487,70.0,61.57458393166867,78.42541606833133,73.51351499557495,64.26884818806582,82.75818180308409,68.10810923576355,62.909356011988436,73.30686245953866,73.51351380348206,59.94605410467942,87.08097350228469,70.8108115196228,61.56614497349734,80.05547806574828,171.0
173.0,77.77777791023254,68.993673822227,86.56188199823809,76.66666626930237,69.42310710160882,83.91022543699592,65.55555582046509,60.90744448278531,70.20366715814487,71.11111044883728,62.87089080062963,79.35133009704494,74.05405640602112,64.96879256557011,83.13932024647212,67.56756901741028,62.1621631085869,72.97297492623365,74.5945954322815,61.40939338025353,87.77979748430946,70.8108115196228,62.83898212698072,78.7826409122649,172.0
174.0,74.44444417953491,68.11013716263878,80.77875119643105,76.66666746139526,66.72858698755158,86.60474793523895,67.77777791023254,63.12966728496453,72.42588853550055,71.11111044883728,62.87089080062963,79.35133009704494,76.2162172794342,66.39681034428406,86.03562421458435,67.027028799057,61.82827557528189,72.22578202283212,74.5945942401886,62.56832562137798,86.62086285899922,72.43243336677551,65.97981770717712,78.8850490263739,173.0
175.0,74.44444417953491,66.01902889724644,82.86985946182338,77.77777791023254,67.3842849921936,88.17127082827149,67.77777791023254,63.12966728496453,72.42588853550055,68.88888955116272,60.46347348283139,77.31430561949405,74.5945954322815,66.1337959634061,83.05539490115689,67.02702760696411,60.29735149191947,73.75670372200875,74.5945942401886,62.56832562137798,86.62086285899922,72.97297358512878,66.08240552172148,79.86354164853608,174.0
176.0,71.11111044883728,62.87089080062963,79.35133009704494,76.66666626930237,67.53795734029177,85.79537519831297,67.77777791023254,63.12966728496453,72.42588853550055,68.88888955116272,60.46347348283139,77.31430561949405,75.13513684272766,66.93743225783868,83.33284142761664,67.56756901741028,61.22916930762768,73.90596872719289,74.05405402183533,62.180603156005915,85.92750488766474,72.43243336677551,65.97981770717712,78.8850490263739,175.0
177.0,65.55555701255798,57.31533656064147,73.7957774644745,76.66666626930237,67.53795734029177,85.79537519831297,67.77777791023254,63.12966728496453,72.42588853550055,70.0,61.57458393166867,78.42541606833133,70.8108127117157,57.9339149560675,83.6877104673639,67.56756901741028,59.92317225152765,75.2119657832929,74.05405402183533,62.180603156005915,85.92750488766474,72.43243336677551,65.97981770717712,78.8850490263739,176.0
178.0,57.777778804302216,34.01194546298882,81.54361214561561,76.66666626930237,67.53795734029177,85.79537519831297,66.66666746139526,62.738296688952154,70.59503823383838,71.11111164093018,61.982403074661896,80.23982020719845,64.86486703157425,39.94717832193323,89.78255574121528,67.56756901741028,59.92317225152765,75.2119657832929,73.51351380348206,61.983388994102036,85.04363861286207,72.97297358512878,66.08240552172148,79.86354164853608,177.0
179.0,68.88888955116272,60.46347348283138,77.31430561949405,77.77777791023254,67.3842849921936,88.17127082827149,66.66666746139526,62.738296688952154,70.59503823383838,71.11111164093018,61.982403074661896,80.23982020719845,74.05405640602112,66.26764521710366,81.84046759493857,67.56756901741028,59.92317225152765,75.2119657832929,71.89189314842224,61.14886211439979,82.63492418244469,72.43243336677551,64.23472996095074,80.63013677260028,178.0
180.0,66.66666746139526,56.27317613635745,77.06015878643308,77.77777791023254,67.3842849921936,88.17127082827149,66.66666746139526,62.738296688952154,70.59503823383838,71.11111164093018,61.982403074661896,80.23982020719845,74.59459662437439,68.37250653099136,80.81668671775742,67.56757020950317,61.524144179849955,73.61099623915639,71.89189195632935,60.17325157342644,83.61053233923225,71.89189195632935,63.009903302042005,80.77388061061669,179.0
181.0,66.66666746139526,56.27317613635745,77.06015878643308,77.77777791023254,70.97363892471826,84.58191689574683,66.66666746139526,62.738296688952154,70.59503823383838,71.11111044883728,62.87089080062963,79.35133009704494,75.13513684272766,66.71761744014955,83.55265624530577,69.18919086456299,63.58474815283157,74.79363357629441,71.35135173797607,60.10992673075797,82.59277674519417,70.8108115196228,62.83898212698072,78.7826409122649,180.0
182.0,70.0,61.57458393166867,78.42541606833133,77.77777791023254,70.97363892471826,84.58191689574683,66.66666746139526,62.738296688952154,70.59503823383838,71.11111044883728,62.87089080062963,79.35133009704494,75.13513803482056,66.29436590456007,83.97591016508105,68.10811042785645,62.24879147361575,73.96742938209714,72.97297358512878,62.33242079800711,83.61352637225046,71.35135173797607,62.677401114677025,80.02530236127512,181.0
183.0,72.22222328186035,64.36548279064598,80.07896377307472,78.88888955116272,72.80308290323289,84.97469619909255,66.66666746139526,62.738296688952154,70.59503823383838,71.11111044883728,62.87089080062963,79.35133009704494,74.59459781646729,65.11585269803712,84.07334293489745,68.64865064620972,63.044207790758804,74.25309350166063,73.51351380348206,61.983388994102036,85.04363861286207,70.8108115196228,61.370676131569894,80.25094690767571,182.0
184.0,73.33333373069763,64.20462480168703,82.46204265970823,78.88888955116272,72.80308290323289,84.97469619909255,66.66666746139526,62.738296688952154,70.59503823383838,71.11111044883728,62.87089080062963,79.35133009704494,76.21621966362,68.24439178656797,84.18804754067202,68.64865064620972,63.044207790758804,74.25309350166063,73.51351380348206,61.983388994102036,85.04363861286207,70.8108115196228,61.370676131569894,80.25094690767571,183.0
185.0,68.88888955116272,60.46347348283139,77.31430561949405,78.88888955116272,76.40437105705226,81.37340804527318,66.66666746139526,62.738296688952154,70.59503823383838,72.22222208976746,63.43811800176191,81.006326177773,75.13513803482056,67.63544311057156,82.63483295906956,68.64865064620972,63.044207790758804,74.25309350166063,73.51351380348206,61.069335493784806,85.9576921131793,70.8108115196228,61.370676131569894,80.25094690767571,184.0
186.0,67.77777910232544,61.69197245439561,73.86358575025527,76.66666746139526,70.58086244580585,82.75247247698468,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,75.13513684272766,68.68252155761382,81.5877521278415,69.72973108291626,64.53097925355539,74.92848291227713,74.05405521392822,62.18060550134065,85.9275049265158,71.89189195632935,62.80662811587834,80.97715579678035,185.0
187.0,70.0000011920929,59.17023126066148,80.82977112352431,76.66666746139526,70.58086244580585,82.75247247698468,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,74.59459662437439,67.04635867347221,82.14283457527657,68.64865064620972,63.044207790758804,74.25309350166063,74.05405521392822,62.18060550134065,85.9275049265158,71.89189314842224,64.10548175261394,79.67830454423054,186.0
188.0,70.0,61.57458393166867,78.42541606833133,77.77777791023254,70.9736413580677,84.58191446239739,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,75.67567706108093,68.7851095821451,82.56624454001677,68.64865064620972,63.044207790758804,74.25309350166063,73.51351499557495,61.82608375767609,85.20094623347381,72.43243336677551,65.18032010977767,79.68454662377336,187.0
189.0,71.11111164093018,63.86755521611717,78.35466806574318,78.88888955116272,70.64866990295506,87.12910919937038,65.55555582046509,60.90744448278531,70.20366715814487,71.11111044883728,62.87089080062963,79.35133009704494,76.2162184715271,69.76360430986679,82.6688326331874,67.56756782531738,59.687903199248886,75.44723245138589,72.97297477722168,62.162163704633656,83.7837858498097,71.89189314842224,65.10816202261645,78.67562427422803,188.0
190.0,70.0000011920929,62.54644304416076,77.45355934002502,78.88888955116272,70.64866990295506,87.12910919937038,66.66666746139526,62.738296688952154,70.59503823383838,70.0,61.57458393166867,78.42541606833133,75.67567825317383,68.52499935374045,82.8263571526072,67.56756901741028,59.92317225152765,75.2119657832929,71.89189434051514,61.49438897750964,82.28939970352064,71.89189314842224,65.10816202261645,78.67562427422803,189.0
191.0,68.88889074325562,56.71727907973656,81.06050240677467,77.77777910232544,69.92103755743989,85.63452064721099,66.66666746139526,62.738296688952154,70.59503823383838,71.11111164093018,61.982403074661896,80.23982020719845,76.21621966362,68.96410673982226,83.46833258741773,68.10810923576355,60.60841431151455,75.60780416001255,71.89189434051514,61.49438897750964,82.28939970352064,71.89189314842224,65.10816202261645,78.67562427422803,190.0
192.0,72.22222328186035,64.36548279064598,80.07896377307472,76.66666746139526,70.58086244580585,82.75247247698468,66.66666746139526,62.738296688952154,70.59503823383838,71.11111164093018,61.982403074661896,80.23982020719845,77.29730010032654,69.51088891140908,85.083711289244,68.10811042785645,62.24879147361575,73.96742938209714,72.97297477722168,61.82944619608425,84.11650335835911,71.35135293006897,64.04905162154081,78.65365423859713,191.0
193.0,71.11111164093018,63.86755521611717,78.35466806574318,76.66666746139526,70.58086244580585,82.75247247698468,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,77.83783912658691,71.67472847339062,84.00094977978321,69.18919086456299,63.58474815283157,74.79363357629441,72.97297477722168,61.82944619608425,84.11650335835911,71.35135293006897,64.04905162154081,78.65365423859713,192.0
194.0,70.0,63.665691937569235,76.33430806243076,76.66666746139526,70.58086244580585,82.75247247698468,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,77.29729890823364,71.3759734107654,83.21862440570189,68.64865064620972,62.72732678108189,74.56997451133755,72.97297477722168,61.82944619608425,84.11650335835911,71.35135293006897,64.04905162154081,78.65365423859713,193.0
195.0,72.22222208976746,65.41808553760261,79.0263586419323,76.66666746139526,70.58086244580585,82.75247247698468,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,76.2162184715271,68.7165235472781,83.7159133957761,68.64865064620972,63.044207790758804,74.25309350166063,72.97297477722168,61.82944619608425,84.11650335835911,70.27027130126953,61.512512382711215,79.02803021982785,194.0
196.0,73.33333373069763,62.64700895933644,84.01965850205882,75.55555582046509,69.22124880356895,81.88986283736122,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,79.45946216583252,72.41167472544993,86.50724960621511,69.18919086456299,63.58474815283157,74.79363357629441,72.97297477722168,61.82944619608425,84.11650335835911,69.72973108291626,60.28959552421586,79.16986664161665,195.0
197.0,74.44444537162781,65.14822323057753,83.74066751267809,76.66666626930237,72.01855493162259,81.31477760698215,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,78.91892075538635,72.18924464034171,85.64859687043099,69.18919086456299,63.92065392216979,74.45772780695619,72.97297477722168,62.162163704633656,83.7837858498097,70.27027130126953,60.3399069092018,80.20063569333726,196.0
198.0,73.33333373069763,66.0897768487378,80.57689061265746,77.77777791023254,70.97363892471826,84.58191689574683,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,77.29729890823364,71.07520985047458,83.5193879659927,69.18919086456299,63.92065392216979,74.45772780695619,73.51351499557495,63.15119575394183,83.87583423720807,70.27027130126953,60.3399069092018,80.20063569333726,197.0
199.0,73.33333373069763,62.64700895933644,84.01965850205882,78.88888955116272,72.80308290323289,84.97469619909255,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,77.83784031867981,70.09847740737891,85.57720322998071,68.64865064620972,63.044207790758804,74.25309350166063,72.97297477722168,62.681388980787666,83.26456057365569,69.72973108291626,60.28959552421586,79.16986664161665,198.0
200.0,73.33333373069763,64.20462480168703,82.46204265970823,78.88888955116272,72.80308290323289,84.97469619909255,65.55555582046509,60.90744448278531,70.20366715814487,72.22222208976746,63.43811800176191,81.006326177773,77.83783912658691,71.3852249649266,84.29045328824722,69.18919086456299,63.58474815283157,74.79363357629441,72.97297477722168,62.681388980787666,83.26456057365569,71.35135173797607,61.49482014217175,81.2078833337804,199.0
201.0,73.33333373069763,64.20462480168703,82.46204265970823,78.88888835906982,68.2025638975784,89.57521282056125,58.88888955116271,46.09904068434508,71.67873841798036,64.44444417953491,55.14822203848463,73.74066632058519,80.54054260253906,73.04084638948873,88.04023881558939,64.86486673355103,61.55474499915612,68.17498846794594,58.918920159339905,42.545804718848025,75.29203559983179,60.54054141044617,52.52302948906109,68.55805333183125,200.0
202.0,73.33333373069763,62.64700895933644,84.01965850205882,78.88888835906982,69.76017979280155,88.0175969253381,64.44444537162781,56.01902812423231,72.86986261902331,65.55555582046509,56.42684689145449,74.68426474947569,78.91892075538635,72.18924464034171,85.64859687043099,64.86486673355103,61.0426680871917,68.68706537991035,64.86486673355103,54.75227766254587,74.97745580455617,63.783783912658684,58.874080445083614,68.69348738023376,201.0
203.0,74.44444537162781,65.14822323057753,83.74066751267809,81.11111044883728,74.77680238640652,87.44541851126804,62.222222089767456,56.13641707417805,68.30802710535687,66.66666626930237,55.55555507540697,77.77777746319776,78.37838053703308,71.75813706824354,84.99862400582262,64.86486673355103,56.53457767101381,73.19515579608824,62.70270347595215,55.450590107887685,69.95481684401662,67.02702760696411,63.503134458205885,70.55092075572234,202.0
204.0,74.44444537162781,65.14822323057753,83.74066751267809,78.88888835906982,69.76017979280155,88.0175969253381,61.11111164093017,54.30697508876532,67.91524819309502,65.55555582046509,56.42684689145449,74.68426474947569,77.83784031867981,70.58572772808195,85.08995290927767,64.32432651519775,56.82463062434779,71.82402240604772,60.540542006492615,49.628850608189026,71.4522334047962,65.94594597816467,61.0362425105896,70.85564944573974,203.0
205.0,73.33333373069763,64.20462480168703,82.46204265970823,78.88888955116272,70.64866990295506,87.12910919937038,60.0,51.75978035179235,68.24021964820766,61.11111164093017,54.30697265541589,67.91525062644445,78.91892075538635,72.18924464034171,85.64859687043099,65.4054069519043,57.66604404060339,73.1447698632052,60.54054260253906,49.13782636378981,71.94325884128831,66.48648738861084,60.88204453315993,72.09093024406175,204.0
206.0,74.44444537162781,65.14822323057753,83.74066751267809,80.0,73.66569193756924,86.33430806243076,62.222222089767456,56.13641707417805,68.30802710535687,62.222222089767456,53.98200163785094,70.46244254168397,78.91891956329346,72.46630540163315,85.37153372495376,64.86486673355103,57.97429925461519,71.75543421248686,59.45946156978608,46.21897554471319,72.69994759485897,67.56756901741028,61.22916930762768,73.90596872719289,205.0
207.0,74.44444537162781,65.14822323057753,83.74066751267809,81.11111164093018,76.14207232030843,86.08015096155192,62.222222089767456,56.13641707417805,68.30802710535687,62.22222328186036,51.535898510499166,72.90854805322155,78.91892075538635,73.05959973912749,84.77824177164521,64.32432532310486,57.328552052560354,71.32009859364936,61.08108282089233,48.03511680947081,74.12704883231385,65.94594597816467,59.72385769712383,72.16803425920551,206.0
208.0,74.44444537162781,65.14822323057753,83.74066751267809,80.0,73.66569193756924,86.33430806243076,62.22222328186036,54.97866639990052,69.4657801638202,67.77777791023254,55.73361995275457,79.82193586771052,79.45946097373962,73.85501596249513,85.06390598498412,64.32432532310486,56.82462900265448,71.82402164355523,60.540540814399726,45.419891918577946,75.6611897102215,67.02702760696411,63.503134458205885,70.55092075572234,207.0
209.0,72.22222208976746,61.828729171728504,82.6157150078064,80.0,73.66569193756924,86.33430806243076,63.333333730697625,54.90791844840916,71.75874901298609,68.88888955116272,57.368644035492665,80.40913506683277,80.54054260253906,74.08792694294067,86.99315826213746,64.86486673355103,58.24462326476148,71.48511020234056,60.540542006492615,44.71183872065029,76.36924529233494,67.02702760696411,63.503134458205885,70.55092075572234,208.0
210.0,73.33333373069763,66.0897768487378,80.57689061265746,78.88888835906982,71.64532964852296,86.13244706961669,63.33333492279053,55.87977633059154,70.78689351498952,67.77777791023254,57.09145344874112,78.46410237172397,79.45946097373962,73.85501596249513,85.06390598498412,64.86486673355103,58.24462326476148,71.48511020234056,61.62162303924561,45.24850900079866,77.99473707769256,67.56756782531738,63.74536917895806,71.38976647167671,209.0
211.0,74.44444537162781,65.14822323057753,83.74066751267809,78.88888835906982,71.64532964852296,86.13244706961669,64.44444537162781,61.40154082340762,67.487349919848,66.66666746139526,56.27317454335631,77.06016037943421,80.0000011920929,75.90115066824411,84.09885171594168,65.4054069519043,59.242295514557,71.5685183892516,63.24324488639832,47.530335220351624,78.95615455244501,67.02702641487122,62.586032087727546,71.46802074201489,210.0
212.0,72.22222328186035,66.66666805744156,77.77777850627915,78.88888835906982,71.64532964852296,86.13244706961669,64.44444537162781,61.40154082340762,67.487349919848,65.55555582046509,54.869231049103895,76.24188059182627,79.45946097373962,72.95049010839594,85.96843183908331,67.02702760696411,59.774914683166365,74.27914053076185,64.32432532310486,50.622927894627836,78.02572275158188,67.027028799057,62.586034109170505,71.46802348894352,211.0
213.0,74.44444537162781,65.14822323057753,83.74066751267809,78.88888835906982,69.76017979280155,88.0175969253381,64.44444537162781,61.40154082340762,67.487349919848,65.55555582046509,54.869231049103895,76.24188059182627,81.08108401298523,75.6756788492201,86.48648917675035,65.94594717025757,59.723857206327445,72.16803713418768,65.4054069519043,52.81533677031346,77.99547713349514,67.56757020950317,63.74537156314385,71.3897688558625,212.0
214.0,72.22222328186035,66.66666805744156,77.77777850627915,77.77777791023254,68.993673822227,86.56188199823809,65.55555582046509,60.90744448278531,70.20366715814487,64.44444596767426,49.95732934658757,78.93156258876094,80.54054260253906,73.28842934554122,87.79265585953691,65.94594717025757,59.723857206327445,72.16803713418768,65.94594836235046,53.472454689796734,78.4194420349042,67.0270299911499,63.50313638524521,70.55092359705459,213.0
215.0,75.55555582046509,67.13013857306959,83.98097306786059,77.77777791023254,68.993673822227,86.56188199823809,66.66666746139526,59.862528475880985,73.47080644690955,64.44444596767426,49.95732934658757,78.93156258876094,78.37837934494019,72.03997963515758,84.71677905472279,64.32432532310486,58.46500375697471,70.183646889235,65.94594836235046,55.72558498222746,76.16631174247347,66.48648858070374,62.38763550221628,70.58534165919119,214.0
216.0,75.55555582046509,67.13013857306959,83.98097306786059,77.77777791023254,68.993673822227,86.56188199823809,66.66666746139526,62.738296688952154,70.59503823383838,65.55555701255798,52.886941018388626,78.22417300672734,80.0000011920929,73.77791122816278,86.22209115602301,64.86486554145813,57.97429747805083,71.75543360486543,67.56757020950317,55.330562990331956,79.80457742867439,66.48648858070374,62.38763550221628,70.58534165919119,215.0
217.0,73.33333373069763,66.0897768487378,80.57689061265746,80.0,73.66569193756924,86.33430806243076,64.44444537162781,61.40154082340762,67.487349919848,65.55555701255798,52.886941018388626,78.22417300672734,78.91891956329346,73.05959909690624,84.77824002968067,64.86486554145813,57.97429747805083,71.75543360486543,68.64865183830261,55.74342314049792,81.5538805361073,67.027028799057,62.19228594281381,71.8617716553002,216.0
218.0,76.66666626930237,69.42310710160882,83.91022543699592,80.0,73.66569193756924,86.33430806243076,65.55555582046509,60.90744448278531,70.20366715814487,65.55555701255798,52.886941018388626,78.22417300672734,77.29729890823364,70.24951272500456,84.34508509146272,64.32432532310486,58.46500375697471,70.183646889235,68.64865183830261,55.74342314049792,81.5538805361073,67.027028799057,62.19228594281381,71.8617716553002,217.0
219.0,68.88888955116272,50.213627029336756,87.56415207298869,81.11111164093018,76.14207232030843,86.08015096155192,66.66666626930237,61.11111104488357,72.22222149372116,65.55555701255798,52.886941018388626,78.22417300672734,73.51351499557495,61.51765562110539,85.50937437004451,63.78378510475159,57.56169462300954,70.00587558649363,68.64865064620972,58.25114435359479,79.04615693882465,66.48648738861084,63.40493193132052,69.56804284590116,218.0
220.0,66.66666686534882,47.02481258166641,86.30852114903122,80.0,73.66569193756924,86.33430806243076,68.88888955116272,60.46347348283138,77.31430561949405,65.55555701255798,52.886941018388626,78.22417300672734,74.5945954322815,63.35317164314372,85.83601922141928,64.32432532310486,58.46500375697471,70.183646889235,67.027028799057,55.656388510049865,78.39766908806415,67.02702760696411,63.503134458205885,70.55092075572234,219.0
221.0,68.88888895511627,53.878604978770724,83.89917293146182,80.0,73.66569193756924,86.33430806243076,67.77777791023254,60.534221485419536,75.02133433504555,66.66666746139526,54.88155373917196,78.45178118361856,70.81081211566925,48.24688614561139,93.3747380857271,63.783783912658684,58.874080445083614,68.69348738023376,64.32432532310486,51.880148307937716,76.768502338272,66.48648738861084,62.86043159311164,70.11254318411004,220.0
222.0,72.22222328186035,59.799624147306105,84.6448224164146,80.0,73.66569193756924,86.33430806243076,66.66666626930237,58.809925778087994,74.52340676051674,66.66666746139526,54.88155373917196,78.45178118361856,68.64865005016327,47.748525676887844,89.54877442343869,64.32432413101196,59.88332998523932,68.7653182767846,65.4054069519043,52.38746497372244,78.42334893008615,67.027028799057,62.586034109170505,71.46802348894352,221.0
223.0,75.55555582046509,67.13013857306959,83.98097306786059,80.0,73.66569193756924,86.33430806243076,64.44444417953491,59.47540419251298,69.41348416655684,64.44444537162781,52.92420043083596,75.96469031241965,76.75675868988037,71.84705423796699,81.66646314179376,64.32432532310486,58.46500375697471,70.183646889235,64.86486673355103,52.62785951437981,77.10187395272224,66.48648738861084,61.576782444528014,71.39619233269367,222.0
224.0,74.44444417953491,68.11013716263878,80.77875119643105,80.0,73.66569193756924,86.33430806243076,64.44444417953491,59.47540419251298,69.41348416655684,64.44444537162781,52.92420043083596,75.96469031241965,76.75675630569458,70.83543162439663,82.67808098699253,64.86486554145813,59.45945814251888,70.27027294039738,63.78378510475159,50.18943146088047,77.3781387486227,66.48648858070374,62.38763550221628,70.58534165919119,223.0
225.0,73.33333253860474,63.39525373076145,83.27141134644802,81.11111164093018,76.14207232030843,86.08015096155192,66.66666746139526,62.738296688952154,70.59503823383838,64.44444537162781,52.92420043083596,75.96469031241965,75.13513684272766,65.89046898968395,84.37980469577137,65.4054069519043,60.2066527985199,70.6041611052887,63.24324607849121,50.05804518715062,76.42844696983181,66.48648858070374,62.38763550221628,70.58534165919119,224.0
226.0,76.66666626930237,67.53795734029177,85.79537519831297,81.11111164093018,76.14207232030843,86.08015096155192,68.88888835906982,63.91984903844808,73.85792767969157,66.66666746139526,54.88155373917196,78.45178118361856,74.05405521392822,67.54508608104832,80.56302434680812,65.4054069519043,60.2066527985199,70.6041611052887,64.86486673355103,52.332949604549555,77.3967838625525,65.4054069519043,62.44474461125458,68.36606929255402,225.0
227.0,74.44444417953491,62.92419923874307,85.96468912032675,81.11111164093018,76.14207232030843,86.08015096155192,72.22222089767456,64.36547935278901,80.07896244256011,65.55555701255798,52.886941018388626,78.22417300672734,76.2162172794342,71.38147675559132,81.05095780327709,64.86486554145813,59.45945814251888,70.27027294039738,66.48648738861084,54.160266212910436,78.81270856431125,66.48648738861084,63.40493193132052,69.56804284590116,226.0
228.0,72.22222089767456,61.11111044883728,83.33333134651184,81.11111164093018,76.14207232030843,86.08015096155192,72.22222089767456,64.36547935278901,80.07896244256011,65.55555701255798,52.886941018388626,78.22417300672734,76.2162172794342,70.05310584208691,82.3793287167815,64.86486554145813,59.45945814251888,70.27027294039738,65.94594717025757,53.76877876928552,78.12311557122962,67.02702760696411,63.503134458205885,70.55092075572234,227.0
229.0,74.44444298744202,65.14822102449477,83.74066495038926,81.11111164093018,76.14207232030843,86.08015096155192,71.11111044883728,65.02530380090745,77.19691709676711,65.55555701255798,52.886941018388626,78.22417300672734,75.13513684272766,68.13936403272876,82.13090965272656,64.86486554145813,59.45945814251888,70.27027294039738,67.56756782531738,54.8907684057526,80.24436724488217,66.48648738861084,61.96400113897057,71.0089736382511,228.0
230.0,77.77777671813965,69.92103411958284,85.63451931669645,81.11111164093018,76.14207232030843,86.08015096155192,71.11111044883728,65.02530380090745,77.19691709676711,65.55555701255798,52.886941018388626,78.22417300672734,77.83783912658691,71.3852249649266,84.29045328824722,64.32432532310486,58.46500375697471,70.183646889235,67.027028799057,53.869557769461935,80.18449982865208,67.02702760696411,62.586034005305,71.46802120862323,229.0
231.0,76.66666626930237,67.53795734029177,85.79537519831297,81.11111164093018,76.14207232030843,86.08015096155192,71.11111044883728,65.02530380090745,77.19691709676711,67.77777910232544,56.39227776652439,79.16328043812649,78.91892075538635,71.92314794538746,85.91469356538525,64.32432532310486,58.46500375697471,70.183646889235,66.48648738861084,53.1635067650047,79.80946801221698,67.02702760696411,62.586034005305,71.46802120862323,230.0
232.0,77.77777671813965,69.92103411958284,85.63451931669645,81.11111164093018,76.14207232030843,86.08015096155192,72.22222208976746,65.41808310425317,79.02636107528174,66.66666746139526,54.88155373917196,78.45178118361856,78.37838053703308,72.03998019186268,84.71678088220348,64.32432532310486,57.59464872930428,71.05400191690543,67.02702760696411,54.15013010152156,79.90392511240665,68.10810923576355,65.84686726861264,70.36935120291446,231.0
233.0,76.66666507720947,70.58085924544994,82.752470908969,81.11111164093018,76.14207232030843,86.08015096155192,70.0,63.665691937569235,76.33430806243076,65.55555582046509,53.51139758805142,77.59971405287875,77.83783912658691,71.97851934753857,83.69715890563526,64.86486554145813,57.97429747805083,71.75543360486543,67.02702760696411,54.15013010152156,79.90392511240665,67.56756901741028,64.86486792564392,70.27027010917664,232.0
234.0,76.66666626930237,67.53795734029177,85.79537519831297,81.11111164093018,76.14207232030843,86.08015096155192,68.88888835906982,63.91984903844808,73.85792767969157,65.55555582046509,54.869231049103895,76.24188059182627,77.83783912658691,71.97851934753857,83.69715890563526,65.4054057598114,58.95279010021301,71.8580214194098,67.56757020950317,53.91958896002791,81.21555145897844,67.56756901741028,64.86486792564392,70.27027010917664,233.0
235.0,76.66666626930237,67.53795734029177,85.79537519831297,81.11111164093018,76.14207232030843,86.08015096155192,68.88888835906982,63.91984903844808,73.85792767969157,65.55555582046509,54.869231049103895,76.24188059182627,79.45946097373962,71.6730501986034,87.24587174887584,65.4054057598114,58.95279010021301,71.8580214194098,65.94594717025757,52.89998159102142,78.99191274949371,68.10810923576355,65.84686726861264,70.36935120291446,234.0
236.0,76.66666507720947,70.58085924544994,82.752470908969,81.11111164093018,76.14207232030843,86.08015096155192,70.0,63.665691937569235,76.33430806243076,64.44444537162781,52.92420043083596,75.96469031241965,78.37838053703308,72.03998019186268,84.71678088220348,65.4054057598114,58.95279010021301,71.8580214194098,65.4054069519043,53.108851908670815,77.70196199513778,67.02702760696411,63.503134458205885,70.55092075572234,235.0
237.0,77.77777671813965,72.22222149372085,83.33333194255844,81.11111164093018,76.14207232030843,86.08015096155192,70.0,63.665691937569235,76.33430806243076,65.55555701255798,52.886941018388626,78.22417300672734,77.29729890823364,71.69285504674541,82.90174276972188,64.86486554145813,59.45945814251888,70.27027294039738,65.4054069519043,53.108851908670815,77.70196199513778,67.02702760696411,63.503134458205885,70.55092075572234,236.0
238.0,77.77777671813965,69.92103411958284,85.63451931669645,81.11111164093018,76.14207232030843,86.08015096155192,68.88888835906982,61.43532798980367,76.34244872833598,65.55555701255798,52.886941018388626,78.22417300672734,78.37838053703308,72.03998019186268,84.71678088220348,64.86486554145813,59.45945814251888,70.27027294039738,65.94594717025757,53.18300766937537,78.70888667113977,67.02702760696411,63.503134458205885,70.55092075572234,237.0
239.0,75.55555582046509,65.46338890312617,85.647722737804,81.11111164093018,76.14207232030843,86.08015096155192,67.77777671813965,61.69197088638012,73.86358254989918,65.55555701255798,52.886941018388626,78.22417300672734,78.37838053703308,72.03998019186268,84.71678088220348,64.86486554145813,59.45945814251888,70.27027294039738,65.4054069519043,52.528510572387304,78.28230333142129,67.027028799057,64.7657868319061,69.28827076620792,238.0
240.0,73.33333373069763,66.0897768487378,80.57689061265746,81.11111164093018,76.14207232030843,86.08015096155192,66.66666626930237,61.11111104488357,72.22222149372116,65.55555701255798,52.886941018388626,78.22417300672734,79.45946216583252,72.15716085730436,86.76176347436068,64.86486554145813,59.45945814251888,70.27027294039738,66.48648738861084,53.8674413999586,79.10553337726307,67.02702760696411,64.06636445014475,69.98769076378348,239.0
241.0,75.55555582046509,65.46338890312617,85.647722737804,80.0,73.66569193756924,86.33430806243076,66.66666626930237,61.11111104488357,72.22222149372116,65.55555701255798,52.886941018388626,78.22417300672734,78.91892075538635,71.92314794538746,85.91469356538525,64.86486554145813,59.45945814251888,70.27027294039738,67.56756901741028,55.03565028157523,80.09948775324533,67.02702760696411,64.06636445014475,69.98769076378348,240.0
242.0,77.77777791023254,68.993673822227,86.56188199823809,80.0,73.66569193756924,86.33430806243076,66.66666746139526,59.862528475880985,73.47080644690955,65.55555701255798,52.886941018388626,78.22417300672734,78.37838053703308,72.03998019186268,84.71678088220348,64.86486554145813,59.45945814251888,70.27027294039738,67.027028799057,54.582849065376564,79.47120853273745,67.02702760696411,64.06636445014475,69.98769076378348,241.0
243.0,74.44444417953491,68.11013716263878,80.77875119643105,80.0,73.66569193756924,86.33430806243076,66.66666746139526,59.862528475880985,73.47080644690955,65.55555701255798,52.886941018388626,78.22417300672734,78.91892075538635,71.92314794538746,85.91469356538525,64.86486554145813,59.45945814251888,70.27027294039738,67.56756901741028,55.480712959702636,79.65442507511793,67.02702760696411,64.06636445014475,69.98769076378348,242.0
244.0,74.44444417953491,66.01902889724644,82.86985946182338,80.0,73.66569193756924,86.33430806243076,67.77777791023254,60.53421919968567,75.02133662077941,65.55555701255798,52.886941018388626,78.22417300672734,78.91892075538635,71.92314794538746,85.91469356538525,64.32432532310486,59.12557085985062,69.52307978635909,67.027028799057,54.00908719211738,80.04497040599664,67.56756901741028,65.656470747902,69.47866728691855,243.0
245.0,75.55555582046509,65.46338890312617,85.647722737804,80.0,73.66569193756924,86.33430806243076,67.77777791023254,60.53421919968567,75.02133662077941,65.55555701255798,52.886941018388626,78.22417300672734,79.45946216583252,72.15716085730436,86.76176347436068,63.78378510475159,58.179339662348475,69.3882305471547,67.027028799057,54.00908719211738,80.04497040599664,67.027028799057,64.7657868319061,69.28827076620792,244.0
246.0,74.44444417953491,66.01902889724644,82.86985946182338,80.0,73.66569193756924,86.33430806243076,67.77777791023254,60.53421919968567,75.02133662077941,65.55555701255798,52.886941018388626,78.22417300672734,77.83783912658691,71.97851934753857,83.69715890563526,64.32432532310486,57.59464872930428,71.05400191690543,65.4054069519043,53.71797474916088,77.0928391546477,67.027028799057,64.7657868319061,69.28827076620792,245.0
247.0,75.55555462837219,68.1019960361732,83.00911322057118,80.0,73.66569193756924,86.33430806243076,68.88888835906982,63.91984903844808,73.85792767969157,65.55555701255798,52.886941018388626,78.22417300672734,78.37838053703308,72.03998019186268,84.71678088220348,64.32432532310486,57.59464872930428,71.05400191690543,65.94594717025757,54.07249657577914,77.819397764736,66.48648738861084,63.40493193132052,69.56804284590116,246.0
248.0,76.66666626930237,67.53795734029177,85.79537519831297,80.0,73.66569193756924,86.33430806243076,67.77777671813965,61.69197088638012,73.86358254989918,65.55555701255798,52.886941018388626,78.22417300672734,79.45946097373962,71.6730501986034,87.24587174887584,64.32432532310486,57.59464872930428,71.05400191690543,65.94594717025757,54.07249657577914,77.819397764736,66.48648738861084,63.40493193132052,69.56804284590116,247.0
249.0,75.55555462837219,68.1019960361732,83.00911322057118,80.0,73.66569193756924,86.33430806243076,67.77777671813965,61.69197088638012,73.86358254989918,64.44444537162781,50.500110883648105,78.38877985960751,78.91892075538635,71.92314794538746,85.91469356538525,64.86486554145813,58.52646456090029,71.20326652201598,66.48648738861084,54.160266212910436,78.81270856431125,66.48648738861084,63.40493193132052,69.56804284590116,248.0
250.0,75.55555582046509,65.46338890312617,85.647722737804,80.0,73.66569193756924,86.33430806243076,67.77777671813965,61.69197088638012,73.86358254989918,64.44444537162781,50.500110883648105,78.38877985960751,78.37837934494019,71.75813709282511,84.99862159705526,64.86486554145813,58.52646456090029,71.20326652201598,66.48648738861084,54.30931925222171,78.66365552499997,66.48648738861084,63.40493193132052,69.56804284590116,249.0
251.0,75.55555582046509,67.13013857306959,83.98097306786059,75.55555462837219,62.176005151379556,88.93510410536483,50.00000119209289,33.33333502213152,66.66666736205426,63.333333730697625,54.907916483302124,71.75875097809313,78.37838053703308,72.03998019186268,84.71678088220348,67.027028799057,63.01827123094658,71.03578636716743,54.59459602832795,44.77518823188191,64.41400382477399,57.297296524047844,51.75840432031104,62.83618872778465,250.0
252.0,74.44444537162781,65.14822323057753,83.74066751267809,74.44444417953491,59.434160754706085,89.45472760436374,52.222222685813904,37.2119383234067,67.23250704822111,65.55555701255798,57.31533656064147,73.7957774644745,78.37838053703308,70.49871591096458,86.25804516310158,67.027028799057,63.01827123094658,71.03578636716743,56.2162184715271,46.58458069300066,65.84785625005354,61.62162184715271,57.61286608738716,65.63037760691826,251.0
253.0,72.22222328186035,66.66666805744156,77.77777850627915,76.66666626930237,61.759545530770055,91.57378700783468,54.44444477558136,42.40028729924091,66.48860225192182,64.44444537162781,52.92420043083597,75.96469031241965,78.91892075538635,69.47878536733344,88.35905614343926,67.02702760696411,62.192286583321305,71.86176863060692,57.837838530540466,44.93261092498252,70.7430661360984,63.783783912658684,60.157726784359525,67.40984104095784,252.0
254.0,71.11111164093018,66.46300101566216,75.7592222661982,76.66666626930237,58.49397033493094,94.8393622036738,54.4444453716278,43.058945053769754,65.82994568948584,63.333333730697625,50.54348408716193,76.12318337423332,78.91891956329346,70.50139910813098,87.33644001845593,68.64865064620972,65.02259485071052,72.27470644170891,60.00000178813934,45.02497929970486,74.97502427657383,64.32432532310486,60.315569161484675,68.33308148472504,253.0
255.0,73.33333373069763,68.68522239301785,77.98144506837741,73.33333373069763,58.9531354665269,87.71353199486836,54.44444477558136,41.18073840784206,67.70815114332066,64.44444417953491,49.95732847274171,78.93155988632812,78.91892075538635,71.92314794538746,85.91469356538525,65.94594717025757,61.423458427176115,70.46843591333902,58.91892075538635,44.18981007923401,73.6480314315387,63.24324488639832,58.33354141882325,68.15294835397339,254.0
256.0,72.22222328186035,66.66666805744156,77.77777850627915,74.44444417953491,59.434160754706085,89.45472760436374,54.4444453716278,39.53732518842907,69.35156555482654,63.333333730697625,49.38900043007078,77.27766703132447,75.13513684272766,64.42615591136945,85.84411777408587,66.48648858070374,62.38763550221628,70.58534165919119,60.00000238418579,46.84253055876263,73.15747420960895,64.86486673355103,56.53457767101381,73.19515579608824,255.0
257.0,72.22222328186035,66.66666805744156,77.77777850627915,74.44444417953491,59.434160754706085,89.45472760436374,55.55555641651153,42.5266232561449,68.58448957687816,61.11111164093017,46.94716939185358,75.27505389000676,80.00000238418579,74.39555938501506,85.60444538335652,67.56757020950317,64.25744847510826,70.87769194389809,62.70270466804504,51.49381751994757,73.9115918161425,64.86486673355103,56.53457767101381,73.19515579608824,256.0
258.0,71.11111164093018,63.86755521611717,78.35466806574318,74.44444417953491,59.434160754706085,89.45472760436374,57.777777910232544,44.98792878450892,70.56762703595616,64.44444537162781,49.43416084376557,79.45472989949005,80.00000238418579,74.39555938501506,85.60444538335652,68.10811042785645,64.58421727909821,71.63200357661468,63.24324488639832,52.33155334046069,74.15493643233596,65.4054069519043,57.905710846254244,72.90510305755434,257.0
259.0,72.22222208976746,63.43811800176191,81.006326177773,75.55555582046509,61.611223707191215,89.49988793373896,60.00000059604644,47.95584305097202,72.04415814112086,65.55555701255798,50.648437273626044,80.46267675148992,79.45946097373962,71.21732569183182,87.70159625564743,68.64865183830261,64.54979954585812,72.7475041307471,62.70270347595215,53.07106628281707,72.33434066908723,64.86486673355103,56.98520210748253,72.74453135961953,258.0
260.0,71.11111164093018,66.46300101566216,75.7592222661982,77.77777910232544,61.58069095984891,93.97486724480197,58.88888955116271,44.40177258721596,73.37600651510947,64.44444537162781,51.654597022622234,77.23429372063337,77.83783912658691,69.64013689982632,86.03554135334751,68.64865183830261,64.54979954585812,72.7475041307471,59.459460377693176,46.92754357005843,71.99137718532792,65.94594836235046,58.64364826715907,73.24824845754185,259.0
261.0,71.11111164093018,66.46300101566216,75.7592222661982,78.88888835906982,62.502354765986404,95.27542195215324,58.88888955116271,45.50933995042264,72.26843915190278,63.333333730697625,54.907916483302124,71.75875097809313,79.45946097373962,71.6730501986034,87.24587174887584,69.72973227500916,65.28873812923652,74.17072642078179,61.08108282089233,48.318143193790206,73.84402244799445,65.94594717025757,60.34150445852615,71.55038988198899,260.0
262.0,71.11111164093018,66.46300101566216,75.7592222661982,76.66666746139526,62.28646850640594,91.04686641638459,56.666666865348816,42.28646819820067,71.04686553249695,64.44444537162781,56.01902812423231,72.86986261902331,78.91892075538635,71.92314794538746,85.91469356538525,69.18919086456299,65.09033935816117,73.2880423709648,61.62162303924561,48.1894354113132,75.05381066717803,65.4054057598114,60.57066423636835,70.24014728325444,261.0
263.0,72.22222208976746,68.29385131732434,76.15059286221057,76.66666746139526,62.28646850640594,91.04686641638459,56.666666865348816,42.28646819820067,71.04686553249695,65.55555582046509,56.426846891454495,74.68426474947569,78.91892194747925,72.75581220912582,85.08203168583267,68.10810923576355,65.84686726861264,70.36935120291446,60.54054141044617,48.21432023474576,72.86676258614658,64.86486673355103,61.55474499915612,68.17498846794594,262.0
264.0,75.55555582046509,69.22124880356895,81.88986283736122,75.55555582046509,62.765707471459514,88.34540416947065,57.777777910232544,44.39822868073471,71.15732713973037,66.66666746139526,56.27317454335632,77.06016037943421,80.00000238418579,72.21359098837749,87.78641377999409,67.56756901741028,64.86486792564392,70.27027010917664,60.0000011920929,47.55582314130166,72.44417924288415,64.32432651519775,61.36366335837838,67.28498967201712,263.0
265.0,74.44444417953491,68.11013716263878,80.77875119643105,75.55555582046509,62.765707471459514,88.34540416947065,55.55555582046509,44.44444462656969,66.66666701436048,65.55555582046509,56.426846891454495,74.68426474947569,79.45945978164673,72.41167359841765,86.5072459648758,67.02702760696411,63.503134458205885,70.55092075572234,58.37838053703308,44.51796879790089,72.23879227616527,64.32432532310486,60.800431260053266,67.84821938615646,264.0
266.0,75.55555462837219,68.1019960361732,83.00911322057118,76.66666746139526,62.28646850640594,91.04686641638459,56.66666746139526,44.622509503917286,68.71082541887323,63.33333492279053,55.879774109257646,70.78689573632342,79.45946097373962,71.6730501986034,87.24587174887584,67.02702760696411,63.503134458205885,70.55092075572234,59.45946097373962,45.81148178987307,73.10744015760616,64.32432532310486,60.800431260053266,67.84821938615646,265.0
267.0,76.66666626930237,67.53795734029177,85.79537519831297,76.66666746139526,62.28646850640594,91.04686641638459,57.777777910232544,44.39822868073471,71.15732713973037,64.44444537162781,56.01902812423231,72.86986261902331,80.0000011920929,71.7578660079107,88.24213637627508,68.10811042785645,64.58421727909821,71.63200357661468,59.45946097373962,45.81148178987307,73.10744015760616,67.0270299911499,60.29735363672742,73.75670634557238,266.0
268.0,74.44444537162781,69.47540538460588,79.41348535864974,77.77777791023254,63.07915982832401,92.47639599214108,58.88888895511627,47.368643942464686,70.40913396776786,66.66666746139526,54.88155514406684,78.45177977872369,78.37837934494019,72.33495198248644,84.42180670739393,69.18919205665588,65.56313492835672,72.81524918495505,59.45946156978608,45.158102081286636,73.76082105828553,66.48648858070374,60.264399522944665,72.7085776384628,267.0
269.0,73.33333373069763,68.68522239301785,77.98144506837741,78.88888955116272,63.47284858248304,94.3049305198424,58.88888895511627,47.368643942464686,70.40913396776786,64.44444417953491,52.27283237998741,76.6160559790824,78.37837934494019,72.33495198248644,84.42180670739393,69.18919205665588,65.56313492835672,72.81524918495505,61.6216242313385,47.92022680286148,75.32302165981552,65.4054069519043,58.67573299126195,72.13508091254664,268.0
270.0,74.44444537162781,69.47540538460588,79.41348535864974,78.88888955116272,63.47284858248304,94.3049305198424,60.00000059604644,49.313676599359695,70.68632459273319,63.333333730697625,50.54348538169205,76.1231820797032,81.08108282089233,73.20141768371832,88.96074795806635,69.18919086456299,63.92065162892941,74.45773010019656,61.62162303924561,49.17744479427483,74.0658012842164,66.48648977279663,58.700078583879176,74.27290096171409,269.0
271.0,75.55555582046509,69.22124880356895,81.88986283736122,78.88888955116272,63.47284858248304,94.3049305198424,58.888890147209175,48.05911922204021,69.71866107237814,63.333333730697625,50.54348538169205,76.1231820797032,79.45946097373962,71.6730501986034,87.24587174887584,69.72973227500916,65.28873812923652,74.17072642078179,61.62162303924561,49.17744479427483,74.0658012842164,64.86486673355103,58.526468294543925,71.20326517255812,270.0
272.0,76.66666626930237,69.42310938734254,83.9102231512622,78.88888955116272,63.47284858248304,94.3049305198424,57.777778506278985,46.25753356548714,69.29802344707083,63.333333730697625,50.54348538169205,76.1231820797032,78.91891956329346,71.41922463904446,86.41861448754246,70.27027249336243,65.99692402376284,74.54362096296201,62.16216325759888,49.48536352034033,74.83896299485743,64.86486673355103,58.526468294543925,71.20326517255812,271.0
273.0,76.66666626930237,69.42310938734254,83.9102231512622,77.77777910232544,61.58069095984891,93.97486724480197,57.777778506278985,46.25753356548714,69.29802344707083,63.333333730697625,50.54348538169205,76.1231820797032,79.45946097373962,71.6730501986034,87.24587174887584,69.72973227500916,65.28873812923652,74.17072642078179,62.16216325759888,49.48536352034033,74.83896299485743,65.4054069519043,58.95279391369799,71.8580199901106,272.0
274.0,75.55555462837219,68.1019960361732,83.00911322057118,77.77777910232544,61.58069095984891,93.97486724480197,57.777777910232544,44.39822868073471,71.15732713973037,64.44444417953491,52.27283237998741,76.6160559790824,78.91891956329346,71.41922463904446,86.41861448754246,69.72973227500916,65.28873812923652,74.17072642078179,61.62162303924561,48.18943541131319,75.05381066717803,67.56757020950317,60.94732674071363,74.18781367829271,273.0
275.0,76.66666626930237,69.42310938734254,83.9102231512622,76.66666746139526,61.250627137116254,92.08270778567427,57.777777910232544,44.39822868073471,71.15732713973037,64.44444417953491,52.27283237998741,76.6160559790824,80.0000011920929,71.7578660079107,88.24213637627508,70.27027249336243,65.99692402376284,74.54362096296201,61.62162303924561,49.62576232186586,73.61748375662536,66.48648738861084,60.88204453315993,72.09093024406175,274.0
276.0,76.66666626930237,69.42310938734254,83.9102231512622,76.66666746139526,61.250627137116254,92.08270778567427,58.88888955116271,46.09904068434508,71.67873841798036,64.44444537162781,54.35227681372512,74.53661392953049,79.45946097373962,71.6730501986034,87.24587174887584,69.72973108291626,65.72097532315071,73.73848684268181,62.16216444969177,49.63024603522348,74.69408286416007,65.94594717025757,60.67741022786437,71.21448411265077,275.0
277.0,76.66666626930237,69.42310938734254,83.9102231512622,75.55555582046509,61.611223707191215,89.49988793373896,58.88888955116271,46.09904068434508,71.67873841798036,64.44444537162781,54.35227681372512,74.53661392953049,80.00000238418579,71.98249036233695,88.01751440603464,69.72973108291626,65.72097532315071,73.73848684268181,62.16216444969177,49.63024603522348,74.69408286416007,65.4054069519043,60.206655122543424,70.60415878126517,276.0
278.0,76.66666626930237,69.42310938734254,83.9102231512622,75.55555582046509,61.611223707191215,89.49988793373896,60.0000011920929,46.736294387454905,73.2637079967309,64.44444537162781,54.35227681372512,74.53661392953049,80.00000238418579,71.98249036233695,88.01751440603464,69.18919086456299,66.10763566865616,72.27074606046982,62.70270466804504,50.40614824923675,74.99926108685332,65.94594836235046,60.02462286488222,71.86727385981871,277.0
279.0,76.66666626930237,69.42310938734254,83.9102231512622,75.55555582046509,61.611223707191215,89.49988793373896,58.88888955116271,44.944555775594715,72.8332233267307,64.44444537162781,54.35227681372512,74.53661392953049,78.91892075538635,71.92314794538746,85.91469356538525,69.18919086456299,66.10763566865616,72.27074606046982,62.16216325759888,49.9251547219813,74.39917179321645,66.48648858070374,60.56516308323549,72.40781407817198,278.0
280.0,76.66666626930237,72.01855493162259,81.31477760698215,75.55555582046509,61.611223707191215,89.49988793373896,60.00000059604644,47.95584305097202,72.04415814112086,64.44444537162781,54.35227681372512,74.53661392953049,80.0000011920929,71.7578660079107,88.24213637627508,68.64865064620972,65.5670951889194,71.73020610350004,62.16216325759888,49.9251547219813,74.39917179321645,67.027028799057,62.19228594281381,71.8617716553002,279.0
281.0,76.66666626930237,72.01855493162259,81.31477760698215,76.66666746139526,61.75954883313029,91.57378608966025,60.00000059604644,47.95584305097202,72.04415814112086,63.333333730697625,53.241165172794936,73.42550228860031,80.00000238418579,71.98249036233695,88.01751440603464,68.64865064620972,65.5670951889194,71.73020610350004,61.62162303924561,48.74472534614879,74.49852073234243,66.48648738861084,62.387635685698456,70.58533909152322,280.0
282.0,75.55555582046509,69.22124880356895,81.88986283736122,76.66666746139526,61.75954883313029,91.57378608966025,60.00000059604644,47.95584305097202,72.04415814112086,64.44444417953491,52.27283237998741,76.6160559790824,78.91892075538635,71.17955805223377,86.65828345853893,68.10811161994934,63.66711729280567,72.54910594709301,61.08108282089233,47.48672929552154,74.67543634626311,66.48648738861084,62.387635685698456,70.58533909152322,281.0
283.0,75.55555582046509,69.22124880356895,81.88986283736122,75.55555582046509,61.611223707191215,89.49988793373896,60.00000059604644,47.95584305097202,72.04415814112086,64.44444417953491,52.27283237998741,76.6160559790824,78.37838053703308,72.03998019186268,84.71678088220348,68.64865183830261,63.380114284378664,73.91718939222656,61.6216242313385,47.92022680286148,75.32302165981552,66.48648738861084,62.387635685698456,70.58533909152322,282.0
284.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666746139526,61.75954883313029,91.57378608966025,60.00000059604644,47.95584305097202,72.04415814112086,63.333333730697625,50.54348538169205,76.1231820797032,80.00000238418579,71.98249036233695,88.01751440603464,68.64865183830261,63.380114284378664,73.91718939222656,62.16216444969177,48.24915006501958,76.07517883436397,66.48648738861084,62.387635685698456,70.58533909152322,283.0
285.0,75.55555462837219,70.58651464135026,80.52459461539412,76.66666746139526,61.75954883313029,91.57378608966025,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,50.54348538169205,76.1231820797032,78.37838053703308,72.03998019186268,84.71678088220348,68.64865183830261,63.380114284378664,73.91718939222656,61.62162303924561,48.18943541131319,75.05381066717803,66.48648738861084,62.387635685698456,70.58533909152322,284.0
286.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666746139526,61.75954883313029,91.57378608966025,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,50.54348538169205,76.1231820797032,78.91892075538635,71.92314794538746,85.91469356538525,69.18919205665588,64.27948858908081,74.09889552423095,62.16216325759888,49.48536352034033,74.83896299485743,66.48648738861084,62.387635685698456,70.58533909152322,285.0
287.0,74.44444417953491,68.11013716263878,80.77875119643105,76.66666746139526,61.75954883313029,91.57378608966025,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,50.54348538169205,76.1231820797032,78.91892075538635,71.92314794538746,85.91469356538525,69.72973227500916,64.89499075156611,74.5644737984522,62.16216325759888,49.48536352034033,74.83896299485743,66.48648738861084,62.387635685698456,70.58533909152322,286.0
288.0,74.44444417953491,68.11013716263878,80.77875119643105,75.55555582046509,61.611223707191215,89.49988793373896,62.2222226858139,50.17806610301449,74.2663792686133,64.44444537162781,49.43416084376557,79.45472989949005,78.91892194747925,72.18924535367867,85.64859854127982,69.72973227500916,64.89499075156611,74.5644737984522,62.16216325759888,49.48536352034033,74.83896299485743,66.48648738861084,62.387635685698456,70.58533909152322,287.0
289.0,73.33333373069763,66.0897768487378,80.57689061265746,75.55555582046509,61.611223707191215,89.49988793373896,62.2222226858139,50.17806610301449,74.2663792686133,64.44444537162781,49.43416084376557,79.45472989949005,78.91892075538635,71.92314794538746,85.91469356538525,69.72973227500916,64.89499075156611,74.5644737984522,62.16216325759888,49.48536352034033,74.83896299485743,65.94594717025757,61.84709566385576,70.04479867665938,288.0
290.0,76.66666626930237,72.01855493162259,81.31477760698215,75.55555462837219,63.38394418910844,87.72716506763595,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,50.54348538169205,76.1231820797032,79.45946097373962,71.6730501986034,87.24587174887584,69.72973227500916,64.89499075156611,74.5644737984522,62.16216325759888,49.48536352034033,74.83896299485743,65.94594717025757,61.84709566385576,70.04479867665938,289.0
291.0,75.55555462837219,70.58651464135026,80.52459461539412,75.55555462837219,63.38394418910844,87.72716506763595,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,51.81308878990578,74.85357867148947,78.91892194747925,72.18924535367867,85.64859854127982,69.72973227500916,64.89499075156611,74.5644737984522,62.16216325759888,49.48536352034033,74.83896299485743,65.94594717025757,61.84709566385576,70.04479867665938,290.0
292.0,74.44444417953491,68.11013716263878,80.77875119643105,75.55555462837219,63.38394418910844,87.72716506763595,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,51.81308878990578,74.85357867148947,79.45946097373962,71.6730501986034,87.24587174887584,69.18919205665588,64.27948858908081,74.09889552423095,62.70270466804504,49.54523167948852,75.86017765660155,65.94594717025757,61.84709566385576,70.04479867665938,291.0
293.0,74.44444417953491,68.11013716263878,80.77875119643105,75.55555462837219,63.38394418910844,87.72716506763595,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,51.81308878990578,74.85357867148947,79.45946097373962,71.6730501986034,87.24587174887584,68.64865064620972,63.044205634965216,74.25309565745421,62.16216444969177,49.20045634509695,75.12387255428659,65.94594717025757,61.84709566385576,70.04479867665938,292.0
294.0,75.55555462837219,70.58651464135026,80.52459461539412,75.55555462837219,63.38394418910844,87.72716506763595,62.2222226858139,50.17806610301449,74.2663792686133,64.44444537162781,52.92420043083597,75.96469031241965,79.45946216583252,72.15716085730436,86.76176347436068,68.64865064620972,63.044205634965216,74.25309565745421,62.16216444969177,49.20045634509695,75.12387255428659,65.94594717025757,61.84709566385576,70.04479867665938,293.0
295.0,75.55555462837219,70.58651464135026,80.52459461539412,75.55555462837219,63.38394418910844,87.72716506763595,62.2222226858139,50.17806610301449,74.2663792686133,64.44444537162781,52.92420043083597,75.96469031241965,79.45946097373962,71.6730501986034,87.24587174887584,68.64865064620972,63.044205634965216,74.25309565745421,61.6216242313385,47.92022680286148,75.32302165981552,65.94594717025757,61.84709566385576,70.04479867665938,294.0
296.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666626930237,63.4029604632899,89.93037207531484,61.11111104488373,48.08217883759855,74.14004325216891,65.55555582046509,52.29185001445262,78.81926162647756,79.45946097373962,71.6730501986034,87.24587174887584,68.64865064620972,63.044205634965216,74.25309565745421,61.6216242313385,47.92022680286148,75.32302165981552,65.94594717025757,61.84709566385576,70.04479867665938,295.0
297.0,75.55555582046509,69.22124880356895,81.88986283736122,77.77777671813965,66.66666552424425,88.88888791203505,61.11111104488373,48.08217883759855,74.14004325216891,65.55555582046509,52.29185001445262,78.81926162647756,79.45946216583252,72.15716085730436,86.76176347436068,69.18919205665588,64.27948858908081,74.09889552423095,61.08108401298523,48.035116951970366,74.1270510740001,65.94594717025757,61.84709566385576,70.04479867665938,296.0
298.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777671813965,66.66666552424425,88.88888791203505,61.11111104488373,48.08217883759855,74.14004325216891,64.44444417953491,51.06489594001635,77.82399241905348,78.91892075538635,71.41922486453639,86.41861664623632,69.18919205665588,64.27948858908081,74.09889552423095,61.08108401298523,48.035116951970366,74.1270510740001,65.94594717025757,61.84709566385576,70.04479867665938,297.0
299.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777671813965,66.66666552424425,88.88888791203505,61.11111104488373,48.08217883759855,74.14004325216891,63.333333730697625,50.54348538169205,76.1231820797032,79.45946097373962,71.6730501986034,87.24587174887584,69.72973227500916,65.28873812923652,74.17072642078179,61.08108401298523,48.035116951970366,74.1270510740001,66.48648738861084,61.96400113897057,71.0089736382511,298.0
300.0,76.66666626930237,72.01855493162259,81.31477760698215,77.77777671813965,66.66666552424425,88.88888791203505,62.2222226858139,50.17806610301449,74.2663792686133,63.333333730697625,50.54348538169205,76.1231820797032,79.45946097373962,71.6730501986034,87.24587174887584,69.72973227500916,65.28873812923652,74.17072642078179,61.08108401298523,48.035116951970366,74.1270510740001,66.48648738861084,61.96400113897057,71.0089736382511,299.0
301.0,74.44444417953491,68.11013716263878,80.77875119643105,80.0,73.66569193756924,86.33430806243076,42.22222328186035,34.76866246832747,49.67578409539323,54.4444453716278,49.79633403394802,59.09255670930758,78.37838053703308,71.48781305809725,85.26894801596892,67.027028799057,62.586034109170505,71.46802348894352,41.08108162879944,19.595020572929027,62.56714268466985,57.83783912658691,49.163890639081856,66.51178761409196,300.0
302.0,74.44444417953491,68.11013716263878,80.77875119643105,81.11111164093018,73.65755127166402,88.56467201019633,48.88888955116272,38.95080974371916,58.82696935860628,54.44444596767426,48.35863972782942,60.530252207519105,80.0000011920929,71.7578660079107,88.24213637627508,66.48648738861084,62.86043159311164,70.11254318411004,44.32432562112808,24.77871985470532,63.86993138755085,59.45946097373962,51.1291719112024,67.78975003627683,301.0
303.0,75.55555582046509,69.22124880356895,81.88986283736122,81.11111164093018,73.65755127166402,88.56467201019633,52.222223877906806,41.392451576793746,63.051996179019866,54.44444596767426,48.35863972782942,60.530252207519105,79.45946097373962,71.6730501986034,87.24587174887584,67.56756782531738,64.25744609092247,70.8776895597123,50.27027130126953,31.68243441743389,68.85810818510518,59.45946097373962,51.1291719112024,67.78975003627683,302.0
304.0,75.55555582046509,69.22124880356895,81.88986283736122,80.0,73.66569193756924,86.33430806243076,53.33333432674407,38.32304935766849,68.34361929581965,58.888890743255615,53.91985142263387,63.85793006387736,78.37838053703308,71.48781305809725,85.26894801596892,68.10810923576355,64.09935166765312,72.11686680387398,52.97297477722168,36.1379354936183,69.80801406082506,58.37838053703308,50.591969348115626,66.16479172595054,303.0
305.0,76.66666746139526,68.42644700947875,84.90688791331178,78.88888955116272,70.64866990295506,87.12910919937038,51.111111640930176,36.730913261623066,65.49131002023728,60.0000011920929,55.35189056682489,64.64811181736091,79.45946097373962,71.6730501986034,87.24587174887584,69.18919086456299,64.66670212148153,73.71167960764444,55.67567706108093,44.76398448170552,66.58736964045634,60.0000011920929,51.802298081034216,68.1977043031516,304.0
306.0,74.44444417953491,68.11013716263878,80.77875119643105,80.0,71.57458393166867,88.42541606833133,52.222222685813904,39.43237388372281,65.012071487905,58.888890743255615,53.91985142263387,63.85793006387736,79.45946097373962,71.6730501986034,87.24587174887584,68.10810923576355,64.09935166765312,72.11686680387398,58.91892075538635,50.94709318145215,66.89074832932054,60.54054260253906,54.93609931592937,66.14498588914876,305.0
307.0,75.55555582046509,67.13013857306959,83.98097306786059,80.0,71.57458393166867,88.42541606833133,53.33333373069763,41.81308907734494,64.85357838405032,58.88888955116271,55.84598826762337,61.931790834702056,78.37838053703308,71.48781305809725,85.26894801596892,67.56756901741028,63.745368263708876,71.38976977111169,58.91891956329346,49.28728178476702,68.5505573418199,60.0000011920929,54.801249672601685,65.19875271158412,306.0
308.0,75.55555582046509,69.22124880356895,81.88986283736122,80.0000011920929,69.90783312635922,90.09216925782657,53.33333432674407,38.84621736279732,67.82045129069083,60.0000011920929,55.35189056682489,64.64811181736091,79.45946097373962,71.6730501986034,87.24587174887584,67.56756901741028,63.745368263708876,71.38976977111169,58.91891956329346,49.67425380131884,68.16358532526807,61.08108282089233,54.03329789481674,68.12886774696791,307.0
309.0,75.55555582046509,69.22124880356895,81.88986283736122,81.11111164093018,72.68569321447046,89.53653006738989,51.111111640930176,37.84740508594858,64.37481819591177,58.88888955116271,55.84598826762337,61.931790834702056,79.45946097373962,71.6730501986034,87.24587174887584,67.02702760696411,64.06636445014475,69.98769076378348,57.83783912658691,48.75257590673181,66.923102346442,61.62162303924561,54.12192897419762,69.1213171042936,308.0
310.0,75.55555582046509,67.13013857306959,83.98097306786059,82.22222208976746,73.98200023136029,90.46244394817462,50.00000059604645,35.301382795743564,64.69861839634933,58.88888955116271,55.84598826762337,61.931790834702056,78.37838053703308,71.48781305809725,85.26894801596892,67.56756782531738,64.25744609092247,70.8776895597123,57.297300100326545,48.45652897225798,66.13807122839512,61.62162303924561,53.42392159852788,69.81932447996334,309.0
311.0,75.55555582046509,69.22124880356895,81.88986283736122,82.22222208976746,73.98200023136029,90.46244394817462,48.88889014720917,36.2202736302725,61.55750666414583,58.888890743255615,53.91985142263387,63.85793006387736,80.00000238418579,71.98249036233695,88.01751440603464,68.64864945411682,63.73894500220344,73.5583539060302,58.37838053703308,49.09429245675963,67.66246861730653,61.08108162879944,52.19909478822353,69.96306846937534,310.0
312.0,75.55555582046509,69.22124880356895,81.88986283736122,82.22222328186035,71.53589866543396,92.90854789828674,51.111112236976616,40.42478700081079,61.797437473142445,57.77777910232545,51.44347103989468,64.11208716475622,78.91892075538635,71.17955805223377,86.65828345853893,68.64864945411682,63.73894500220344,73.5583539060302,57.29729950428008,46.93498103995187,67.65961796860829,61.62162303924561,51.98998467532766,71.25326140316356,311.0
313.0,74.44444417953491,68.11013716263878,80.77875119643105,82.22222328186035,71.53589866543396,92.90854789828674,51.111112236976616,41.173031429932834,61.0491930440204,57.77777910232545,51.44347103989468,64.11208716475622,78.91892075538635,71.92314794538746,85.91469356538525,69.18918967247009,64.27948522055671,74.09889412438348,56.75675928592682,47.79290777868054,65.72061079317311,61.62162542343139,51.25930641498978,71.983944431873,312.0
314.0,74.44444417953491,68.11013716263878,80.77875119643105,82.22222328186035,71.53589866543396,92.90854789828674,52.222223281860344,42.925999894089536,61.51844666963115,57.77777910232545,51.44347103989468,64.11208716475622,79.45946097373962,71.6730501986034,87.24587174887584,68.64864945411682,63.73894500220344,73.5583539060302,55.67567765712737,46.39158788507449,64.95976742918025,61.6216242313385,52.376959079259116,70.8662893834179,313.0
315.0,74.44444417953491,68.11013716263878,80.77875119643105,82.22222328186035,71.53589866543396,92.90854789828674,52.222223281860344,42.925999894089536,61.51844666963115,56.66666746139526,52.018556836127246,61.31477808666327,78.91892075538635,71.92314794538746,85.91469356538525,68.10810923576355,64.09935166765312,72.11686680387398,54.59459543228149,43.88561540349466,65.30357546106832,62.16216444969177,52.049577768188406,72.27475113119515,314.0
316.0,75.55555582046509,69.22124880356895,81.88986283736122,83.33333373069763,74.54922775782772,92.11743970356754,51.111112236976616,41.173031429932834,61.0491930440204,57.77777910232545,51.44347103989468,64.11208716475622,79.45946097373962,71.6730501986034,87.24587174887584,67.56756782531738,64.25744609092247,70.8776895597123,54.59459543228149,43.88561540349466,65.30357546106832,62.16216444969177,52.049577768188406,72.27475113119515,315.0
317.0,75.55555582046509,67.13013857306959,83.98097306786059,83.33333373069763,74.54922775782772,92.11743970356754,51.111112236976616,41.173031429932834,61.0491930440204,55.55555701255799,51.62718624011488,59.4839277850011,78.91892075538635,71.17955805223377,86.65828345853893,68.64864945411682,64.54979637562937,72.74750253260427,54.59459602832795,44.2322779915174,64.95691406513849,61.08108282089233,50.860719913630184,71.30144572815448,316.0
318.0,74.44444417953491,68.11013716263878,80.77875119643105,84.44444537162781,75.31573481027687,93.57315593297875,51.111112236976616,41.173031429932834,61.0491930440204,55.55555701255799,51.62718624011488,59.4839277850011,78.91892075538635,71.92314794538746,85.91469356538525,69.18919086456299,64.66670212148153,73.71167960764444,54.05405521392822,43.075625244746476,65.03248518310997,61.08108162879944,49.83965669323308,72.3225065643658,317.0
319.0,76.66666746139526,68.42644700947875,84.90688791331178,84.44444537162781,75.31573481027687,93.57315593297875,52.222222685813904,40.050610818252224,64.39383455337558,54.4444465637207,51.959925404009496,56.92896772343191,79.45946097373962,71.6730501986034,87.24587174887584,69.18919086456299,64.66670212148153,73.71167960764444,54.05405521392822,43.075625244746476,65.03248518310997,62.70270347595215,52.69905112141966,72.70635583048464,318.0
320.0,74.44444417953491,68.11013716263878,80.77875119643105,82.22222208976746,74.97866337922059,89.46578080031432,50.00000119209289,38.88888925313947,61.11111313104631,53.333334922790534,50.29043037457035,56.37623947101072,79.45946097373962,71.6730501986034,87.24587174887584,68.64864945411682,64.54979637562937,72.74750253260427,55.13513565063477,44.39210461661233,65.87816668465722,62.70270347595215,52.69905112141966,72.70635583048464,319.0
321.0,74.44444417953491,68.11013716263878,80.77875119643105,82.22222208976746,74.97866337922059,89.46578080031432,51.111111640930176,37.84740508594858,64.37481819591177,53.333334922790534,50.29043037457035,56.37623947101072,78.91892075538635,71.92314794538746,85.91469356538525,68.64864945411682,64.54979637562937,72.74750253260427,55.13513565063477,44.39210461661233,65.87816668465722,61.08108282089233,51.99581880312813,70.16634683865652,320.0
322.0,76.66666746139526,68.42644700947875,84.90688791331178,82.22222208976746,74.97866337922059,89.46578080031432,51.111111640930176,37.84740508594858,64.37481819591177,53.333334922790534,50.29043037457035,56.37623947101072,78.91892075538635,71.17955805223377,86.65828345853893,68.64864945411682,64.54979637562937,72.74750253260427,55.67567586898804,44.11391951222698,67.2374322257491,61.08108401298523,52.407134504013484,69.75503352195697,321.0
323.0,74.44444417953491,68.11013716263878,80.77875119643105,82.22222208976746,74.97866337922059,89.46578080031432,51.111111640930176,37.84740508594858,64.37481819591177,53.333334922790534,50.29043037457035,56.37623947101072,78.91892075538635,71.92314794538746,85.91469356538525,69.18919086456299,64.66670212148153,73.71167960764444,56.2162172794342,44.220356763491,68.2120777953774,60.540543794631965,52.29840792637031,68.78267966289361,322.0
324.0,75.55555582046509,67.13013857306959,83.98097306786059,82.22222208976746,74.97866337922059,89.46578080031432,51.111111640930176,37.84740508594858,64.37481819591177,53.333334922790534,50.29043037457035,56.37623947101072,78.37838053703308,70.49871591096458,86.25804516310158,70.27027130126953,64.2268432724155,76.31369933012357,55.67567706108093,43.2021841634198,68.14916995874206,60.540543794631965,52.29840792637031,68.78267966289361,323.0
325.0,75.55555582046509,69.22124880356895,81.88986283736122,82.22222208976746,74.97866337922059,89.46578080031432,51.111111640930176,37.84740508594858,64.37481819591177,53.333334922790534,50.29043037457035,56.37623947101072,79.45946097373962,71.6730501986034,87.24587174887584,70.27027130126953,64.2268432724155,76.31369933012357,56.75675809383392,45.61322933199347,67.90028685567437,60.540543794631965,52.29840792637031,68.78267966289361,324.0
326.0,74.44444417953491,68.11013716263878,80.77875119643105,81.11111164093018,71.81488985608578,90.40733342577457,52.222222685813904,40.050610818252224,64.39383455337558,53.333334922790534,50.29043037457035,56.37623947101072,78.37838053703308,71.48781305809725,85.26894801596892,70.27027130126953,64.2268432724155,76.31369933012357,56.21621787548066,44.528786637581796,67.90364911337952,61.08108401298523,52.407134504013484,69.75503352195697,325.0
327.0,75.55555582046509,67.13013857306959,83.98097306786059,81.11111164093018,71.81488985608578,90.40733342577457,52.222223281860344,42.925999894089536,61.51844666963115,53.333334922790534,50.29043037457035,56.37623947101072,80.00000238418579,71.98249036233695,88.01751440603464,70.27027130126953,64.2268432724155,76.31369933012357,56.21621787548066,44.528786637581796,67.90364911337952,61.6216242313385,52.576651197749435,70.66659726492757,326.0
328.0,66.66666686534882,47.02481258166641,86.30852114903122,81.11111164093018,71.81488985608578,90.40733342577457,52.222223281860344,42.925999894089536,61.51844666963115,53.333334922790534,50.29043037457035,56.37623947101072,74.05405640602112,62.18060581154269,85.92750700049955,69.72973108291626,64.53097692953186,74.92848523630066,56.21621787548066,44.528786637581796,67.90364911337952,61.6216242313385,52.576651197749435,70.66659726492757,327.0
329.0,67.77777791023254,50.475099111686305,85.08045670877878,81.11111164093018,71.81488985608578,90.40733342577457,51.111112236976616,41.173031429932834,61.0491930440204,53.333334922790534,50.29043037457035,56.37623947101072,77.29729890823364,68.62334902781932,85.97124878864797,69.18919086456299,63.58474599703793,74.79363573208805,56.75675809383392,44.975950494033626,68.53756569363422,61.08108401298523,51.79699558568012,70.36517244029034,328.0
330.0,72.22222208976746,63.43811800176191,81.006326177773,81.11111164093018,71.81488985608578,90.40733342577457,50.00000119209289,38.88888925313947,61.11111313104631,53.333334922790534,50.29043037457035,56.37623947101072,75.67567825317383,66.51036721577097,84.84098929057669,69.72973108291626,63.277116172286725,76.1823459935458,56.75675809383392,44.975950494033626,68.53756569363422,60.540543794631965,50.87106108094651,70.21002650831743,329.0
331.0,67.77777791023254,50.475099111686305,85.08045670877878,82.22222328186035,71.53589866543396,92.90854789828674,51.111112236976616,41.173031429932834,61.0491930440204,53.333334922790534,50.29043037457035,56.37623947101072,70.27027189731598,49.16148812059292,91.37905567403904,69.72973108291626,63.277116172286725,76.1823459935458,56.21621787548066,45.17145194300988,67.26098380795143,60.540543794631965,50.87106108094651,70.21002650831743,330.0
332.0,74.44444537162781,65.14822323057753,83.74066751267809,82.22222328186035,71.53589866543396,92.90854789828674,52.222223281860344,42.925999894089536,61.51844666963115,53.333334922790534,50.29043037457035,56.37623947101072,76.2162184715271,66.39681202854618,86.03562491450802,69.72973108291626,63.277116172286725,76.1823459935458,55.675676465034485,45.103997514003275,66.24735541606569,60.540543794631965,50.87106108094651,70.21002650831743,331.0
333.0,74.44444417953491,68.11013716263878,80.77875119643105,82.22222328186035,71.53589866543396,92.90854789828674,53.33333373069763,41.81308907734494,64.85357838405032,53.333334922790534,50.29043037457035,56.37623947101072,77.83784031867981,70.84206727840824,84.83361335895138,69.72973108291626,63.277116172286725,76.1823459935458,55.67567706108093,46.00619484719554,65.34515927496632,61.08108401298523,51.79699558568012,70.36517244029034,332.0
334.0,76.66666746139526,68.42644700947875,84.90688791331178,82.22222328186035,71.53589866543396,92.90854789828674,53.33333373069763,41.81308907734494,64.85357838405032,53.333334922790534,50.29043037457035,56.37623947101072,78.91892075538635,71.17955805223377,86.65828345853893,69.72973108291626,63.277116172286725,76.1823459935458,55.67567706108093,46.00619484719554,65.34515927496632,61.6216242313385,52.576651197749435,70.66659726492757,333.0
335.0,75.55555582046509,69.22124880356895,81.88986283736122,82.22222328186035,71.53589866543396,92.90854789828674,53.33333373069763,41.81308907734494,64.85357838405032,53.333334922790534,50.29043037457035,56.37623947101072,79.45946216583252,72.15716085730436,86.76176347436068,69.72973108291626,63.277116172286725,76.1823459935458,55.67567706108093,46.00619484719554,65.34515927496632,62.16216444969177,53.61546798170923,70.70886091767431,334.0
336.0,76.66666746139526,68.42644700947875,84.90688791331178,82.22222328186035,71.53589866543396,92.90854789828674,53.33333373069763,41.81308907734494,64.85357838405032,54.4444465637207,51.959925404009496,56.92896772343191,81.08108282089233,72.11723243686315,90.04493320492152,69.18919086456299,63.58474599703793,74.79363573208805,56.2162172794342,47.17124460205101,65.26118995681739,62.16216444969177,53.61546798170923,70.70886091767431,335.0
337.0,73.33333373069763,66.0897768487378,80.57689061265746,82.22222328186035,71.53589866543396,92.90854789828674,52.222222685813904,39.43237388372281,65.012071487905,54.4444465637207,51.959925404009496,56.92896772343191,77.83784031867981,70.84206727840824,84.83361335895138,68.10811042785645,63.27336690521295,72.94285395049994,56.75675749778748,47.591447339207235,65.92206765636773,62.70270466804504,54.28518497839842,71.12022435769165,336.0
338.0,75.55555582046509,67.13013857306959,83.98097306786059,83.33333492279053,72.22222372889513,94.44444611668592,53.33333373069763,41.81308907734494,64.85357838405032,54.4444465637207,51.959925404009496,56.92896772343191,78.37838053703308,70.49871591096458,86.25804516310158,68.10811042785645,63.27336690521295,72.94285395049994,56.75675749778748,47.591447339207235,65.92206765636773,62.70270466804504,54.28518497839842,71.12022435769165,337.0
339.0,75.55555582046509,67.13013857306959,83.98097306786059,82.22222328186035,72.284143974217,92.1603025895037,52.222222685813904,40.050610818252224,64.39383455337558,54.4444465637207,51.959925404009496,56.92896772343191,77.83784031867981,71.67472888133251,84.0009517560271,67.56757020950317,62.51127467837476,72.62386574063159,56.2162172794342,46.396811738763446,66.03562282010495,62.70270466804504,54.28518497839842,71.12022435769165,338.0
340.0,73.33333373069763,66.0897768487378,80.57689061265746,82.22222328186035,72.284143974217,92.1603025895037,52.222222685813904,40.050610818252224,64.39383455337558,54.4444465637207,51.959925404009496,56.92896772343191,78.91892075538635,71.17955805223377,86.65828345853893,67.56757020950317,62.51127467837476,72.62386574063159,56.21621787548066,45.17145194300988,67.26098380795143,63.24324488639832,54.569295563147676,71.91719420964897,339.0
341.0,74.44444537162781,65.14822323057753,83.74066751267809,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,54.4444465637207,51.959925404009496,56.92896772343191,77.83784031867981,71.67472888133251,84.0009517560271,68.10811042785645,63.27336690521295,72.94285395049994,56.21621787548066,45.17145194300988,67.26098380795143,62.70270466804504,54.28518497839842,71.12022435769165,340.0
342.0,71.11111164093018,60.424788728787746,81.7974345530726,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,54.4444465637207,51.959925404009496,56.92896772343191,76.75675868988037,71.4882205244254,82.02529685533534,68.10811042785645,63.27336690521295,72.94285395049994,56.2162172794342,43.91966236720795,68.51277219166045,62.70270466804504,54.28518497839842,71.12022435769165,341.0
343.0,72.22222328186035,59.799624147306105,84.6448224164146,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,54.4444465637207,51.959925404009496,56.92896772343191,74.59459662437439,68.0856257590307,81.10356748971807,68.64865064620972,63.044205634965216,74.25309565745421,56.2162172794342,43.91966236720795,68.51277219166045,62.16216444969177,53.61546798170923,70.70886091767431,342.0
344.0,67.77777791023254,50.475099111686305,85.08045670877878,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,54.4444465637207,51.959925404009496,56.92896772343191,74.05405640602112,66.75175553870628,81.35635727333596,68.64865064620972,63.044205634965216,74.25309565745421,55.675676465034485,42.62971011403866,68.72164281603031,62.16216444969177,53.61546798170923,70.70886091767431,343.0
345.0,71.11111104488373,54.72457623932832,87.49764585043914,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,55.55555701255799,51.62718624011488,59.4839277850011,70.81081211566925,54.10644754251197,87.51517668882653,68.64865064620972,63.044205634965216,74.25309565745421,55.675676465034485,42.62971011403866,68.72164281603031,62.16216444969177,53.61546798170923,70.70886091767431,344.0
346.0,67.77777850627899,46.8428412626255,88.71271574993249,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,55.55555701255799,51.62718624011488,59.4839277850011,71.35135293006897,55.75509604757245,86.94760981256549,68.64865064620972,63.044205634965216,74.25309565745421,56.2162172794342,43.77203922864295,68.66039533022544,62.16216444969177,53.61546798170923,70.70886091767431,345.0
347.0,71.11111044883728,58.44249497743521,83.77972592023934,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,55.55555701255799,51.62718624011488,59.4839277850011,74.05405521392822,63.65655000585752,84.45156042199892,68.64865064620972,63.044205634965216,74.25309565745421,56.75675749778748,44.82194486873405,68.69157012684092,62.16216444969177,53.61546798170923,70.70886091767431,346.0
348.0,70.00000059604645,53.51955944105454,86.48044175103836,82.22222328186035,72.284143974217,92.1603025895037,53.33333373069763,41.81308907734494,64.85357838405032,55.55555701255799,51.62718624011488,59.4839277850011,74.5945954322815,68.37250753959952,80.81668332496346,68.64865064620972,63.044205634965216,74.25309565745421,56.75675749778748,44.82194486873405,68.69157012684092,62.16216444969177,53.61546798170923,70.70886091767431,347.0
349.0,67.77777791023254,50.475099111686305,85.08045670877878,82.22222328186035,72.284143974217,92.1603025895037,52.222222685813904,40.050610818252224,64.39383455337558,55.55555701255799,51.62718624011488,59.4839277850011,74.05405521392822,65.38010449776843,82.72800593008802,68.64865064620972,63.044205634965216,74.25309565745421,56.75675749778748,44.82194486873405,68.69157012684092,62.16216444969177,53.61546798170923,70.70886091767431,348.0
350.0,72.22222328186035,59.799624147306105,84.6448224164146,83.33333492279053,72.22222372889513,94.44444611668592,52.222222685813904,40.050610818252224,64.39383455337558,55.55555701255799,51.62718624011488,59.4839277850011,75.67567706108093,69.33727671591053,82.01407740625133,68.64865064620972,63.044205634965216,74.25309565745421,57.297298312187195,46.252532306788865,68.34206431758552,62.16216444969177,53.61546798170923,70.70886091767431,349.0
351.0,73.33333373069763,66.0897768487378,80.57689061265746,73.33333373069763,56.946798925142225,89.71986853625305,47.77777850627899,35.60616568651878,59.949391326039205,50.00000059604645,39.6065080762578,60.39349311583509,74.05405640602112,66.75175553870628,81.35635727333596,62.162163853645325,45.50158427819852,78.82274342909213,55.67567586898804,47.00172636001629,64.34962537795978,58.91891956329346,50.72121733653286,67.11662179005405,350.0
352.0,72.22222208976746,60.437108367544155,84.00733581199076,71.11111044883728,55.202420494168216,87.01980040350635,47.77777850627899,35.60616568651878,59.949391326039205,51.111112236976616,40.4247877754852,61.79743669846803,73.51351499557495,67.06090183254022,79.96612815860968,62.162163853645325,45.50158427819852,78.82274342909213,55.67567586898804,47.00172636001629,64.34962537795978,59.45946097373962,55.186113446572115,63.73280850090712,351.0
353.0,73.33333373069763,62.64700895933644,84.01965850205882,72.22222208976746,58.058279840690865,86.38616433884404,47.77777850627899,35.60616568651878,59.949391326039205,52.222222685813904,40.70197796060143,63.742467411026375,76.75675868988037,70.53466963212131,82.97884774763943,62.70270466804504,47.12988208331951,78.27552725277056,55.67567586898804,47.00172636001629,64.34962537795978,58.91892075538635,54.08418023154347,63.753661279229235,352.0
354.0,71.11111164093018,60.424788728787746,81.7974345530726,74.44444417953491,62.924199238743064,85.96468912032675,45.55555582046509,35.617476512821746,55.49363512810843,54.44444477558136,41.18073778370111,67.7081517674616,75.67567706108093,71.40232953391343,79.94902458824843,63.24324548244476,50.338015879635705,76.14847508525382,55.13513565063477,47.586897059476186,62.68337424179336,60.0000011920929,55.99124583418158,64.00875655000422,353.0
355.0,72.22222328186035,59.799624147306105,84.6448224164146,76.66666626930237,64.6225080368887,88.71082450171603,44.44444477558136,34.05095265404307,54.83793689711965,54.44444477558136,40.064246568978874,68.82464298218385,77.29729890823364,71.69285504674541,82.90174276972188,64.86486673355103,53.88643529700444,75.84329817009761,55.13513684272766,47.11762502180613,63.152648663649195,59.45946097373962,55.186113446572115,63.73280850090712,354.0
356.0,70.0,58.479755921525516,81.52024407847448,76.66666626930237,64.6225080368887,88.71082450171603,46.666666865348816,37.37044490240157,55.96288882829606,54.44444477558136,40.064246568978874,68.82464298218385,76.75675749778748,71.84705517860687,81.66645981696809,64.86486673355103,53.88643529700444,75.84329817009761,55.13513684272766,47.11762502180613,63.152648663649195,59.45946097373962,54.40316783211298,64.51575411536626,355.0
357.0,74.44444417953491,64.35227562163223,84.5366127374376,77.77777791023254,65.99266418800924,89.56289163245584,48.88888895511627,40.648668905054286,57.12910900517826,56.66666746139526,43.40296065675726,69.93037426603325,77.29729890823364,69.99499881304226,84.59959900342503,64.86486673355103,53.88643529700444,75.84329817009761,55.13513684272766,47.11762502180613,63.152648663649195,60.0000011920929,54.801249672601685,65.19875271158412,356.0
358.0,73.33333373069763,66.0897768487378,80.57689061265746,78.88888835906982,66.84473040159185,90.9330463165478,48.88888895511627,40.648668905054286,57.12910900517826,57.777777910232544,43.29066243201272,72.26489338845238,77.29729890823364,71.69285504674541,82.90174276972188,65.4054069519043,55.40175355064545,75.40906035316314,56.2162172794342,47.584477623461225,64.84795693540717,59.45946097373962,55.186113446572115,63.73280850090712,357.0
359.0,74.44444537162781,65.14822323057753,83.74066751267809,77.77777791023254,65.99266418800924,89.56289163245584,47.777777910232544,39.35236125236926,56.203194568095824,56.66666746139526,43.40296065675726,69.93037426603325,76.75675868988037,70.24778881451586,83.26572856524488,66.48648858070374,57.81253870028941,75.16043846111806,56.75675749778748,48.210061501020974,65.30345349455399,58.91892075538635,54.47792769784044,63.35991381293226,358.0
360.0,73.33333373069763,66.0897768487378,80.57689061265746,77.77777791023254,65.99266418800924,89.56289163245584,46.666667461395264,40.33235887619732,53.00097604659321,54.44444596767426,41.77582938539169,67.11306254995684,77.83784031867981,71.67472888133251,84.0009517560271,67.027028799057,59.287664951088026,74.76639264702598,57.29729771614075,48.665557873538496,65.929037558743,58.91891956329346,52.755808910097166,65.08203021648976,359.0
361.0,72.22222208976746,63.43811800176191,81.006326177773,76.66666626930237,64.6225080368887,88.71082450171603,47.777777910232544,39.35236125236926,56.203194568095824,54.44444596767426,41.77582938539169,67.11306254995684,77.83783912658691,71.3852249649266,84.29045328824722,67.56756901741028,60.67700036953131,74.45813766528926,57.83783912658691,48.75257590673181,66.923102346442,59.45946097373962,52.83921750495007,66.07970444252916,360.0
362.0,74.44444417953491,64.35227562163223,84.5366127374376,75.55555582046509,62.76570617692939,88.34540546400078,47.777777910232544,39.35236125236926,56.203194568095824,53.33333432674407,41.813088811074024,64.85357984241412,77.29729890823364,70.78832903286913,83.80626878359816,68.64865064620972,61.6008635486872,75.69643774373223,57.83783912658691,48.75257590673181,66.923102346442,60.0000011920929,52.747888268295156,67.25211411589065,361.0
363.0,72.22222208976746,63.43811800176191,81.006326177773,75.55555582046509,62.76570617692939,88.34540546400078,47.777777910232544,39.35236125236926,56.203194568095824,53.33333432674407,40.54348545992644,66.12318319356172,76.75675868988037,71.15231482839214,82.3612025513686,69.18919086456299,62.405459976227874,75.9729217528981,57.29729771614075,48.665557873538496,65.929037558743,59.45946097373962,52.83921750495007,66.07970444252916,362.0
364.0,73.33333373069763,62.64700895933644,84.01965850205882,75.55555582046509,62.76570617692939,88.34540546400078,48.88888955116272,38.20256446993181,59.57521463239363,53.33333432674407,40.54348545992644,66.12318319356172,76.2162184715271,71.01746524775199,81.41497169530221,69.18919086456299,62.405459976227874,75.9729217528981,57.83783793449402,48.95585109391811,66.71982477506992,59.45946097373962,52.83921750495007,66.07970444252916,363.0
365.0,73.33333373069763,62.64700895933644,84.01965850205882,75.55555582046509,62.76570617692939,88.34540546400078,48.88888955116272,38.20256446993181,59.57521463239363,55.55555641651153,41.39161358296332,69.71949925005973,77.29730010032654,71.07521013639642,83.51939006425665,69.72973108291626,63.00005472849378,76.45940743733874,57.83783793449402,48.95585109391811,66.71982477506992,59.45945978164673,53.41603241919299,65.50288714410047,364.0
366.0,73.33333253860474,65.09311208668822,81.57355299052125,75.55555582046509,62.76570617692939,88.34540546400078,48.88888955116272,38.20256446993181,59.57521463239363,55.55555641651153,41.39161358296332,69.71949925005973,77.29729890823364,71.07520985047458,83.5193879659927,70.27027130126953,64.53697157561231,76.00357102692675,57.83783793449402,48.95585109391811,66.71982477506992,59.45946097373962,52.56889349480378,66.35002845267545,365.0
367.0,74.44444417953491,64.35227562163223,84.5366127374376,75.55555582046509,62.76570617692939,88.34540546400078,48.88888955116272,38.20256446993181,59.57521463239363,55.55555641651153,41.39161358296332,69.71949925005973,77.83783912658691,71.3852249649266,84.29045328824722,70.27027130126953,64.53697157561231,76.00357102692675,57.29729771614075,48.665557873538496,65.929037558743,60.54054260253906,54.93609931592937,66.14498588914876,366.0
368.0,74.44444537162781,65.14822323057753,83.74066751267809,75.55555582046509,62.76570617692939,88.34540546400078,48.88888955116272,38.20256446993181,59.57521463239363,55.55555641651153,41.39161358296332,69.71949925005973,77.83783912658691,71.97851934753857,83.69715890563526,70.27027130126953,64.53697157561231,76.00357102692675,57.29729771614075,48.665557873538496,65.929037558743,61.08108282089233,55.812545572733576,66.34962006905108,367.0
369.0,73.33333373069763,66.0897768487378,80.57689061265746,75.55555582046509,62.76570617692939,88.34540546400078,47.77777850627899,36.948006358048644,58.60755065450934,53.33333432674407,41.813088811074024,64.85357984241412,77.83783912658691,71.97851934753857,83.69715890563526,70.27027130126953,64.53697157561231,76.00357102692675,57.83783912658691,48.75257590673181,66.923102346442,60.54054141044617,55.63083892720924,65.4502438936831,368.0
370.0,74.44444537162781,65.14822323057753,83.74066751267809,75.55555582046509,62.76570617692939,88.34540546400078,47.77777850627899,36.948006358048644,58.60755065450934,55.55555582046509,44.44444462656969,66.66666701436048,78.37838053703308,72.03998019186268,84.71678088220348,70.27027130126953,64.53697157561231,76.00357102692675,57.83783912658691,48.75257590673181,66.923102346442,60.0000011920929,55.99124583418158,64.00875655000422,369.0
371.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666626930237,64.6225080368887,88.71082450171603,46.666667461395264,35.14642165828616,58.18691326450437,56.66666626930237,43.99805118997585,69.33528134862888,78.37837934494019,71.75813709282511,84.99862159705526,70.8108127117157,64.95149114558555,76.67013427784585,57.83783912658691,48.75257590673181,66.923102346442,60.0000011920929,55.99124583418158,64.00875655000422,370.0
372.0,73.33333373069763,66.0897768487378,80.57689061265746,76.66666746139526,62.83344627099842,90.4998886517921,46.666667461395264,35.14642165828616,58.18691326450437,56.66666626930237,43.99805118997585,69.33528134862888,77.83783912658691,71.97851934753857,83.69715890563526,68.64865064620972,61.6008635486872,75.69643774373223,57.83783912658691,48.75257590673181,66.923102346442,60.0000011920929,55.99124583418158,64.00875655000422,371.0
373.0,74.44444537162781,65.14822323057753,83.74066751267809,76.66666746139526,62.83344627099842,90.4998886517921,45.55555582046509,36.426847072825794,54.68426456810438,56.66666626930237,43.99805118997585,69.33528134862888,78.37838053703308,72.03998019186268,84.71678088220348,68.64865064620972,61.6008635486872,75.69643774373223,57.83783912658691,48.75257590673181,66.923102346442,60.54054141044617,56.44169069008676,64.63939213080558,372.0
374.0,74.44444417953491,68.11013716263878,80.77875119643105,76.66666746139526,62.83344627099842,90.4998886517921,45.55555582046509,36.426847072825794,54.68426456810438,56.66666626930237,43.99805118997585,69.33528134862888,77.83784031867981,71.67472888133251,84.0009517560271,68.10810923576355,60.608412163512455,75.60780630801464,57.29729771614075,48.665557873538496,65.929037558743,61.08108162879944,56.98223110495066,65.17993215264822,373.0
375.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777791023254,65.99266418800924,89.56289163245584,45.55555582046509,36.426847072825794,54.68426456810438,55.55555582046509,43.13295668591084,67.97815495501933,78.37837934494019,71.75813709282511,84.99862159705526,68.10810923576355,60.608412163512455,75.60780630801464,57.29729771614075,48.665557873538496,65.929037558743,61.08108162879944,56.98223110495066,65.17993215264822,374.0
376.0,74.44444537162781,65.14822323057753,83.74066751267809,78.88888835906982,66.84473040159185,90.9330463165478,45.55555582046509,36.426847072825794,54.68426456810438,54.4444453716278,43.75812060026661,65.130770142989,78.91892194747925,72.18924535367867,85.64859854127982,67.56756901741028,59.45945978164673,75.67567825317383,56.75675749778748,48.210061501020974,65.30345349455399,61.08108162879944,56.98223110495066,65.17993215264822,375.0
377.0,74.44444417953491,68.11013716263878,80.77875119643105,78.88888835906982,66.84473040159185,90.9330463165478,45.55555582046509,36.426847072825794,54.68426456810438,54.4444453716278,43.75812060026661,65.130770142989,78.37838053703308,72.03998019186268,84.71678088220348,67.027028799057,58.18625666879651,75.8678009293175,56.75675868988037,48.877094574917656,64.6364228048431,60.54054141044617,56.44169069008676,64.63939213080558,376.0
378.0,75.55555582046509,67.13013857306959,83.98097306786059,80.0,67.21014983865228,92.78985016134772,46.666666865348816,37.37044490240157,55.96288882829606,55.55555701255799,43.7704432903347,67.34067073478128,78.37838053703308,72.03998019186268,84.71678088220348,66.48648858070374,56.81700536721806,76.15597179418941,56.75675868988037,48.877094574917656,64.6364228048431,60.54054141044617,56.44169069008676,64.63939213080558,377.0
379.0,76.66666626930237,69.42310710160882,83.91022543699592,77.77777791023254,63.61383566115595,91.94172015930913,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,77.83783912658691,71.97851934753857,83.69715890563526,67.027028799057,57.78236303708239,76.27169456103162,56.75675868988037,48.877094574917656,64.6364228048431,60.0000011920929,55.99124583418158,64.00875655000422,378.0
380.0,74.44444417953491,68.11013716263878,80.77875119643105,77.77777791023254,63.61383566115595,91.94172015930913,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,78.91892194747925,72.18924535367867,85.64859854127982,67.56756901741028,59.23727898795802,75.89785904686254,56.75675868988037,48.42647059425809,65.08704678550265,60.0000011920929,55.559008497289156,64.44099388689665,379.0
381.0,75.55555582046509,67.13013857306959,83.98097306786059,77.77777791023254,63.61383566115595,91.94172015930913,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,78.91892194747925,72.18924535367867,85.64859854127982,67.56756901741028,59.23727898795802,75.89785904686254,57.29729890823364,49.099596681473045,65.49500113499424,60.0000011920929,55.559008497289156,64.44099388689665,380.0
382.0,75.55555582046509,67.13013857306959,83.98097306786059,77.77777791023254,63.61383566115595,91.94172015930913,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,77.83784031867981,71.67472888133251,84.0009517560271,67.56756901741028,59.23727898795802,75.89785904686254,57.29729890823364,49.099596681473045,65.49500113499424,60.0000011920929,55.559008497289156,64.44099388689665,381.0
383.0,74.44444417953491,68.11013716263878,80.77875119643105,78.88888955116272,63.981770256497555,93.79600884582788,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,78.37838053703308,71.48781305809725,85.26894801596892,67.56756901741028,59.23727898795802,75.89785904686254,57.29729890823364,49.099596681473045,65.49500113499424,60.0000011920929,55.559008497289156,64.44099388689665,382.0
384.0,75.55555582046509,67.13013857306959,83.98097306786059,78.88888955116272,63.981770256497555,93.79600884582788,46.666666865348816,37.37044490240157,55.96288882829606,55.55555701255799,43.7704432903347,67.34067073478128,78.91892194747925,70.7212184433992,87.1166254515593,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,59.45946097373962,55.186113446572115,63.73280850090712,383.0
385.0,74.44444417953491,68.11013716263878,80.77875119643105,78.88888955116272,63.981770256497555,93.79600884582788,46.666666865348816,37.37044490240157,55.96288882829606,55.55555701255799,43.7704432903347,67.34067073478128,78.91892075538635,71.92314794538746,85.91469356538525,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.0000011920929,55.559008497289156,64.44099388689665,384.0
386.0,75.55555582046509,67.13013857306959,83.98097306786059,78.88888955116272,63.981770256497555,93.79600884582788,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,78.37838053703308,71.48781305809725,85.26894801596892,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.0000011920929,55.559008497289156,64.44099388689665,385.0
387.0,74.44444417953491,68.11013716263878,80.77875119643105,78.88888955116272,63.981770256497555,93.79600884582788,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,78.91892075538635,71.92314794538746,85.91469356538525,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.0000011920929,55.559008497289156,64.44099388689665,386.0
388.0,74.44444417953491,68.11013716263878,80.77875119643105,80.0000011920929,63.99460078842647,96.00540159575932,46.666666865348816,37.37044490240157,55.96288882829606,54.4444453716278,43.75812060026661,65.130770142989,79.45946216583252,72.15716085730436,86.76176347436068,67.56756901741028,59.23727898795802,75.89785904686254,57.297300100326545,48.45652897225798,66.13807122839512,60.0000011920929,55.559008497289156,64.44099388689665,387.0
389.0,75.55555582046509,67.13013857306959,83.98097306786059,80.0000011920929,63.99460078842647,96.00540159575932,45.55555582046509,35.617476512821746,55.49363512810843,54.4444453716278,43.75812060026661,65.130770142989,79.45946097373962,71.6730501986034,87.24587174887584,67.56756901741028,59.23727898795802,75.89785904686254,57.297300100326545,48.45652897225798,66.13807122839512,60.0000011920929,55.559008497289156,64.44099388689665,388.0
390.0,73.33333373069763,66.0897768487378,80.57689061265746,80.0000011920929,63.99460078842647,96.00540159575932,45.55555582046509,35.617476512821746,55.49363512810843,54.4444453716278,43.75812060026661,65.130770142989,76.75675868988037,70.24778881451586,83.26572856524488,67.56756901741028,59.23727898795802,75.89785904686254,57.297300100326545,48.45652897225798,66.13807122839512,60.54054141044617,56.44169069008676,64.63939213080558,389.0
391.0,75.55555582046509,67.13013857306959,83.98097306786059,80.0000011920929,63.99460078842647,96.00540159575932,45.55555582046509,35.617476512821746,55.49363512810843,54.4444453716278,43.75812060026661,65.130770142989,80.00000238418579,71.98249036233695,88.01751440603464,67.56756901741028,59.23727898795802,75.89785904686254,57.297300100326545,48.45652897225798,66.13807122839512,60.54054141044617,56.44169069008676,64.63939213080558,390.0
392.0,74.44444417953491,68.11013716263878,80.77875119643105,80.0000011920929,63.99460078842647,96.00540159575932,45.55555582046509,35.617476512821746,55.49363512810843,53.33333373069763,44.03711158964735,62.62955587174791,78.37838053703308,69.83168454026656,86.9250765337996,67.027028799057,57.78236303708239,76.27169456103162,57.297300100326545,48.45652897225798,66.13807122839512,60.54054141044617,56.44169069008676,64.63939213080558,391.0
393.0,73.33333373069763,66.0897768487378,80.57689061265746,78.88888955116272,63.981770256497555,93.79600884582788,45.55555582046509,35.617476512821746,55.49363512810843,54.4444453716278,43.75812060026661,65.130770142989,78.37838053703308,71.48781305809725,85.26894801596892,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.54054141044617,56.44169069008676,64.63939213080558,392.0
394.0,75.55555582046509,67.13013857306959,83.98097306786059,78.88888955116272,63.981770256497555,93.79600884582788,44.44444477558136,34.82194086263356,54.06694868852916,54.4444453716278,43.75812060026661,65.130770142989,77.29730010032654,70.24951311709063,84.34508708356245,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,61.08108162879944,56.98223110495066,65.17993215264822,393.0
395.0,72.22222208976746,68.29385131732434,76.15059286221057,77.77777791023254,63.61383566115595,91.94172015930913,44.44444477558136,34.82194086263356,54.06694868852916,54.4444453716278,43.75812060026661,65.130770142989,78.91892075538635,71.92314794538746,85.91469356538525,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,61.08108162879944,56.98223110495066,65.17993215264822,394.0
396.0,75.55555582046509,67.13013857306959,83.98097306786059,77.77777791023254,63.61383566115595,91.94172015930913,44.44444477558136,34.82194086263356,54.06694868852916,54.4444453716278,43.75812060026661,65.130770142989,78.37838053703308,71.48781305809725,85.26894801596892,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.54054141044617,56.44169069008676,64.63939213080558,395.0
397.0,73.33333373069763,66.0897768487378,80.57689061265746,77.77777791023254,63.61383566115595,91.94172015930913,44.44444477558136,34.82194086263356,54.06694868852916,53.33333373069763,44.03711158964735,62.62955587174791,78.37838053703308,71.48781305809725,85.26894801596892,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.0000011920929,55.99124583418158,64.00875655000422,396.0
398.0,73.33333373069763,68.68522239301785,77.98144506837741,77.77777791023254,63.61383566115595,91.94172015930913,44.44444477558136,34.82194086263356,54.06694868852916,53.33333373069763,44.03711158964735,62.62955587174791,77.83784031867981,70.09847740737891,85.57720322998071,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.0000011920929,55.99124583418158,64.00875655000422,397.0
399.0,75.55555582046509,67.13013857306959,83.98097306786059,77.77777791023254,63.61383566115595,91.94172015930913,44.44444477558136,34.82194086263356,54.06694868852916,53.33333373069763,44.03711158964735,62.62955587174791,79.45946097373962,71.6730501986034,87.24587174887584,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.0000011920929,55.99124583418158,64.00875655000422,398.0
400.0,75.55555582046509,67.13013857306959,83.98097306786059,77.77777791023254,63.61383566115595,91.94172015930913,45.55555582046509,36.426847072825794,54.68426456810438,53.33333373069763,44.03711158964735,62.62955587174791,77.83784031867981,70.09847740737891,85.57720322998071,67.56756901741028,59.23727898795802,75.89785904686254,57.83784031867981,49.163891088289915,66.5117895490697,60.0000011920929,55.99124583418158,64.00875655000422,399.0


==> data/Mad_AccCurves_Photo.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,25.41176527738571,23.075951894203893,27.74757866056753,25.41176527738571,23.075951894203893,27.74757866056753,25.41176527738571,23.075951894203893,27.74757866056753,25.41176527738571,23.075951894203893,27.74757866056753,24.875817894935608,23.77668922448882,25.974946565382396,24.875817894935608,23.77668922448882,25.974946565382396,24.875817894935608,23.77668922448882,25.974946565382396,24.875817894935608,23.77668922448882,25.974946565382396,0.0
2.0,21.77777796983719,20.032300648223412,23.523255291450965,21.77777796983719,20.032300648223412,23.523255291450965,21.77777796983719,20.032300648223412,23.523255291450965,21.77777796983719,20.032300648223412,23.523255291450965,21.77777796983719,21.49138710716615,22.064168832508226,21.77777796983719,21.49138710716615,22.064168832508226,21.77777796983719,21.49138710716615,22.064168832508226,21.77777796983719,21.49138710716615,22.064168832508226,1.0
3.0,16.705882772803307,8.108986619723169,25.302778925883445,16.705882772803307,8.108986619723169,25.302778925883445,16.705882772803307,8.108986619723169,25.302778925883445,16.705882772803307,8.108986619723169,25.302778925883445,15.777778252959251,6.445941352978812,25.10961515293969,15.777778252959251,6.445941352978812,25.10961515293969,15.777778252959251,6.445941352978812,25.10961515293969,15.777778252959251,6.445941352978812,25.10961515293969,2.0
4.0,15.137255415320396,6.497730872977884,23.77677995766291,15.137255415320396,6.497730872977884,23.77677995766291,15.137255415320396,6.497730872977884,23.77677995766291,15.137255415320396,6.497730872977884,23.77677995766291,15.39869301021099,8.131054175424367,22.66633184499761,15.39869301021099,8.131054175424367,22.66633184499761,15.39869301021099,8.131054175424367,22.66633184499761,15.39869301021099,8.131054175424367,22.66633184499761,3.0
5.0,17.882353365421295,9.765453299041992,25.999253431800597,17.882353365421295,9.765453299041992,25.999253431800597,17.908497154712677,9.824504427201584,25.992489882223772,17.908497154712677,9.824504427201584,25.992489882223772,17.22875863313675,9.864192302815818,24.593324963457682,17.22875863313675,9.864192302815818,24.593324963457682,17.22875863313675,9.864192302815818,24.593324963457682,17.22875863313675,9.864192302815818,24.593324963457682,4.0
6.0,20.75817033648491,13.635246431517967,27.88109424145185,20.75817033648491,13.635246431517967,27.88109424145185,20.75817033648491,13.635246431517967,27.88109424145185,20.75817033648491,13.635246431517967,27.88109424145185,19.738562554121017,12.515231260612936,26.9618938476291,19.738562554121017,12.515231260612936,26.9618938476291,19.738562554121017,12.515231260612936,26.9618938476291,19.738562554121017,12.515231260612936,26.9618938476291,5.0
7.0,20.627451539039612,9.539277948038356,31.71562513004087,20.575163960456848,9.414336669220349,31.73599125169335,20.627451539039612,9.539277948038356,31.71562513004087,20.627451539039612,9.539277948038356,31.71562513004087,19.477124512195587,9.268902948678468,29.685346075712708,19.37254935503006,9.09617686136219,29.64892184869793,19.450980722904205,9.279273430053484,29.622688015754925,19.450980722904205,9.279273430053484,29.622688015754925,6.0
8.0,19.03268039226532,13.612491687564406,24.452869096966232,19.03268039226532,13.612491687564406,24.452869096966232,19.006536602973938,13.549431095136297,24.463642110811577,19.006536602973938,13.549431095136297,24.463642110811577,19.320261925458908,13.028652337929703,25.611871512988113,19.281046241521835,12.933769128181282,25.62832335486239,19.281046241521835,12.933769128181282,25.62832335486239,19.307190030813217,12.997105432214273,25.61727462941216,7.0
9.0,26.692811548709873,23.193300970550535,30.19232212686921,26.640523970127106,23.087708454192352,30.19333948606186,26.58823639154434,23.024376084386056,30.15209669870262,26.666667759418488,23.11794271277024,30.215392806066735,26.026144921779633,23.197732413005067,28.8545574305542,26.026144921779633,23.197732413005067,28.8545574305542,26.039216816425327,23.207332657611804,28.87110097523885,26.039216816425327,23.207332657611804,28.87110097523885,8.0
10.0,23.68627518415451,13.480397391679773,33.89215297662925,23.712418973445892,13.60572159728666,33.819116349605125,23.607843816280365,13.370955340365054,33.84473229219567,23.633987605571747,13.428109814051295,33.8398653970922,20.862745940685272,13.125801113863272,28.599690767507273,20.95424920320511,13.211757377964663,28.696741028445555,20.81045836210251,12.912420341808517,28.7084963823965,20.797386467456818,12.885595121548498,28.709177813365137,9.0
11.0,30.66666752099991,21.135113142000037,40.19822189999978,30.66666752099991,21.117202732903788,40.216132309096025,30.745098888874058,21.141302604385388,40.34889517336273,30.69281131029129,21.13270574969084,40.25291687089174,30.61437994241715,21.421714057659088,39.80704582717521,30.549020469188694,21.389058155618315,39.70898278275907,30.61437994241715,21.429849962996855,39.79890992183744,30.588236153125763,21.414363486608778,39.76210881964275,10.0
12.0,33.93464118242264,27.11867841411782,40.75060395072745,34.35294181108475,28.097933743631025,40.60794987853847,34.01307255029678,26.975826208363024,41.05031889223054,34.039216339588165,27.057306422621735,41.021126256554595,32.692811191082,24.508066381617066,40.87755600054693,33.1241837143898,25.496505833624248,40.751861595155354,32.81045824289322,24.611425031373038,41.0094914544134,32.79738634824753,24.574109442803962,41.0206632536911,11.0
13.0,37.72549092769623,34.30225147012228,41.14873038527018,37.9084974527359,34.230901620529814,41.58609328494199,37.9084974527359,34.230901620529814,41.58609328494199,37.9084974527359,34.230901620529814,41.58609328494199,35.816994309425354,31.368947207543787,40.265041411306925,35.973857045173645,31.399487638777167,40.54822645157012,35.960785150527954,31.397682738536176,40.52388756251973,35.960785150527954,31.397682738536176,40.52388756251973,12.0
14.0,38.71895492076874,36.61036471427491,40.82754512726257,38.87581765651703,36.54733195716266,41.204303355871396,38.87581765651703,36.60303653910697,41.14859877392709,38.84967386722565,36.54924323676089,41.15010449769041,37.542484402656555,34.07793907762156,41.00702972769155,37.59477198123932,34.10265502207553,41.08688894040311,37.542484402656555,34.08874487190737,40.99622393340574,37.56862819194794,34.091221658523565,41.04603472537231,13.0
15.0,40.549020171165466,38.104540921081174,42.99349942124976,40.57516396045685,38.09908348214962,43.05124443876408,40.60130774974823,38.14254031051365,43.06007518898281,40.549020171165466,38.0767381589761,43.021302183354834,39.4901967048645,38.611603946048064,40.36878946368094,39.50326859951019,38.6654937373323,40.34104346168809,39.56862807273865,38.66937102482925,40.46788512064804,39.55555617809296,38.72187054039007,40.38924181579584,14.0
16.0,41.098039746284485,39.495465979711014,42.700613512857956,41.228758692741394,39.60499995168387,42.852517433798916,40.75817048549652,38.46517981834262,43.05116115265042,41.20261490345001,39.576752847079355,42.82847695982067,40.07843196392059,38.76196172023773,41.39490220760346,40.16993522644043,38.92501310970929,41.41485734317157,39.76470649242401,39.16639058082651,40.363022404021514,40.15686333179474,38.93794858267738,41.3757780809121,15.0
17.0,41.385621428489685,39.79912202778981,42.97212082918956,39.42483723163605,34.59566109531266,44.25401336795944,41.04575216770172,38.87605390843787,43.215450426965575,41.46405279636383,39.91626098110405,43.01184461162361,40.392157435417175,38.647536909987785,42.136777960846565,38.379085659980774,33.10368129941795,43.6544900205436,40.235294699668884,38.98267566338551,41.48791373595226,40.392157435417175,38.7124062576432,42.07190861319115,16.0
18.0,41.77777826786041,39.064612141657285,44.49094439406354,40.83660185337067,39.29378598466869,42.379417722072645,40.810458064079285,38.54181577839459,43.079100349763976,41.28104627132416,39.13231941838316,43.429773124265154,40.522876381874084,38.30065429210663,42.74509847164154,40.00000059604645,38.018627329671766,41.98137386242113,39.673203229904175,38.57271582880012,40.77369063100823,40.261438488960266,38.22687881725257,42.29599816066796,17.0
19.0,40.47058880329132,38.93610203558219,42.005075571000454,40.549020171165466,38.902272710807004,42.19576763152393,40.83660185337067,39.39988228786501,42.27332141887632,40.60130774974823,38.91053005659128,42.29208544290518,39.42483723163605,37.58464593474495,41.26502852852715,39.4901967048645,37.629803850622146,41.35058955910686,39.79085028171539,37.419192836534684,42.1625077268961,39.529412388801575,37.68458408998443,41.374240687618716,18.0
20.0,40.4967325925827,38.30665377216113,42.68681141300428,40.679739117622375,38.32970474221883,43.02977349302592,40.88888943195343,38.8357279237121,42.94205094019476,40.70588290691376,38.33918398157339,43.07258183225412,39.529412388801575,38.238335295432805,40.820489482170345,39.64705944061279,38.397855402603746,40.89626347862184,39.960784912109375,38.22070017480233,41.70086964941642,39.69934701919556,38.43738438736632,40.96130965102479,19.0
21.0,41.228758692741394,39.12381832297907,43.33369906250372,41.3594776391983,39.11316468083384,43.605790597562766,41.62091553211212,39.52614696426312,43.71568409996112,41.41176521778107,39.124370403759954,43.69916003180218,40.43137311935425,39.3597966325366,41.502949606171896,40.47058880329132,39.14926012172699,41.79191748485565,40.61437964439392,39.24214197747866,41.98661731130918,40.48366069793701,39.166217333330074,41.80110406254395,20.0
22.0,42.535948157310486,39.91243485918952,45.159461455431455,42.69281089305878,39.538445974847676,45.84717581126988,42.43137300014496,38.91943388755315,45.94331211273677,42.954248785972595,39.89056923036166,46.01792834158353,41.62091553211212,40.04319145813514,43.1986396060891,41.45098090171814,39.52293183165844,43.37902997177784,41.03268027305603,39.334339797143926,42.731020748968135,41.75163447856903,40.083110686495665,43.420158270642396,21.0
23.0,44.20915067195892,41.23777358735977,47.18052775655808,43.47712457180023,41.4998519679619,45.45439717563856,43.241830468177795,39.099462760785315,47.384198175570276,44.44444477558136,41.23184216250675,47.65704738865597,42.61437952518463,40.41340472297652,44.81535432739274,42.15686321258545,40.438145172244106,43.87558125292679,41.92156910896301,39.813992111987346,44.02914610593868,42.64052331447601,40.47348466409326,44.80756196485876,22.0
24.0,44.522876143455505,40.66988114656226,48.37587114034875,43.71241867542267,40.73644460167447,46.688392749170866,43.55555593967438,38.8212556815253,48.289856197823454,44.18300688266754,40.62106550191993,47.744948263415154,43.59477162361145,40.40853920109797,46.78100404612493,42.48366057872772,40.41216736994469,44.555153787510754,42.01307237148285,39.32481888361308,44.70132585935262,42.91503310203552,40.31269168857083,45.517374515500215,23.0
25.0,45.49019694328308,41.06115721698612,49.919236669580044,44.62745130062103,41.35477514049065,47.90012746075141,44.15686309337616,39.248893213205214,49.064832973547105,45.04575192928314,41.156341529881885,48.9351623286844,44.41830098628998,40.794355418937,48.042246553642954,43.56862783432007,40.74240682156065,46.39484884707949,42.87581741809845,39.472728458338416,46.27890637785848,44.11764740943909,40.758145053891134,47.47714976498704,24.0
26.0,49.07189667224884,46.27805498270154,51.86573836179614,47.71241843700409,46.03076097772645,49.39407589628173,47.13725566864014,44.40682425073401,49.86768708654626,48.13071966171265,46.13666578573908,50.12477353768621,47.29411840438843,44.12414951902314,50.464087289753714,46.02614402770996,43.5350133410505,48.51727471436942,45.56862771511078,43.58326983668057,47.553985593540986,46.48366034030914,43.97842226774238,48.988898412875905,25.0
27.0,50.56209325790405,47.468164554847256,53.65602196096085,48.47058892250061,46.632603123315405,50.308574721685815,48.02614510059357,44.76785767890219,51.284432522284945,49.17647182941437,46.697286288301086,51.65565737052765,48.70588302612305,45.529586959032855,51.88217909321324,46.02614402770996,43.41282740583675,48.63946064958317,46.61437928676605,43.750321502032264,49.47843707149984,46.88888907432556,43.746668246633405,50.03110990201772,26.0
28.0,51.52941346168518,48.35641305190033,54.70241387147003,49.46405351161957,46.35607341013539,52.57203361310375,48.65359604358673,44.66677381995473,52.640418267218735,50.117648243904114,46.45681592845017,53.77848055935806,49.398693442344666,45.87733920774502,52.920047676944314,48.01307260990143,44.89747436654112,51.12867085326174,47.83006548881531,44.70803015076136,50.952100826869255,48.57516407966614,45.07998967288364,52.070338486448634,27.0
29.0,50.64052462577819,46.96455392822312,54.316495323333264,50.40522992610932,47.519624460515885,53.29083539170276,49.830066561698914,45.731239225703675,53.92889389769415,50.82353055477142,47.18282451167986,54.464236597862985,49.39869403839111,45.56097316243203,53.2364149143502,48.45751762390137,44.66847058200824,52.246564665794494,48.22222292423248,44.33089019162668,52.11355565683829,48.65359544754028,44.59377711025409,52.71341378482648,28.0
30.0,52.41830229759217,48.907091592417665,55.929513002766676,51.24183177947999,46.35514413348681,56.128519425473165,49.01960909366608,43.142340824191734,54.89687736314042,48.20915162563324,40.903259024604864,55.515044226661615,50.10457634925842,46.35263400597122,53.85651869254563,50.37908613681793,46.2321308677284,54.52604140590746,48.01307260990143,41.754821231515486,54.27132398828737,47.32026219367981,40.751715641758125,53.888808745601494,29.0
31.0,52.888890504837036,47.11605259094287,58.6617284187312,54.0130740404129,49.76078737068813,58.26536071013768,51.66013181209564,46.93847937314883,56.381784251042454,53.071897029876716,48.03539778325726,58.10839627649617,51.294118762016296,45.95672509087535,56.63151243315724,52.71895408630372,47.46541833658986,57.97248983601757,50.32679736614227,44.798220370231284,55.85537436205326,51.49019658565521,45.17608537321785,57.80430779809257,30.0
32.0,55.16340136528015,50.96612204473795,59.36068068582235,54.875819087028496,50.9115624355906,58.840075738466396,54.71895635128021,51.335884311599315,58.10202839096111,50.27451157569885,39.34614048269409,61.202882668703616,54.640523791313164,50.6656672962202,58.61538028640613,53.77777934074401,48.26130700956222,59.2942516719258,53.62091600894928,48.76215130463497,58.47968071326359,48.43137323856354,37.209987010941035,59.65275946618604,31.0
33.0,55.42483866214752,49.0162755441109,61.83340178018415,55.47712624073029,50.70579397029762,60.248458511162966,56.026145815849304,51.89286206666632,60.15942956503229,52.33987092971801,45.787211624216894,58.89253023521913,53.424836993217475,46.78729335674888,60.06238062968607,53.43790948390961,47.17761119999738,59.698207767821835,54.196078777313225,48.1581229233321,60.23403463129435,51.17647111415863,45.13204413899742,57.22089808931984,32.0
34.0,56.941179037094116,53.55180034714321,60.330557727045026,56.60130977630615,52.34540922053978,60.857210332072526,56.23529613018036,50.72149625379325,61.74909600656747,50.95425009727478,41.030192280010446,60.878307914539114,55.581700801849365,50.81390651342518,60.34949509027355,54.41830217838287,49.54220382096719,59.29440053579856,54.54902112483978,48.66528729422933,60.432754955450235,49.228758215904236,40.49447269964202,57.963043732166454,33.0
35.0,57.35947966575623,53.48900666552868,61.22995266598379,53.751636147499084,48.23783634176612,59.26543595323205,55.97385823726654,50.29893847488907,61.64877799964401,50.562092661857605,41.88556273925188,59.23862258446333,55.764706134796135,51.25291351627046,60.27649875332181,52.9281061887741,47.43977814573072,58.41643423181748,54.20915186405182,48.16143986802878,60.25686386007486,49.411765336990356,42.072707297925504,56.75082337605521,34.0
36.0,59.00653839111328,51.62317403031985,66.3899027519067,54.79738771915436,49.160231885055445,60.43454355325327,53.46405506134033,48.614223596402596,58.31388652627807,52.65359699726104,45.227080190329836,60.080113804192244,57.686275243759155,50.77582624496851,64.5967242425498,53.26797425746918,47.20696135160165,59.328987163336706,51.84313774108886,46.67056394919568,57.01571153298204,50.90196132659912,44.83700239970154,56.9669202534967,35.0
37.0,58.405231237411506,53.91545880852157,62.89500366630144,58.405231237411506,54.00192321617406,62.80853925864895,57.150329351425164,51.8313370301753,62.46932167267503,53.307191729545586,40.02541218781812,66.58897127127305,56.745097637176514,51.487335259013655,62.00286001533937,56.71895503997803,51.31514474433779,62.12276533561826,55.254902839660645,49.76420036771075,60.74560531161054,50.35294175148011,38.18110124158608,62.52478226137414,36.0
38.0,59.16340112686157,53.64634918314713,64.68045307057601,52.86274731159211,44.94555792736423,60.77993669581999,50.56209325790405,41.13427393903959,59.98991257676852,48.28758358955383,41.3332603030008,55.24190687610687,58.274511098861694,51.66017629809701,64.88884589962638,50.49673318862915,43.11854799917085,57.87491837808745,47.66013145446777,38.743005301542084,56.57725760739346,45.77777802944183,42.167118171677394,49.38843788720627,37.0
39.0,61.28104805946351,56.085566017502245,66.47653010142477,56.522877812385566,50.98187335025182,62.063882274519315,58.6928129196167,53.16153217959807,64.22409365963533,51.607844829559326,42.634580419745355,60.5811092393733,59.712419509887695,53.30075733832321,66.12408168145218,54.90196168422698,49.877989782780645,59.92593358567332,56.562091112136834,51.20947347067075,61.914708753602916,49.89542543888092,42.84862427492941,56.94222660283243,38.0
40.0,63.76470804214478,57.68423928236815,69.84517680192143,53.93464207649231,46.95824017412582,60.9110439788588,58.483662605285645,52.357558543224094,64.6097666673472,50.66666841506958,43.713573849704204,57.619762980434956,62.66666889190674,56.496962252151846,68.83637553166163,52.575163841247566,43.786246124047075,61.364081558448056,57.04575300216674,50.81678575094713,63.27472025338635,49.006537199020386,44.30692154490189,53.70615285313888,39.0
41.0,60.94117879867553,53.637626875331236,68.24473072201982,58.14379334449769,54.054358123382606,62.23322856561277,57.098041772842414,52.18920157722119,62.00688196846364,53.93464267253876,47.44948012865874,60.41980521641877,60.90196132659912,53.78026681319389,68.02365584000435,56.70588254928589,52.038374378688836,61.37339071988294,56.24836802482604,51.28543484749995,61.211301202152136,52.43137240409851,47.162450180759656,57.700294627437366,40.0
42.0,61.1503291130066,53.65738500919226,68.64327321682094,58.14379334449769,54.02313901876996,62.264447670225415,57.35947966575623,52.69609155637042,62.022867775142046,55.68627655506134,46.510773632704684,64.861779477418,59.790849685668945,52.01356576833621,67.56813360300168,56.92810416221619,50.94066269394584,62.915545630486534,56.05228900909424,50.47781175082541,61.62676626736307,53.89542639255524,43.93570512782625,63.85514765728422,41.0
43.0,60.31372725963593,50.15265052259617,70.47480399667569,56.732028126716614,49.69016918192018,63.773887071513045,57.75163650512696,56.318489393303096,59.184783616950824,53.699348568916314,44.93269501266771,62.46600212516492,58.53594958782195,47.6963600223625,69.37553915328141,55.281046628952026,45.93333828100475,64.6287549768993,56.75817131996155,53.56671309084221,59.94962954908089,51.88235402107239,42.06826336237008,61.69644467977469,42.0
44.0,57.56862938404084,43.68359294926744,71.45366581881423,62.01307415962219,57.55845324278711,66.46769507645728,61.51634216308594,58.03862852779725,64.99405579837463,54.901962876319885,44.84424508958133,64.95968066305844,56.43137454986572,42.41069163818135,70.4520574615501,58.758171796798706,51.987074151665375,65.52926944193203,59.294118881225586,54.75471738670108,63.83352037575009,52.05228805541993,41.08478115856072,63.019794952279135,43.0
45.0,59.1895443201065,50.59562976611062,67.78345887410238,63.241832256317146,59.08505197297431,67.39861253965998,63.08496952056885,57.63413051875233,68.53580852238537,59.60784554481506,53.80077496774315,65.41491612188698,58.06536078453064,49.39634309689592,66.73437847216536,61.37255072593689,55.290780489553185,67.4543209623206,60.326799154281616,54.384117557363574,66.26948075119965,58.92810702323914,54.13818952226302,63.71802452421527,44.0
46.0,57.333335280418396,48.974678222539616,65.69199233829717,64.81045961380005,58.34918724322756,71.27173198437254,61.777780055999756,56.08017317760462,67.47538693439489,59.47712600231171,51.77801207791219,67.17623992671123,55.124183893203735,45.23116696258219,65.01720082382528,62.86274671554566,55.819308912537466,69.90618451855386,59.124184846878045,52.70037496529234,65.54799472846375,58.1960791349411,50.52578841828617,65.86636985159603,45.0
47.0,56.23529613018036,44.0449559107145,68.42563634964623,64.7320282459259,59.00838904972491,70.4556674421269,62.98039436340333,59.504155064492046,66.4566336623146,61.09804153442383,55.5385661247183,66.65751694412936,55.0457525253296,41.04406488136753,69.04744016929166,63.503270149230964,55.785093962013654,71.22144633644827,60.96732020378113,56.219774972971635,65.71486543459062,60.43137431144714,55.877362835305995,64.98538578758829,46.0
48.0,58.53594958782195,45.820078479613485,71.25182069603042,64.62745308876038,60.84495180088802,68.40995437663273,63.66013288497925,60.375209715252,66.9450560547065,62.06536173820496,53.81690299459729,70.31382048181263,56.94117784500122,42.84363618229598,71.03871950770646,63.45098137855529,59.17819985806632,67.72376289904426,62.05228805541992,58.27142449377507,65.83315161706477,61.11111283302307,54.35153723843307,67.87068842761308,47.0
49.0,60.33987104892731,43.664209974835885,77.01553212301873,64.41830277442932,61.98082376566493,66.85578178319372,65.93464255332947,60.98662393199163,70.8826611746673,62.11764872074127,51.8250766491508,72.41022079233174,59.41176593303681,42.595380317992024,76.2281515480816,63.68627667427062,59.86942816697962,67.50312518156163,64.91503477096558,60.559327259940346,69.2707422819908,61.66013300418853,52.20584335437444,71.11442265400262,48.0
50.0,59.1895443201065,44.7430592087393,73.6360294314737,65.62091708183289,61.60782413593155,69.63401002773422,66.14379286766052,61.196292282090354,71.09129345323069,63.8692831993103,54.09390048143729,73.64466591718332,58.640525341033936,44.3736270128725,72.90742366919537,64.48366165161133,59.75500233357804,69.21232096964461,64.98039245605469,60.50448479757627,69.45630011453311,63.699347376823425,53.94953874950702,73.44915600413984,49.0
51.0,63.137256503105164,50.365204802963454,75.90930820324687,65.72549223899841,61.716233255706115,69.73475122229071,67.29411959648132,63.18904514527857,71.39919404768408,65.09804129600525,56.51029398792362,73.68578860408688,61.725492477416985,48.55084627166446,74.9001386831695,63.03268074989319,57.631400244242954,68.43396125554342,65.76470732688904,61.86788847981688,69.66152617396119,64.45751786231995,56.12868281916154,72.78635290547835,50.0
52.0,62.79738724231721,48.389631791831505,77.20514269280291,68.73202800750732,64.26993337154771,73.19412264346694,67.68627643585205,60.50422491335395,74.86832795835015,63.89542698860169,57.17108378140497,70.61977019579841,61.83006763458252,47.83832908748871,75.82180618167632,67.13725566864014,62.31294486695579,71.96156647032448,66.33987188339233,59.267746472762674,73.41199729402199,63.97385597229004,56.510787710712115,71.43692423386797,51.0
53.0,65.6732040643692,51.26307681034362,80.08333131839478,70.352942943573,64.83682023972878,75.86906564741722,69.72549200057983,65.21275286308583,74.23823113807384,64.33987140655518,55.813327934910674,72.86641487819968,64.57516491413116,49.915105251367194,79.23522457689513,70.61438083648682,64.99848144228582,76.23028023068781,68.06536197662354,62.87090572272968,73.25981823051738,63.856210708618164,54.44206345056651,73.27035796666982,52.0
54.0,66.5359491109848,53.30812060778154,79.76377761418807,70.14379262924194,64.20751150195431,76.08007375652957,71.34640693664551,66.39079667895349,76.30201719433752,69.28104758262634,61.44008974699364,77.12200541825905,64.65359628200531,50.34879532454535,78.95839723946527,69.29412007331848,62.302883999567506,76.28535614706946,69.2679762840271,64.56858760291051,73.96736496514369,68.1830096244812,61.21426537236166,75.15175387660074,53.0
55.0,67.76470720767975,53.33117952802169,82.1982348873378,67.52941310405731,56.489037881598236,78.56978832651639,73.04575324058533,67.5786374351046,78.51286904606606,65.4640543460846,53.975502351455646,76.95260634071354,66.00000143051147,51.32287467999695,80.677128181026,66.5359503030777,55.135918032003694,77.9359825741517,71.5032708644867,66.65277816194963,76.35376356702376,65.50327062606812,53.19056045813448,77.81598079400175,54.0
56.0,67.52941310405731,52.34416823801722,82.7146579700974,69.98692989349365,64.79128340892234,75.18257637806497,73.49019765853882,70.31719885713906,76.66319645993858,69.43791031837463,58.843061083427784,80.03275955332148,66.71895623207092,51.030611109179816,82.40730135496203,69.35948014259338,63.42157919446177,75.297381090725,72.81046032905579,69.63968504887161,75.98123560923996,69.22876119613647,58.62385608174159,79.83366631053136,55.0
57.0,65.9607857465744,52.97854371978697,78.94302777336183,69.2026162147522,62.03711912001869,76.36811330948571,73.88235449790955,70.88806304205836,76.87664595376073,66.3267993927002,53.802791839665524,78.85080694573486,65.73856353759766,51.77032336503608,79.70680371015924,69.09804224967957,61.382520742497434,76.8135637568617,73.90849947929382,71.07933230991051,76.73766664867713,66.01307272911072,53.46439233195719,78.56175312626425,56.0
58.0,66.56209290027618,55.757634995369486,77.36655080518288,71.92157030105591,65.42469400496414,78.41844659714768,74.61438059806824,70.53121784123277,78.6975433549037,64.28758382797241,56.02980818124629,72.54535947469853,66.67974054813385,54.01986059565604,79.33962050061166,71.59477472305298,65.09477531167487,78.09477413443109,73.94771695137024,69.00937729147297,78.8860566112675,64.30065512657166,53.73701942855714,74.86429082458616,57.0
59.0,71.34640693664551,58.91662282601882,83.77619104727219,71.52941346168518,66.77350679209377,76.28532013127659,76.02614521980286,71.35342282082907,80.69886761877665,70.61438083648682,60.72136577240983,80.50739590056381,70.86274683475494,57.592003487155914,84.13349018235397,71.17647290229797,66.70065981130602,75.65228599328992,75.0196099281311,70.91849233041606,79.12072752584615,69.4901978969574,58.559873852934956,80.42052194097984,58.0
60.0,72.00000166893005,61.58858428592492,82.41141905193518,69.699347615242,56.14473072889645,83.25396450158756,74.69281196594238,72.3569993582995,77.02862457358526,71.05882525444031,61.05921032536738,81.05844018351323,71.30719304084778,60.07210928087005,82.5422768008255,69.96078670024872,56.7861402372381,83.13543316325934,74.01307463645935,70.58167058385973,77.44447868905897,70.30065655708313,60.72347460631085,79.8778385078554,59.0
61.0,72.02614545822144,62.08763631215278,81.96465460429009,74.27451133728027,67.81257785199858,80.73644482256196,76.33987069129944,74.75768536901546,77.92205601358341,70.1960802078247,59.60300520871629,80.78915520693312,71.856210231781,61.628171853986096,82.08424860957591,73.94771456718445,67.18978460762335,80.70564452674554,76.09150648117065,73.59523761805235,78.58777534428896,69.73856449127197,58.27090786946251,81.20622111308144,60.0
62.0,72.52287745475769,62.35768266642874,82.68807224308664,74.06536102294922,68.95092481868771,79.17979722721073,77.75163531303406,76.63706943189653,78.86620119417158,71.63398861885071,61.76276055465366,81.50521668304776,71.790851354599,61.4865604406452,82.0951422685528,73.98692965507507,67.75460153086426,80.21925777928588,77.30719327926636,75.75609256990411,78.8582939886286,71.35947823524475,60.720387040154655,81.99856943033484,61.0
63.0,73.88235449790955,62.706687264865735,85.05802173095336,73.25490355491638,66.9772630980954,79.53254401173736,79.73856329917908,77.52790532306382,81.94922127529433,72.0784330368042,61.51136048697596,82.64550558663244,72.7843177318573,61.46036570320182,84.10826976051277,72.6535975933075,66.18720281850091,79.11999236811408,78.9803946018219,76.8531467171117,81.1076424865321,70.352942943573,58.261562600141,82.444323287005,62.0
64.0,73.98692965507507,62.83935462967183,85.13450468047832,74.03921723365784,67.69523942708466,80.38319504023102,80.23529529571533,78.23696213520196,82.2336284562287,73.38562250137329,62.00984420755068,84.7614007951959,73.25490474700928,61.45490297077582,85.05490652324274,73.67320656776428,66.79547542937215,80.55093770615642,79.60784435272217,76.76489508806647,82.45079361737787,71.90849900245667,59.36106163496368,84.45593636994964,63.0
65.0,75.34640669822693,63.19636365350667,87.49644974294719,75.71241974830627,68.99188931988887,82.43295017672368,79.89542603492737,76.40814440640526,83.38270766344948,73.85621070861816,63.45029287042192,84.26212854681441,74.7320294380188,62.19709370840629,87.2669651676313,74.50980544090271,67.79731952769332,81.2222913541121,79.43791151046753,75.88840344158405,82.98741957935101,72.79738783836365,61.309039019459235,84.28573665726806,64.0
66.0,76.20915174484253,64.52716290635973,87.89114058332532,75.73856353759766,69.95316093487924,81.52396614031608,80.65359592437744,78.3243764970391,82.98281535171579,76.86274647712708,68.95506049939742,84.77043245485673,75.20261645317078,63.06829946026208,87.33693344607947,74.87581849098206,68.63927796983292,81.1123590121312,80.18300890922546,78.6716643360981,81.69435348235282,75.11111259460449,65.97884692118869,84.2433782680203,65.0
67.0,75.32026290893555,64.48816502382168,86.15236079404941,75.42483806610107,70.54077516969251,80.30890096250964,80.54902076721191,77.93889366125136,83.15914787317247,78.24836730957031,69.68123863316225,86.81549598597837,74.70588564872742,63.50936459383972,85.90240670361511,75.03268361091614,70.33588857538935,79.72947864644293,79.81699705123901,76.83242320949863,82.8015708929794,77.01960921287537,68.0181818366994,86.02103658905133,66.0
68.0,77.01960921287537,66.00410423273642,88.03511419301431,76.99346542358398,70.92593743738055,83.06099340978741,81.33333444595337,77.47391427827579,85.19275461363095,79.21568751335144,70.39094834989848,88.0404266768044,76.1699366569519,64.77078693581349,87.56908637809032,76.58823728561401,70.49657071221108,82.67990385901695,81.01961016654968,77.44372349218044,84.59549684091893,78.00000309944153,68.85567639651075,87.14432980237231,67.0
69.0,77.20261573791504,66.96280732893317,87.44242414689691,77.51634120941162,71.89466656926155,83.1380158495617,83.08496832847595,78.98801882642414,87.18191783052777,78.2745110988617,69.28982979984613,87.25919239787726,76.19608044624329,65.42351704158845,86.96864385089812,77.00653791427612,72.18577225368318,81.82730357486906,81.9869315624237,78.68656964249416,85.28729348235325,77.75163650512695,69.39193140185819,86.11134160839572,68.0
70.0,77.93464183807373,68.3299566103689,87.53932706577856,79.37255024909973,73.3983940646324,85.34670643356706,84.00000095367432,80.01082364108721,87.98917826626142,76.44444584846497,67.71833197510482,85.17055972182511,76.5490210056305,66.48860646730162,86.60943554395936,78.22222471237183,73.291719637483,83.15272978726065,83.08497071266174,79.63624453348918,86.53369689183431,76.70588374137878,68.87683818846668,84.53492929429089,69.0
71.0,77.51634120941162,68.13048417903141,86.90219823979183,78.90196204185486,73.22915133358605,84.57477275012367,84.18300747871399,80.8032211510544,87.56279380637358,74.82353091239929,65.75263436912468,83.8944274556739,76.43137454986572,66.63599689911474,86.2267522006167,78.01307439804077,72.63081035748583,83.39533843859572,83.89542818069458,80.92548938331966,86.8653669780695,74.16993618011475,65.50846114287866,82.83141121735083,70.0
72.0,76.73202753067017,67.2407157509474,86.22333931039293,77.59477257728577,71.91218076446765,83.27736439010388,83.42483758926392,79.84447451958847,87.00520065893936,77.35947847366333,69.74101947516782,84.97793747215884,75.83006620407104,67.03000001734651,84.63013239079558,77.15033054351807,72.24758551835659,82.05307556867955,83.294118642807,80.33282235089173,86.25541493472228,76.27451300621033,68.71976570906325,83.8292603033574,71.0
73.0,79.00653719902039,70.19216338897134,87.82091100906943,79.73856329917908,72.79813811680405,86.6789884815541,84.41830158233643,81.40410294533139,87.43250021934146,76.91503405570984,68.61535883218735,85.21470927923232,77.94771552085876,69.43307867427427,86.46235236744326,79.03268218040466,73.05820385738693,85.0071605034224,84.13072109222412,81.61739542841939,86.64404675602886,76.36601567268372,68.76481870962043,83.967212635747,72.0
74.0,78.58823657035828,68.69651700834027,88.47995613237629,79.7124195098877,73.46971727725897,85.95512174251643,84.75817084312439,82.32560398936289,87.19073769688589,80.8627462387085,75.59767656029422,86.12781591712277,77.94771432876587,68.48123397863864,87.4141946788931,79.30719256401062,73.83831794578919,84.77606718223205,84.07843351364136,82.30010377049713,85.85676325678558,79.54248547554016,73.7056970481245,85.37927390295582,73.0
75.0,78.1176483631134,69.17289939040666,87.06239733582015,81.12418413162231,75.95078467742971,86.29758358581492,85.01960873603821,82.75813318260693,87.28108428946949,80.88889002799988,75.35575605560625,86.4220240003935,77.76470899581909,69.38831027011807,86.14110772152011,80.53594946861267,75.94717478257894,85.1247241546464,84.666668176651,82.72801266744783,86.60532368585417,80.32679915428162,74.7157728843717,85.93782542419153,74.0
76.0,78.77124309539795,69.23028219537602,88.31220399541988,81.96078538894653,77.35769628771492,86.56387449017815,84.54902052879333,81.77389701022054,87.32414404736613,80.65359592437744,74.54397080066929,86.7632210480856,78.67974042892456,70.43648692087811,86.92299393697101,80.95425128936768,76.93196113258568,84.97654144614967,84.53595042228699,82.08667109023368,86.9852297543403,79.75163578987122,73.61160087155679,85.89167070818564,75.0
77.0,77.64706015586853,67.17566476211536,88.1184555496217,81.67320370674133,77.5702110419959,85.77619637148676,84.99346494674683,82.60377387086082,87.38315602263283,81.67320370674133,76.47854395591447,86.86786345756819,77.50326991081238,67.68798233556242,87.31855748606233,81.12418532371521,77.26315980752449,84.98521083990593,85.18954634666443,83.44211221129534,86.93698048203352,81.77778005599976,76.76521440730724,86.79034570469227,76.0
78.0,77.15032815933228,66.0187060792683,88.28195023939625,80.7058835029602,76.51716216653695,84.89460483938346,85.56862831115723,83.53595920173335,87.6012974205811,81.49019718170166,75.74406230362695,87.23633205977637,77.34640836715698,66.87739917522852,87.81541755908545,81.13725781440735,77.04129997968256,85.23321564913213,86.02614641189575,84.31714841623473,87.73514440755677,81.49019718170166,76.2324348035388,86.74795955986453,77.0
79.0,77.59477257728577,67.13578637597158,88.05375877859996,81.41176581382751,76.75387720096089,86.06965442669414,84.83660221099854,81.62799123659083,88.04521318540624,81.20261549949646,74.95375763116562,87.4514733678273,78.49673390388489,68.60065432060972,88.39281348716005,81.03268146514893,76.63791809509583,85.42744483520202,85.45098304748535,82.79743755951507,88.10452853545563,80.91503500938416,75.48724719242439,86.34282282634392,78.0
80.0,80.88889002799988,71.97868927303475,89.79909078296501,82.79738664627075,78.55898732733016,87.03578596521135,83.92156958580017,77.96345220232861,89.87968696927173,81.51634097099304,74.60638859265033,88.42629334933575,81.09804153442383,73.05146901823281,89.14461405061485,81.60784602165222,77.95689054555116,85.25880149775328,83.24183225631714,76.88638341269369,89.59728109994059,81.47712588310242,75.73076738315181,87.22348438305302,79.0
81.0,78.8496744632721,69.49920284908168,88.2001460774625,83.32026243209839,79.65709864123534,86.98342622296144,83.89542579650879,78.89775480106191,88.89309679195567,82.09150433540344,75.125889194378,89.05711947642888,79.07189726829529,70.73755187980692,87.40624265678366,82.18300938606262,78.77722123984881,85.58879753227643,83.45098376274109,78.33362556275452,88.56834196272766,81.32026433944702,75.05744324794554,87.5830854309485,80.0
82.0,79.16339993476868,69.83983041528343,88.48696945425392,84.05228853225708,80.22220109414715,87.88237597036701,82.37908601760864,73.80757048608392,90.95060154913337,82.4313735961914,76.74502429998083,88.11772289240199,79.17647242546082,70.61592754371523,87.7370173072064,83.17647337913513,79.39278752518658,86.96015923308369,83.68627786636353,76.21703157755749,91.15552415516956,81.77778124809265,76.66752389285577,86.88803860332953,81.0
83.0,81.17647171020508,72.89256134500785,89.46038207540231,84.52287673950195,81.46477969500798,87.58097378399593,84.91503357887268,81.29409516661548,88.53597199112988,82.90196180343628,77.98442692496712,87.81949668190543,81.41176700592041,73.90188017684207,88.92165383499875,83.85621190071106,80.34713356108723,87.36529024033489,85.54248571395874,82.36148628695405,88.72348514096343,83.28104853630066,78.48850016235048,88.07359691025084,82.0
84.0,79.79085087776184,70.10458576575061,89.47711598977307,84.94117736816406,81.64534856626086,88.23700617006726,83.50326895713806,76.43996893388407,90.56656898039205,83.24183106422424,78.2991680973691,88.18449403107938,80.771244764328,72.06672333741601,89.47576619124,84.06536221504211,80.70477881161725,87.42594561846698,83.81699562072754,76.6834341753424,90.95055706611268,83.41176748275757,78.47649960668696,88.34703535882818,83.0
85.0,81.04575276374817,72.14725790845748,89.94424761903886,84.91503357887268,81.63583735777021,88.19422979997515,85.51634073257446,81.27814299739269,89.75453846775623,83.92156958580017,78.93279612177874,88.9103430498216,81.26797676086426,72.94155553035297,89.59439799137554,84.69281315803528,81.27863410989794,88.10699220617262,85.33333539962769,81.01402001243683,89.65265078681854,83.97385835647583,79.13738883405031,88.81032787890135,84.0
86.0,81.67320370674133,73.37157284542364,89.97483456805902,85.12418389320374,82.07616113428662,88.17220665212085,84.96732115745544,79.32289581875634,90.61174649615455,84.13071990013123,79.67705805944067,88.58438174082178,81.49019837379456,73.86784243549951,89.1125543120896,84.96732234954834,81.82700552783028,88.1076391712664,85.05882501602173,80.42622624017731,89.69142379186614,84.33987140655518,79.21287941797073,89.46686339513963,85.0
87.0,81.12418413162231,71.9955455780918,90.25282268515284,85.69934725761414,83.20607395733833,88.19262055788994,85.88235378265381,81.5597250824499,90.20498248285772,83.97385716438293,79.86753414790027,88.0801801808656,81.43791079521179,73.37813172464857,89.49768986577502,84.98039484024048,82.14745551824859,87.81333416223237,85.51634192466736,81.61371978476063,89.41896406457408,84.32679891586304,79.9481045128263,88.70549331889977,86.0
88.0,81.856210231781,73.65293235789937,90.05948810566264,85.49019694328308,82.92697205670012,88.05342182986604,84.83660221099854,77.04976772235612,92.62343669964095,84.33987021446228,80.60647668782201,88.07326374110255,81.97385907173157,73.87437247710481,90.07334566635832,85.09804129600525,82.13696185713809,88.05912073487241,84.53594923019409,77.23269108649991,91.83920737388827,84.5098066329956,80.3229710687696,88.6966421972216,87.0
89.0,82.64052391052246,74.84141045355221,90.43963736749271,86.14379167556763,84.2204010752352,88.06718227590005,85.20261526107788,79.5292021517552,90.87602837040056,84.62745189666748,80.70740885398926,88.5474949393457,82.81046032905579,75.39496636310542,90.22595429500615,85.5294144153595,82.71720804463867,88.34162078608033,85.18954396247864,79.62868544614363,90.75040247881364,85.12418508529663,81.08176707629849,89.16660309429477,88.0
90.0,82.3006546497345,73.44904167709801,91.15226762237099,85.69934725761414,82.2936232107848,89.10507130444347,87.1895432472229,83.81734911109339,90.56173738335241,85.28104662895203,81.67666278637643,88.88543047152763,83.04575443267822,75.34849979215005,90.7430090732064,84.96732354164124,80.62448331035608,89.31016377292639,86.65359854698181,82.75650741315643,90.5506896808072,85.18954515457153,81.19442977007422,89.18466053906884,89.0
91.0,82.8758180141449,74.67274844309264,91.07888758519715,84.94117736816406,79.77951667923803,90.1028380570901,85.41176557540894,79.34170352789288,91.481827622925,85.43790936470032,81.89448544297312,88.98133328642751,82.90196299552917,75.44831755097469,90.35560844008366,84.82353210449219,80.05466471055814,89.59239949842623,85.21568894386292,79.16307091426198,91.26830697346385,85.62091708183289,81.57944883620087,89.6623853274649,90.0
92.0,83.47712516784668,76.42581028811199,90.52844004758137,82.66666769981384,71.68409776441881,93.64923763520888,86.98039293289185,83.31956221900634,90.64122364677735,85.67320346832275,82.0711907751667,89.27521616147881,83.47712755203247,76.69037039025338,90.26388471381156,82.1437919139862,71.33579543937336,92.95178838859906,87.08496928215027,84.04220760220178,90.12773096209875,85.8823549747467,81.96432781417916,89.80038213531425,91.0
93.0,83.32026243209839,76.24898359853128,90.3915412656655,85.96078515052795,81.75679392118072,90.16477637987519,86.48366093635559,81.62801949571386,91.33930237699732,86.35294198989868,82.72728758396238,89.97859639583498,83.39869379997253,76.31872106475763,90.47866653518744,85.60784459114075,81.4329134992003,89.7827756830812,86.8366026878357,82.52099627725397,91.15220909841742,86.0392165184021,82.19199114231857,89.88644189448563,92.0
94.0,83.97385716438293,76.86281856514677,91.0848957636191,82.90196180343628,71.55408148787578,94.24984211899678,87.68627524375916,84.89427032262608,90.47828016489223,86.48366093635559,83.12721174928649,89.8401101234247,84.32680010795593,77.74114080122602,90.91245941468584,82.81045913696289,72.95915770497338,92.6617605689524,87.37255215644836,84.0199236479198,90.72518066497693,86.53595089912415,82.6559963653262,90.41590543292209,93.0
95.0,84.15686368942261,77.28050039428818,91.03322698455703,83.60784411430359,73.13334871950897,94.0823395090982,87.79085040092468,84.89933075864312,90.68237004320625,86.53594851493835,82.93109062963792,90.14080640023879,84.28758382797241,77.86760045838699,90.70756719755784,82.88889169692993,72.47779995156868,93.29998344229118,87.20261693000793,83.82998007616142,90.57525378385445,86.58823728561401,82.88938836077853,90.2870862104495,94.0
96.0,84.36601400375366,78.76748771314183,89.96454029436549,81.20261549949646,64.30737498086998,98.09785601812294,88.23529481887817,85.4577094470658,91.01288019069055,86.74509882926941,83.11238191211584,90.37781574642298,84.3790876865387,78.50563826561361,90.25253710746378,79.97385799884796,62.984880861236576,96.96283513645935,87.79085278511047,84.87212953849408,90.70957603172687,86.70588493347168,83.23487119599422,90.17689867094914,95.0
97.0,84.91503357887268,78.75000321543037,91.080063942315,80.653595328331,62.97702810046218,98.33016255619981,87.84313797950745,84.27640259742374,91.40987336159115,86.58823609352112,83.45561442891837,89.72085775812387,84.53595042228699,78.83118780110688,90.2407130434671,80.07843315601349,63.10085026429332,97.05601604773366,87.80392289161682,85.1092407638169,90.49860501941674,87.0326817035675,83.83721059214444,90.22815281499057,96.0
98.0,85.07189631462097,78.75775172324401,91.38604090599793,80.05228817462921,61.051308847234125,99.0532675020243,87.92156934738159,84.96287081088879,90.8802678838744,87.05882430076599,84.05513159272132,90.06251700881066,84.8888909816742,78.95350908203197,90.82427288131642,79.58170175552368,61.18689143102942,97.97651208001794,88.16993713378906,85.9889459408726,90.35092832670553,87.35947966575623,84.36269139089244,90.35626794062001,97.0
99.0,85.49019694328308,79.88145532911305,91.09893855745311,81.64705991744995,67.07245427257884,96.22166556232106,88.57516407966614,86.21388632413566,90.93644183519662,87.4771249294281,84.64863756067692,90.30561229817928,85.2418315410614,79.76246157345865,90.72120150866415,81.29411935806274,67.02766980800206,95.56056890812343,88.79738926887512,87.13001799346935,90.46476054428089,87.42483735084534,84.52476158868113,90.32491311300954,98.0
100.0,85.85620999336243,80.5710569197707,91.14136306695416,83.294118642807,71.43847949600689,95.14975778960712,88.70588302612305,86.68374922713767,90.72801682510843,87.21568703651428,84.14254048525092,90.28883358777765,85.35948038101196,80.01077545662456,90.70818530539937,82.28758454322815,69.84308131006414,94.73208777639216,88.915034532547,87.62048710841931,90.20958195667468,87.21568822860718,83.71282192440313,90.71855453281123,99.0
101.0,86.16993546485901,81.42752126662168,90.91234966309634,51.111112236976616,27.858197747063453,74.36402672688978,72.13072061538696,63.96659244607147,80.29484878470245,72.00000166893005,65.58317914469974,78.41682419316037,85.85621118545532,81.00448628474334,90.70793608616731,51.7124205827713,28.234333860790297,75.1905073047523,72.23529696464539,63.99645063254693,80.47414329674385,72.16993689537048,65.98190797144932,78.35796581929165,100.0
102.0,86.24836683273315,81.400826058026,91.09590760744031,44.62745189666748,15.66581241461816,73.5890913787168,73.88235449790955,60.97476036205548,86.78994863376361,64.33987140655518,57.13051115338695,71.5492316597234,86.14379286766052,81.79039041634354,90.4971953189775,43.50326895713806,13.454942976053257,73.55159493822286,73.85621190071106,62.44279085954779,85.26963294187432,64.31372880935669,57.57203157241804,71.05542604629534,101.0
103.0,85.93464136123657,81.7766280387753,90.09265468369784,52.78431504964829,23.967618657343458,81.60101144195312,80.75817108154297,75.72642543634318,85.78991672674276,69.2026162147522,60.014738632353634,78.39049379715075,86.24836802482605,82.20277946980674,90.29395657984536,52.02614516019821,22.68727326086089,81.36501705953553,80.15686511993408,75.49187374014258,84.82185649972558,69.01960968971252,61.707229058283495,76.33199032114155,102.0
104.0,86.48366093635559,82.83803161668125,90.12929025602993,54.84967410564423,30.750969155516078,78.94837905577239,77.9869294166565,65.01653997756496,90.95731885574803,62.980393767356865,54.23325348130869,71.72753405340504,86.50980591773987,82.83901148385836,90.18060035162138,52.69281148910523,26.918112960193405,78.46751001801707,76.70588493347168,62.55932498034549,90.85244488659788,61.986929178237915,55.07107494696166,68.90278340951417,103.0
105.0,86.79738640785217,82.83356201664883,90.76121079905552,47.1895432472229,15.72996863004867,78.64911786439713,78.5620927810669,68.81629616361444,88.30788939851935,63.477126359939575,57.85499580359393,69.09925691628521,86.41830325126648,82.13105083274593,90.70555566978703,46.627452969551086,14.505891290512537,78.74901464858964,77.71242022514343,66.81089874069156,88.61394170959531,63.921570777893066,57.8654926570816,69.97764889870453,104.0
106.0,86.95424914360046,83.02245443272744,90.88604385447348,52.15686410665512,21.702152905817197,82.61157530749304,79.2679750919342,67.8869406973396,90.64900948652881,70.61438083648682,62.186606862091885,79.04215481088175,87.05882549285889,83.22177288470994,90.89587810100784,51.52941316366195,20.55937728477402,82.49944904254988,78.16993713378906,67.095892954483,89.24398131309512,70.2875828742981,63.269330754432815,77.30583499416338,105.0
107.0,86.50980472564697,82.04292582112464,90.9766836301693,55.712419748306274,29.185102347960324,82.23973714865222,78.37908625602722,66.17956943291358,90.57860307914086,75.03268122673035,66.92231060108597,83.14305185237473,86.71895742416382,82.44342841448537,90.99448643384227,54.19607996940613,26.221940761539923,82.17021917727233,77.64706015586853,65.02007169471344,90.27404861702362,75.38562297821045,68.9052061476691,81.8660398087518,106.0
108.0,86.74509882926941,83.01720165235469,90.47299600618413,56.575164794921875,30.434250008388126,82.71607958145563,80.10457634925842,68.8341316041475,91.37502109436934,74.3790864944458,66.65670500036077,82.10146798853083,87.35947847366333,83.86118875235371,90.85776819497295,55.09804129600525,27.417857756278387,82.77822483573212,79.97385859489441,69.20067966198408,90.74703752780474,73.72549414634705,67.00235912816257,80.44862916453152,107.0
109.0,86.82353019714355,83.70896098616365,89.93809940812346,60.7058835029602,39.55149319369649,81.86027381222391,83.76470685005188,78.37391708909466,89.1554966110091,72.18300819396973,67.69133323843442,76.67468314950503,87.46405482292175,84.33996727609318,90.58814236975033,59.019609093666084,35.43162827314208,82.60758991419009,83.4509825706482,77.89285121893687,89.00911392235952,72.41830348968506,68.06440982732875,76.77219715204137,108.0
110.0,87.32026219367981,83.88531250470089,90.75521188265873,59.26797479391098,32.533695172809075,86.00225441501289,83.24183106422424,76.48896063493007,89.99470149351842,75.47712564468384,70.6986373867517,80.25561390261598,87.24183201789856,83.81578681127831,90.6678772245188,57.26797431707382,28.87101495978028,85.66493367436736,83.15032958984375,76.05929264912918,90.24136653055832,75.25490522384644,71.47856509054847,79.0312453571444,109.0
111.0,87.60784387588501,84.04542280469273,91.17026494707729,55.89542597532272,26.580173813588807,85.21067813705665,83.03268074989319,75.47276206794353,90.59259943184284,76.52287721633911,69.95784428534164,83.08791014733659,87.50326991081238,84.63883817017174,90.36770165145302,54.57516521215439,24.426231786933325,84.72409863737545,83.07189702987671,74.94573996832591,91.19805409142751,75.97385883331299,69.71185372545523,82.23586394117075,110.0
112.0,87.81699419021606,84.09161888370134,91.54236949673079,61.69934749603272,37.90113700806021,85.49755798400523,83.39869379997253,75.12097392787942,91.67641367206565,76.65359616279602,66.8285215305212,86.47867079507084,87.69934892654419,84.61517088041447,90.78352697267391,59.85620975494385,34.071941589372145,85.64047792051555,83.26797723770142,74.70114641672356,91.83480805867927,75.71241974830627,65.79169812191753,85.63314137469501,111.0
113.0,87.60784387588501,84.18111207954624,91.03457567222378,62.562092542648315,40.227773078847335,84.8964120064493,83.55555653572083,76.9046721134946,90.20644095794705,79.73856329917908,77.00750693702467,82.46961966133348,87.93464303016663,84.61459907086696,91.2546869894663,61.04575335979462,36.83842527991997,85.25308143966927,83.71242165565491,76.87955874062973,90.54528457068008,79.2026162147522,76.34677312389397,82.05845930561043,112.0
114.0,88.07843208312988,84.89602302016294,91.26084114609682,63.84313821792602,41.03790618248507,86.64837025336698,85.22875905036926,81.37532059430474,89.08219750643379,79.34640645980835,76.00987096767479,82.68294195194191,88.10457706451416,84.72194667623374,91.48720745279458,61.437910199165344,36.88304879171197,85.99277160661872,85.45098304748535,81.23020718147379,89.67175891349692,79.29412007331848,76.36772231108543,82.22051783555153,113.0
115.0,87.34640598297119,83.19888517764001,91.49392678830237,64.47058916091919,41.76131666054374,87.17986166129464,86.30065441131592,82.8664509908809,89.73485783175093,78.6928117275238,74.28601255723852,83.09961089780909,87.75163769721985,84.38147103407454,91.12180436036516,62.18300879001617,38.42384390664775,85.94217367338459,86.62745356559753,83.56858878655308,89.68631834464199,78.4705913066864,74.38769162398758,82.55349098938522,114.0
116.0,88.26143860816956,85.23169037446787,91.29118684187124,65.04575252532959,42.35507301575407,87.7364320349051,86.58823609352112,82.60870821474869,90.56776397229355,78.77124309539795,75.46609524906478,82.07639094173112,88.1830084323883,85.01951571540259,91.34650114937402,63.43790948390961,39.31509883971344,87.56072012810577,86.82353258132935,83.2270969105314,90.41996825212729,78.61438155174255,75.47256896741149,81.75619413607362,115.0
117.0,88.28758239746094,85.26037317757674,91.31479161734514,64.91503357887268,42.582244309978364,87.247822847767,86.56209230422974,82.73825588732176,90.38592872113772,81.41176581382751,79.08181288956425,83.74171873809078,87.895427942276,84.70069407223826,91.09016181231374,63.09804022312164,38.985902414411555,87.21017803183173,86.06536269187927,81.89401519549745,90.2367101882611,81.5686297416687,79.54406801479571,83.59319146854169,116.0
118.0,88.44444513320923,85.1418832725989,91.74700699381955,65.7516348361969,44.12781933013069,87.37545034226311,86.84967398643494,84.05736307539233,89.64198489747754,83.05882453918457,81.83745900395246,84.28019007441668,88.20915222167969,85.33385432181117,91.0844501215482,64.5228761434555,41.190485562135294,87.85526672477572,86.13072156906128,83.53544908148827,88.72599405663429,82.48366236686707,81.14180161546989,83.82552311826424,117.0
119.0,88.00000071525574,84.17504729531021,91.82495413520127,67.2679752111435,46.7083730339819,87.82757738830509,87.29411840438843,84.5051752287987,90.08306157997815,83.47712516784668,81.82468049843831,85.12956983725505,88.31372737884521,85.01278261695202,91.6146721407384,66.66666746139526,45.63990193104473,87.6934329917458,86.44444584846497,83.27010064172363,89.6187910552063,82.74510145187378,80.43337097739825,85.0568319263493,118.0
120.0,88.6274516582489,85.47254507867582,91.78235823782198,68.78431499004364,49.36443167040232,88.20419830968495,87.13725566864014,84.91965198793092,89.35485934934935,83.52941274642944,81.71811789222751,85.34070760063138,88.81045937538147,86.13175658939902,91.48916216136392,68.50980579853058,48.02592091990803,88.99369067715313,86.87581896781921,83.88874016479966,89.86289777083877,82.44444727897644,80.36390009939372,84.52499445855916,119.0
121.0,88.73202681541443,85.83342444447582,91.63062918635303,69.54248487949371,49.76003807411357,89.32493168487386,87.24183082580566,85.1965909774518,89.28707067415952,83.92156958580017,82.41688151428117,85.42625765731917,88.88889074325562,86.45869595787806,91.31908552863317,68.61438155174255,47.30281066632587,89.92595243715924,86.53595089912415,83.71790441256958,89.35399738567871,83.12418580055237,81.80609395479149,84.44227764631324,120.0
122.0,89.04575228691101,85.8984374495397,92.19306712428232,69.25490319728851,50.29853651986711,88.21126987470991,87.55555629730225,85.49616237107831,89.61495022352618,84.86274600028992,83.31771662131237,86.40777537926746,88.49673390388489,85.3530170794205,91.64045072834928,68.60130846500397,49.29244307876989,87.91017385123804,86.9673228263855,84.40801593051282,89.52662972225818,84.07843470573425,82.94864092979785,85.20822848167066,121.0
123.0,89.56862807273865,87.06543704238153,92.07181910309576,70.5620926618576,51.3081181777979,89.81606714591732,88.20915102958679,86.25622571885474,90.16207634031885,85.07189631462097,83.80655311784993,86.33723951139201,88.95425081253052,86.56304066053553,91.3454609645255,69.60784614086151,49.659976122231505,89.55571615949151,87.58170247077942,85.05202790120516,90.11137704035367,84.61438179016113,83.31818479620766,85.9105787841146,122.0
124.0,89.04575228691101,86.18423124596517,91.90727332785686,71.50326907634735,52.98841620278895,90.01812194990575,87.86928176879883,86.14894891694786,89.5896146206498,85.15032768249512,83.66104930134135,86.63960606364888,89.00653839111328,86.66114358641113,91.35193319581543,70.8627462387085,51.4196256150282,90.3058668623888,87.64706134796143,85.41764219109075,89.8764805048321,84.4444477558136,83.44677986761221,85.44211564401499,123.0
125.0,88.6274516582489,85.16278303320408,92.09212028329372,70.61438024044037,50.25715368146605,90.97160679941469,87.58170008659363,85.9464065888756,89.21699358431165,85.1764714717865,83.92061678852619,86.43232615504681,88.60130906105042,85.51948743146791,91.68313069063292,69.9869304895401,48.745331039658026,91.22852993942217,87.33333468437195,85.10900006185615,89.55766930688775,84.65359807014465,83.61976194097635,85.68743419931296,124.0
126.0,89.98692870140076,87.71979331876223,92.25406408403929,71.8692821264267,53.14988976932604,90.58867448352736,88.83660197257996,87.96166343489081,89.7115405102691,85.35947799682617,84.02640107926604,86.6925549143863,89.51634168624878,87.62057818673763,91.41210518575993,70.70588409900665,50.86309681112512,90.54867138688819,88.16993832588196,86.65958285926678,89.68029379249714,85.11111378669739,84.15565619398535,86.06657137940942,125.0
127.0,89.7777783870697,87.02118884824476,92.53436792589464,72.23529517650604,52.760452126531746,91.71013822648034,89.2026150226593,87.88695626289974,90.51827378241886,85.96078515052795,84.73244431280594,87.18912598824997,89.38562273979187,86.97590556207228,91.79533991751146,71.38562262058258,50.83573501186874,91.93551022929643,88.50980520248413,86.82155611548515,90.19805428948311,85.38562417030334,84.27297568802375,86.49827265258294,126.0
128.0,89.72549080848694,87.23393145170115,92.21705016527272,74.43137347698212,55.836722784402866,93.02602416956137,89.2026150226593,88.03123904974831,90.3739909955703,86.3267982006073,85.21146603138946,87.44213036982514,89.42483901977539,87.09314562503678,91.756532414514,73.69934797286987,54.8680117600956,92.53068418564415,88.54902148246765,86.99448312098407,90.10355984395123,85.72549343109131,84.79243044098601,86.65855642119661,127.0
129.0,89.69934701919556,86.91500277463378,92.48369126375734,73.64705979824066,53.4518063438933,93.84231325258801,89.43790912628174,88.53037689500444,90.34544135755904,86.69281125068665,85.78058404637372,87.60503845499957,89.37255144119263,86.61945051082454,92.12565237156072,73.54248464107513,52.804497381203504,94.28047190094676,88.81045937538147,87.53687101359347,90.08404773716947,86.3921582698822,85.72818769488688,87.05612884487752,128.0
130.0,90.19607901573181,87.7981789850834,92.59397904638023,73.09804022312164,53.76524157374475,92.43083887249853,89.41176533699036,88.30643634893272,90.51709432504799,87.11111187934875,86.16576894318503,88.05645481551248,89.93464231491089,88.16691261994166,91.70237200988012,73.03268253803253,52.971442465420324,93.09392261064474,88.95425081253052,87.4702880180714,90.43821360698963,86.65359735488892,86.25228883689985,87.05490587287798,129.0
131.0,89.46405291557312,86.97592498770767,91.95218084343857,73.33333432674408,54.38111443509661,92.28555421839155,89.62091565132141,88.33149399791208,90.91033730473075,87.45098114013672,86.78444268135665,88.11751959891679,89.41176652908325,87.66959609097555,91.15393696719096,72.78431534767151,53.08455156830715,92.48407912703587,88.94117951393127,87.41786947695249,90.46448955091006,86.95425033569336,86.50001319473812,87.4084874766486,130.0
132.0,89.17647123336792,86.57454023853676,91.77840222819908,75.29411852359772,58.63347607062779,91.95476097656764,89.4901967048645,88.49638877410017,90.48400463562884,87.39869356155396,86.72197835454058,88.07540876856733,89.17647242546082,87.33210716492601,91.02083768599562,74.66666877269745,56.94420734141221,92.38913020398269,89.28104758262634,87.88305672731866,90.67903843793403,87.24183201789856,86.30671194913272,88.1769520866644,131.0
133.0,89.83006596565247,87.64584663710166,92.01428529420328,75.50326883792877,57.83622600229434,93.1703116735632,89.75163459777832,88.68725803451045,90.81601116104619,87.58170008659363,87.27513698330912,87.88826318987813,89.43791031837463,87.52755726205459,91.34826337469468,75.26797652244568,57.35795250334828,93.17800054154307,89.16340112686157,87.97123903854133,90.35556321518182,87.30719208717346,86.32093648162301,88.29344769272392,132.0
134.0,89.6470594406128,87.46675518839199,91.8273636928336,77.20261514186859,60.11249261321173,94.29273767052545,89.41176533699036,87.94444880218495,90.87908187179576,87.66013145446777,87.42266869575127,87.89759421318428,89.17647123336792,87.21481577044291,91.13812669629293,76.84967517852783,59.513795315022065,94.1855550420336,88.7581729888916,87.48408283589484,90.03226314188836,87.51634240150452,86.56806594170415,88.46461886130488,133.0
135.0,89.46405291557312,87.47815718925332,91.44994864189292,76.99346542358398,61.01417694777304,92.97275389939493,89.83006596565247,88.82855066276558,90.83158126853935,87.79085040092468,87.24714757468914,88.33455322716023,89.29411888122559,87.56338866648434,91.02484909596683,76.86274647712708,60.39831834801371,93.32717460624045,89.41176533699036,88.43355431378676,90.38997636019396,87.80392289161682,87.1159393511389,88.49190643209474,134.0
136.0,87.79085040092468,82.74706362083346,92.8346371810159,77.38562226295471,61.86663502669329,92.90460949921614,89.62091565132141,89.12659750036183,90.115233802281,87.58170008659363,86.77061035415463,88.39278981903263,87.1895444393158,81.65073990784842,92.72834897078317,76.92810773849487,61.46233588404526,92.39387959294449,89.29411888122559,88.39509880136696,90.19313896108422,87.88235664367676,87.45476380030587,88.30994948704765,135.0
137.0,87.16339945793152,79.65109635746667,94.67570255839637,76.78431510925293,60.80219310868969,92.76643710981617,89.67320322990417,89.15856222306206,90.18784423674629,87.81699419021606,86.99336108887583,88.6406272915563,87.16340065002441,80.5239263889834,93.80287491106543,76.33987188339233,60.05998133470189,92.61976243208278,89.60784554481506,88.38072284029275,90.83496824933738,88.06536197662354,87.4374359688756,88.69328798437147,136.0
138.0,90.19607901573181,88.05212888641574,92.34002914504788,76.00000083446503,59.330745449431745,92.66925621949831,90.2222228050232,89.40379274439374,91.04065286565265,88.3398699760437,87.71706586939727,88.96267408269013,89.34640765190125,87.04811456114764,91.64470074265485,75.79085171222687,58.91338043189937,92.66832299255437,89.6209168434143,88.74232299825367,90.49951068857494,88.16993594169617,87.37212189671686,88.96774998667547,137.0
139.0,86.95424914360046,77.92498517226083,95.9835131149401,76.41830146312714,58.13362104487331,94.70298188138096,90.09150385856628,89.38513756936932,90.79787014776325,88.78431439399719,87.87208718968427,89.69654159831012,86.71895623207092,78.55223915854785,94.885673305594,76.4575183391571,57.773198863297495,95.14183781501671,89.7777807712555,88.9567454482834,90.59881609422759,88.16993713378906,87.73886247915958,88.60101178841855,138.0
140.0,89.33333396911621,86.21986221032364,92.44680572790878,78.92810583114624,65.82311582785906,92.03309583443342,90.2222228050232,89.4979407474254,90.94650486262098,88.81045818328857,87.91143868842728,89.70947767814987,89.13725733757019,86.5419842495627,91.73253042557768,78.22222471237183,64.08466658094457,92.35978284379908,89.75163578987122,88.71883194461073,90.7844396351317,88.45751881599426,88.02743551244762,88.8876021195409,139.0
141.0,89.01960849761963,85.08933516890887,92.94988182633038,76.44444525241852,57.66080909555305,95.22808140928399,90.37908554077148,89.89348620707476,90.86468487446821,88.57516407966614,87.91765947362984,89.23266868570244,88.77124428749084,85.60235329939474,91.94013527558695,75.12418448925018,54.50683818797011,95.74153079053025,89.96078610420227,89.07348323098331,90.84808897742123,88.67974162101746,88.21665602823231,89.1428272138026,140.0
142.0,89.85620975494385,87.49493199941337,92.21748751047433,78.71895551681519,63.03093911951809,94.40697191411229,90.5098044872284,89.99849452513993,91.02111444931685,88.28758239746094,87.07323223062684,89.50193256429503,89.17647123336792,86.73548959453286,91.61745287220297,77.97385811805725,61.88971615222186,94.05800008389264,89.96078610420227,88.90224503784707,91.01932717055747,89.0457534790039,88.57308188729019,89.51842507071763,141.0
143.0,89.72549080848694,87.39333877762347,92.05764283935041,78.71895551681519,62.763370711803105,94.67454032182727,90.40522933006287,89.52057974537047,91.28987891475526,88.70588302612305,87.84571660019756,89.56604945204853,89.07189726829529,86.82891447817218,91.3148800584184,78.16993594169617,61.937806998503504,94.40206488488883,90.03921747207642,89.23526812301928,90.84316682113355,89.16339993476868,88.58912795089893,89.73767191863843,142.0
144.0,88.99346470832825,86.66718158146683,91.31974783518966,79.32026267051697,64.18099948010092,94.45952586093301,90.40522933006287,89.39860856349073,91.411850096635,88.67973923683167,87.75264788155482,89.60683059210851,88.54902267456055,86.22880679875124,90.86923855036986,79.03268098831177,63.61979901714144,94.44556295948209,90.09150505065918,89.50218021782217,90.68082988349619,88.88889074325562,88.12807689300912,89.64970459350211,143.0
145.0,89.43790912628174,88.21724331355635,90.65857493900712,80.02614498138428,65.77166492214332,94.28062504062524,90.69281101226807,89.92278875881736,91.46283326571877,89.09803986549377,88.2579735619416,89.93810616904595,88.980393409729,88.33734064370587,89.62344617575214,79.32026386260986,64.20578104205194,94.43474668316779,90.418301820755,89.83079259696463,91.00581104454538,89.30719137191772,88.45425689502618,90.16012584880927,144.0
146.0,88.23529481887817,84.83534553038325,91.6352441073731,80.5751645565033,67.14364173469731,94.00668737830928,90.71895480155945,89.92921328173011,91.50869632138878,88.99346470832825,88.01787741186104,89.96905200479546,88.02614569664001,85.13130476927282,90.92098662400721,79.60784554481506,64.56479574142763,94.6508953482025,90.33987164497375,89.68725726515984,90.99248602478767,89.38562393188477,88.6945428817012,90.07670498206834,145.0
147.0,89.35947775840759,88.35285699183545,90.36609852497973,81.83006644248962,70.11156673601795,93.5485661489613,90.77124238014221,89.98366750779687,91.55881725248756,89.07189607620239,88.40792617595062,89.73586597645416,89.05882596969604,88.25753998584845,89.86011195354364,81.01961016654968,68.29030766366115,93.74891266943821,90.6405258178711,89.77048284473665,91.51056879100554,89.50327038764954,88.97916991264161,90.02737086265746,146.0
148.0,87.24183082580566,81.83742833743368,92.64623331417765,81.62091612815857,69.59740192896484,93.6444303273523,90.98039269447327,90.03324394398724,91.92754144495929,89.2026150226593,88.82601739044253,89.57921265487607,87.28104829788208,82.38724195259424,92.17485464316992,80.95425009727478,68.4209336528769,93.48756654167266,90.6405258178711,90.0851621415582,91.19588949418399,89.5555579662323,88.91283950164485,90.19827643081975,147.0
149.0,85.7516348361969,77.49561824351576,94.00765142887803,81.12418413162231,68.10415709073685,94.14421117250778,91.00653648376465,90.11323721343977,91.89983575408952,89.56862807273865,88.67532880241377,90.46192734306352,85.64706087112427,77.8845959253381,93.40952581691043,80.81045985221863,67.02583603907999,94.59508366535727,90.71895718574524,90.02110967338336,91.41680469810711,89.81699466705322,89.5887036708381,90.04528566326834,148.0
150.0,87.97385692596436,83.70292665694876,92.24478719497995,82.16993570327759,71.14543733347253,93.19443407308265,91.39869332313538,90.63984760242101,92.15753904384974,89.6470594406128,88.71171079989342,90.58240808133216,86.94117903709412,81.54765513717312,92.33470293701511,81.94771528244019,69.950787769015,93.94464279586538,90.74509978294373,90.01348128181816,91.47671828406929,89.94771480560303,89.67273884431924,90.22269076688681,149.0
151.0,88.81045818328857,85.46165409578383,92.15926227079332,83.55555653572083,75.12524854781816,91.98586452362349,91.24183058738708,90.35525155746984,92.12840961730433,89.88235354423523,88.8099800498795,90.95472703859096,88.50980639457703,84.81847023819817,92.20114255095588,82.88889169692993,72.33314209165712,93.44464130220274,91.08496904373169,90.22455293409773,91.94538515336565,89.7777795791626,89.50592730621979,90.0496318521054,150.0
152.0,89.41176533699036,86.66355686790372,92.15997380607699,83.89542579650879,75.71352654906151,92.07732504395607,91.18954300880432,90.4128920340499,91.96619398355874,89.80392217636108,88.86583725878464,90.74200709393753,89.32026267051697,86.94671461467979,91.69381072635414,83.34640741348267,73.60769196666365,93.08512286030168,90.90196251869202,90.25592857268423,91.5479964646998,89.63398814201355,89.41919417883747,89.84878210518963,151.0
153.0,87.45098114013672,80.22765039269598,94.67431188757746,83.37255001068115,73.0737551317296,93.6713448896327,91.26797437667847,90.82084678564341,91.71510196771352,89.46405291557312,88.87509188787695,90.05301394326929,87.71242022514343,82.04288567749315,93.38195477279372,83.12418460845947,71.75469595263415,94.4936732642848,91.12418532371521,90.43962518913563,91.8087454582948,89.81699466705322,89.57070193297145,90.063287401135,152.0
154.0,88.73202681541443,84.24796680975753,93.21608682107133,84.44444537162781,76.42518159054953,92.46370915270609,91.16339921951294,90.29335685085942,92.03344158816645,89.56862807273865,88.75543434264691,90.38182180283039,88.0522882938385,83.54618038648648,92.55839620119052,83.88235688209534,74.50041485552123,93.26429890866945,91.01960897445679,90.3162731244208,91.72294482449277,90.0653624534607,89.57625753923287,90.55446736768852,153.0
155.0,88.60130786895752,84.31400540760859,92.88861033030645,84.73202705383301,77.47718440812181,91.9868696995442,91.03268027305603,90.30135478824384,91.76400575786822,90.01307249069214,89.50176252860368,90.5243824527806,88.26143980026245,83.71705355273106,92.80582604779384,84.48366284370422,76.08826377777615,92.8790619096323,91.34640693664551,90.55585354326422,92.1369603300268,90.32680034637451,89.96289366529223,90.6907070274568,154.0
156.0,88.67973923683167,84.46965555769691,92.88982291596642,84.18300747871399,75.5610053556755,92.80500960175247,91.03268027305603,90.32510548633016,91.7402550597819,90.37908554077148,89.69608686369769,91.06208421784528,88.24836730957031,83.68011859578078,92.81661602335984,84.2222249507904,75.24075230807946,93.20369759350135,91.55555844306946,90.51144163309306,92.59967525304586,90.39215803146362,90.13902111063794,90.6452949522893,155.0
157.0,89.54248428344727,86.90857049539373,92.1763980715008,84.75817084312439,76.66382821680318,92.8525134694456,90.98039269447327,90.50010061667284,91.4606847722737,90.30065417289734,89.57637211529955,91.02493623049513,89.37255144119263,86.63579105520401,92.10931182718124,84.48366165161133,75.26547439265124,93.70184891057141,91.52941346168518,90.43125719633855,92.62756972703181,90.43137431144714,90.1227282720291,90.7400203508652,156.0
158.0,90.66666722297668,89.44530168774457,91.8880327582088,85.30719041824341,78.17336035465765,92.44102048182917,91.39869332313538,91.03596296761823,91.76142367865252,90.66666722297668,89.71681618811066,91.61651825784271,90.30065655708313,88.8839973008063,91.71731581335996,85.2418327331543,77.03519780746797,93.44846765884063,91.42483830451965,90.43641706930545,92.41325953973386,90.48366189002991,89.93956642835182,91.02775735170799,157.0
159.0,87.05882430076599,77.81144043789136,96.30620816364062,85.56862831115723,79.04864820360594,92.08860841870852,91.58169984817505,91.22851670357657,91.93488299277352,90.5098044872284,89.85882938365104,91.16077959080575,87.71242141723633,80.70797163790138,94.71687119657128,85.49019932746887,77.9775554474646,93.00284320747315,91.52941346168518,90.61835809583353,92.44046882753683,90.58823704719543,90.21563072132932,90.96084337306155,158.0
160.0,88.18300724029541,81.5596702929246,94.80634418766623,86.3267982006073,81.17657124335958,91.47702515785502,91.372549533844,90.78795663339439,91.9571424342936,90.27451038360596,89.61700577756966,90.93201498964225,87.84313917160034,81.3826264731222,94.30365187007848,85.80392479896545,79.05472453784894,92.55312506008197,91.45098328590393,90.58094062620346,92.3210259456044,90.79738736152649,90.39607884353742,91.19869587951555,159.0
161.0,88.15686345100403,80.83100235093015,95.48272455107791,86.9019615650177,82.52199898363183,91.28192414640357,91.6601312160492,91.21300362501414,92.10725880708425,90.5098044872284,89.87882317131378,91.140785803143,87.11111307144165,78.86760106219245,95.35462508069085,86.56209349632263,80.31579933981833,92.80838765282694,91.43791079521179,90.7508586779382,92.12496291248539,90.83660244941711,90.50205398731696,91.17115091151727,160.0
162.0,90.16993522644043,86.44685401171695,93.89301644116391,87.11111187934875,82.80670548536494,91.41551827333257,91.60784363746643,90.93239213875843,92.28329513617443,90.74509859085083,90.16490670331082,91.32529047839084,88.78431558609009,83.83711643351465,93.73151473866552,86.41830325126648,80.22475519891657,92.61185130361639,91.52941346168518,90.69419229847644,92.36463462489392,90.87581872940063,90.62866020558704,91.12297725321423,161.0
163.0,89.83006596565247,85.48535674166406,94.17477518964087,86.92810535430908,82.76454787472927,91.09166283388889,91.55555605888367,91.03595852346581,92.07515359430153,90.90196132659912,90.07212763759811,91.73179501560013,88.86274695396423,83.89615902875435,93.82933487917411,86.039217710495,79.65058350722344,92.42785191376655,91.790851354599,90.80763043780887,92.77407227138913,90.94117879867554,90.67730005313152,91.20505754421956,162.0
164.0,89.4901967048645,84.4101213996428,94.5702720100862,86.30065441131592,80.66728960238333,91.9340192202485,91.9477128982544,91.32353848388615,92.57188731262264,91.00653648376465,90.08963834669053,91.92343462083876,89.0457534790039,84.5705154431274,93.52099151488041,85.97385764122009,78.69931577478634,93.24839950765384,91.80392384529114,90.96106666841229,92.64678102216999,90.9281063079834,90.54309472592315,91.31311789004364,163.0
165.0,90.2222228050232,87.05461384750355,93.38983176254284,82.48366117477417,69.69757066412042,95.26975168542792,92.00000047683716,91.1815704162077,92.81843053746661,91.26797437667847,90.40880178866536,92.12714696469158,89.60784435272217,86.4085659910188,92.80712271442553,82.8758192062378,69.19100403331038,96.56063437916521,91.89542651176453,90.97226126376067,92.81859175976838,90.81045985221863,90.4007240521216,91.22019565231565,164.0
166.0,90.19607901573181,86.50457041316342,93.8875876183002,85.51634073257446,78.53945039603192,92.493231069117,92.0784318447113,91.50416043746372,92.65270325195888,91.52941226959229,90.53646440643239,92.52236013275218,89.68627691268921,86.12391464554261,93.2486391798358,85.66013216972351,77.76872326721774,93.55154107222928,91.98692917823792,90.97903678235512,92.9948215741207,91.01961016654968,90.57010093911332,91.46911939398605,165.0
167.0,90.87581753730774,88.56797092812721,93.18366414648827,84.8888897895813,76.51338505283854,93.26439452632405,91.97385668754578,91.64575473591235,92.3019586391792,91.26797437667847,90.20440081357263,92.3315479397843,90.16993522644043,88.05123957431654,92.28863087856432,84.39215779304504,73.93899209281032,94.84532349327976,91.86928391456604,90.760481476923,92.97808635220908,91.17647171020508,90.62574193862014,91.72720148179002,166.0
168.0,90.58823585510254,88.41263899430852,92.76383271589656,86.30065441131592,79.89649321727006,92.70481560536177,92.0784318447113,91.47513876907747,92.68172492034513,90.95424890518188,89.94001812948987,91.9684796808739,89.88235473632812,87.2365461960694,92.52816327658685,86.28758430480957,78.4407182224024,94.13445038721675,91.94771409034729,91.09628431402606,92.79914386666852,91.09804034233093,90.46032499061393,91.73575569404794,167.0
169.0,90.58823585510254,87.6579730530984,93.51849865710668,86.95424914360046,81.65295520335114,92.25554308384979,92.10457563400269,91.78976272260249,92.41938854540288,91.32026195526123,90.38400033370887,92.25652357681359,90.11764764785767,87.28131759885275,92.95397769686258,86.79738759994507,79.97444034532577,93.62033485456436,92.03921794891357,91.12022529836855,92.9582105994586,91.08497023582458,90.5629111872168,91.60702928443237,168.0
170.0,91.16339921951294,88.37261859351487,93.954179845511,86.53594851493835,80.21396076661115,92.85793626326556,92.13071942329407,91.86282530158965,92.39861354499848,91.52941226959229,90.51097828162732,92.54784625755725,90.37908554077148,88.02687083302135,92.73130024852162,86.53594970703125,79.26854749719492,93.80335191686758,92.06536173820496,91.00480579566793,93.12591768074198,91.16340160369873,90.82252903850144,91.50427416889602,169.0
171.0,90.53594827651978,87.50028393574685,93.5716126172927,87.63398766517639,83.6202560815585,91.64771924879429,91.9477128982544,91.41995791694801,92.47546787956078,91.32026195526123,90.46507626851944,92.17544764200302,90.2614414691925,87.63239778784099,92.89048515054402,87.56862998008728,82.30619832638247,92.83106163379209,91.94771409034729,90.98335734752638,92.9120708331682,91.32026314735413,91.00886115657806,91.63166513813019,170.0
172.0,90.82352995872498,87.70074214991176,93.94631776753819,87.81699419021606,83.91793045593228,91.71605792449985,92.18300700187683,91.82027664635969,92.54573735739397,91.42483711242676,90.75446426846472,92.0952099563888,90.48366189002991,87.90854922077371,93.0587745592861,87.80392408370972,82.72632912585634,92.8815190415631,92.11764931678772,91.1431575845417,93.09214104903374,91.47712588310242,91.04704303245992,91.90720873374491,171.0
173.0,91.24183058738708,89.07016434743814,93.41349682733603,86.53594851493835,80.56064834919107,92.51124868068564,92.10457563400269,91.58497809858483,92.62417316942054,91.68627500534058,90.87203131518584,92.50051869549532,90.73202848434448,88.65312460115487,92.8109323675341,87.1895444393158,80.33131375352582,94.04777512510577,92.31372714042664,91.34362827062182,93.28382601023145,91.42483830451965,91.14219964128213,91.70747696775717,172.0
174.0,91.13725543022156,89.17342349324097,93.10108736720214,87.84313797950745,82.96169974763043,92.72457621138446,92.10457563400269,91.51561460630651,92.69353666169886,91.55555605888367,90.34826202480282,92.76285009296451,90.65359711647034,88.24015828575413,93.06703594718654,87.76470899581909,82.25463049970988,93.27478749192831,92.28758454322815,91.19978647095998,93.37538261549632,91.46405339241028,91.03645968350878,91.89164710131178,173.0
175.0,91.42483711242676,89.42180650665298,93.42786771820053,88.67973923683167,85.74860186002756,91.61087661363577,92.2352945804596,91.89442127240062,92.57616788851857,91.47712469100952,90.72392942657599,92.23031995544305,90.95425009727478,89.40853100737185,92.49996918717771,88.64052414894104,84.46099144741203,92.82005685047005,92.20915079116821,91.35897502267876,93.05932655965766,91.37255072593689,91.02362717909628,91.7214742727775,174.0
176.0,91.0849678516388,88.80693000563981,93.36300569763777,88.10457587242126,84.22132099864916,91.98783074619337,92.31372594833374,91.97536834482705,92.65208355184043,91.73856258392334,90.87938999591023,92.59773517193645,90.88889122009277,88.97518538302708,92.80259705715847,88.33987236022949,83.5007094107732,93.17903530968579,92.31372714042664,91.29634188719558,93.33111239365769,91.62091732025146,91.30951658050658,91.93231805999635,175.0
177.0,90.9281051158905,88.88704691134765,92.96916332043335,87.86928176879883,83.19308665316254,92.54547688443512,92.39215731620789,91.87420668678841,92.91010794562736,92.02614426612854,91.2364027462992,92.81588578595787,90.83660244941711,88.85501484214879,92.81819005668544,88.14379334449768,82.92145299788407,93.36613369111129,92.50980615615845,91.55078074068393,93.46883157163296,91.77778005599976,91.48041299877983,92.07514711321969,176.0
178.0,91.52941226959229,89.8878612483827,93.17096329080186,88.60130786895752,85.2184894357291,91.98412630218594,92.39215731620789,92.09407225551784,92.69024237689793,91.9477128982544,91.2902082922181,92.60521750429069,91.17647171020508,89.93292221733668,92.42002120307347,88.65359663963318,84.47452285076197,92.83267042850439,92.30065584182739,91.41479972946313,93.18651195419166,91.76470875740051,91.26694564331024,92.26247187149079,177.0
179.0,91.81699395179749,90.39221739949843,93.24177050409654,88.75817060470581,85.57227338101737,91.94406782839425,92.33986973762512,91.96327210540835,92.7164673698419,91.73856258392334,90.94666034454343,92.53046482330325,91.24183177947998,89.97868484367207,92.50497871528789,88.48366260528564,84.16266447788382,92.80466073268747,92.40523099899292,91.43425270501696,93.37620929296888,91.90849900245667,91.286037912796,92.53096009211733,178.0
180.0,91.60784363746643,90.52043798499535,92.69524928993751,89.09803986549377,86.17712215502533,92.01895757596222,92.49673247337341,92.05731455671584,92.93615039003099,92.20915079116821,91.14076828011923,93.2775333022172,91.25490427017212,90.08079697452453,92.4290115658197,88.83660316467285,84.70461220515216,92.96859412419354,92.40523099899292,91.25687333712798,93.55358866085786,92.00000286102295,91.4945745103167,92.5054312117292,179.0
181.0,91.55555605888367,89.52920156275968,93.58191055500765,89.15032744407654,86.16947683717618,92.1311780509769,92.47058868408203,91.81308407804573,93.12809329011833,92.33986973762512,91.34606180686079,93.33367766838946,91.00653767585754,89.20434485747987,92.80873049423522,88.78431558609009,84.53278446514872,93.03584670703145,92.22222447395325,91.37129545178684,93.07315349611966,92.02614545822144,91.43248724897829,92.61980366746458,180.0
182.0,91.26797437667847,89.45573638528468,93.08021236807225,89.15032744407654,86.61559302918917,91.6850618589639,92.28758215904236,91.66752775283021,92.9076365652545,92.26143836975098,91.44300830912152,93.07986843038043,90.9281063079834,89.16013575374413,92.69607686222267,88.87581944465637,84.43680950181242,93.31482938750032,92.4967348575592,91.46703812144881,93.5264315936696,92.02614426612854,91.42002544634128,92.6322630859158,181.0
183.0,91.29411816596985,90.02809993943792,92.56013639250178,89.12418365478516,86.25818752216041,91.9901797874099,92.54902005195618,92.21575082256614,92.88228928134622,92.47058868408203,91.68301381173669,93.25816355642738,91.2810468673706,89.79809187595541,92.7640018587858,89.25490379333496,85.19088016488585,93.31892742178407,92.3660147190094,91.37113208363441,93.36089735438439,92.11764812469482,91.53745660645372,92.69783964293593,182.0
184.0,92.18300700187683,90.59704621922022,93.76896778453344,89.43790912628174,86.53783336411753,92.33798488844594,92.33986973762512,91.82855977553666,92.85117969971358,92.41830110549927,91.57114550914298,93.26545670185556,91.60784363746643,90.29608698840595,92.91960028652692,89.25490498542786,85.53986409590591,92.9699458749498,92.39215850830078,91.33766051727332,93.44665649932824,92.209153175354,91.52928863029152,92.88901772041649,183.0
185.0,91.63398742675781,90.21401620535545,93.05395864816018,89.41176533699036,86.72804456000516,92.09548611397555,92.2352945804596,91.63912445907953,92.83146470183966,92.44444489479065,91.44292959190376,93.44596019767754,90.87581992149353,88.81021133512672,92.94142850786034,89.51634168624878,85.94463934519537,93.08804402730219,92.54902243614197,91.42453545354248,93.67350941874146,92.16993570327759,91.37965340042193,92.96021800613325,184.0
186.0,92.2352945804596,90.67869591281091,93.79189324810828,89.69934701919556,87.21671924268867,92.18197479570244,92.81045794487,92.36716842991137,93.25374745982862,91.86928153038025,90.58716920572934,93.15139385503116,91.67320489883423,90.45516553808133,92.89124425958713,89.58170056343079,86.01448607549594,93.14891505136563,92.81045913696289,91.82897861618241,93.79193965774337,91.88235521316528,90.80699695167152,92.95771347465904,185.0
187.0,91.86928153038025,90.49393432476909,93.24462873599141,89.7777783870697,87.42229696493482,92.13325980920459,92.6535952091217,92.0734033215817,93.23378709666171,92.33986973762512,91.1115288999031,93.56821057534714,91.64706110954285,90.36178736928785,92.93233484979784,89.63398933410645,86.3703987577019,92.89757991051098,92.5882363319397,91.43227885474707,93.74419380913233,92.06536173820496,91.24562739358713,92.88509608282278,186.0
188.0,92.05228805541992,90.65536787647187,93.44920823436797,89.67320322990417,87.62712807833054,91.7192783814778,92.3660135269165,91.43432575598116,93.29770129785184,92.49673247337341,91.64655670488396,93.34690824186286,91.45098328590393,89.92067873050476,92.9812878413031,89.54248666763306,86.37069953690627,92.71427379835984,92.52287745475769,91.11605270160122,93.92970220791416,92.26143956184387,91.39854514853116,93.12433397515659,187.0
189.0,91.55555605888367,90.05200402986073,93.05910808790661,88.39215755462646,84.72340043241178,92.06091467684115,92.41830110549927,91.47567337724924,93.3609288337493,92.6535952091217,91.8616929697418,93.44549744850161,91.12418532371521,89.0899416674203,93.15842898001011,88.4052312374115,83.9697823082106,92.8406801666124,92.6535975933075,91.49211001775127,93.81508516886372,92.28758335113525,91.15081796785346,93.42434873441705,188.0
190.0,92.0784318447113,90.97078641194442,93.18607727747819,88.96732091903687,85.47123053815511,92.46341129991862,92.6535952091217,91.89474948840734,93.41244092983607,92.62745141983032,91.78738511627814,93.4675177233825,91.39869451522827,89.85989871154115,92.9374903189154,88.70588421821594,84.63639683539144,92.77537160104045,92.52287745475769,91.15922812298169,93.8865267865337,92.13072061538696,90.85948234141857,93.40195888935536,189.0
191.0,91.71241879463196,90.04709840718,93.37773918208391,89.62091565132141,87.36890475628553,91.87292654635729,92.83660173416138,92.35276501729254,93.32043845103021,92.67973899841309,91.7835750517762,93.57590294504998,91.15032911300659,89.17727386678013,93.12338435923306,89.59477305412292,86.37241224031385,92.817133867932,92.91503429412842,91.80334718820176,94.02672140005508,92.47059106826782,91.73926619605297,93.20191594048268,190.0
192.0,92.41830110549927,91.48936845475347,93.34723375624506,89.25490260124207,86.61709920173445,91.89270600074968,92.6535952091217,92.24647336404433,93.06071705419907,92.75817036628723,91.92833667728623,93.58800405528824,91.71242117881775,90.24335936773404,93.18148298990145,89.00653719902039,85.27234186880607,92.7407325292347,92.77124285697937,91.77614516157982,93.76634055237892,92.37908840179443,91.43464966759386,93.32352713599501,191.0
193.0,91.68627500534058,90.12693439674761,93.24561561393354,89.25490260124207,86.26203815374332,92.24776704874081,92.86274552345276,92.30354948786298,93.42194155904254,92.78431415557861,92.03681205866938,93.53181625248784,91.2156879901886,89.00957729553612,93.42179868484108,89.18954372406006,85.64696448664978,92.73212296147034,92.7189564704895,91.59010971069118,93.84780323028782,92.28758454322815,91.44548721570234,93.12968187075396,192.0
194.0,92.2352945804596,90.87493798277217,93.59565117814702,89.6470594406128,87.1421624255757,92.15195645564988,93.15032720565796,92.40741105446821,93.8932433568477,92.57516384124756,91.78867453092381,93.3616531515713,91.8562114238739,90.63642055726494,93.07600229048286,90.1960802078247,87.5351379578309,92.85702245781852,92.86274790763855,91.68591463529026,94.03958117998684,92.57516503334045,91.93045487131981,93.2198751953611,193.0
195.0,92.15686321258545,90.98767741168624,93.32604901348466,89.25490260124207,86.07652309595798,92.43328210652615,92.99346446990967,92.37617201242251,93.61075692739682,92.81045794487,92.21142847796634,93.40948741177365,91.62091732025146,90.19239752311516,93.04943711738777,89.68627691268921,86.62992795347724,92.74262587190118,92.88889169692993,91.63303696713812,94.14474642672174,92.49673366546631,91.83437508403406,93.15909224689855,194.0
196.0,92.60130763053894,91.6696198596036,93.53299540147428,89.934641122818,87.74729477859512,92.12198746704087,93.04575204849243,92.24847362898245,93.84303046800241,92.39215731620789,91.46598798140307,93.3183266510127,91.69934868812561,90.65257767544769,92.74611970080353,90.0653612613678,87.32454607393339,92.8061764488022,93.17647218704224,92.2107868078714,94.14215756621307,92.56209373474121,91.79234813234153,93.33183933714089,195.0
197.0,92.3660135269165,91.31781384054548,93.41421321328752,90.43137311935425,88.8213529028795,92.041393335829,92.81045794487,91.93356859419558,93.68734729554441,92.78431415557861,92.06003209798082,93.5085962131764,91.66013240814209,90.3939455111663,92.92631930511789,90.18300890922546,87.8687853250119,92.49723249343903,92.92810678482056,91.81181794891121,94.0443956207299,92.47058987617493,91.64721517605324,93.29396457629662,196.0
198.0,92.31372594833374,91.60735965913678,93.0200922375307,90.19607901573181,88.4643613020232,91.92779672944042,93.01960825920105,92.69150630756762,93.34771021083448,92.70588278770447,91.9470370669901,93.46472850841883,91.45098209381104,90.08670591539904,92.81525827222303,90.45751810073853,88.25702844296993,92.65800775850713,92.96732187271118,92.07761514868527,93.8570285967371,92.64052510261536,91.95721485200838,93.32383535322234,197.0
199.0,92.49673247337341,91.53792882746937,93.45553611927745,90.30065417289734,88.44647146234365,92.15483688345103,92.9411768913269,92.24332868115515,93.63902510149866,92.60130763053894,91.88175949332158,93.3208557677563,91.8562114238739,90.68830508669481,93.02411776105299,90.352942943573,88.19677361789853,92.50911226924747,92.98039317131042,91.85249334203066,94.1082930005902,92.53594994544983,91.75518562092408,93.31671426997558,198.0
200.0,92.44444489479065,91.59527465683459,93.29361513274671,90.58823585510254,89.02779981918194,92.14867189102314,93.2287585735321,92.70262496312746,93.75489218393675,92.96732068061829,92.31765935255476,93.61698200868182,91.98692917823792,90.97059378023994,93.00326457623589,90.418301820755,87.99929511548278,92.83730852602723,93.0718982219696,91.98803469485777,94.15576174908144,92.70588517189026,92.00559151185698,93.40617883192354,199.0
201.0,92.49673247337341,91.59771297851212,93.3957519682347,61.359478831291206,51.011357631039814,71.7076000315426,80.91503381729126,75.86582943437072,85.9642382002118,76.65359616279602,70.26599909452503,83.04119323106701,92.06536173820496,91.23784634194588,92.89287713446403,62.039217948913574,51.32490658665881,72.75352931116834,80.24836778640747,74.46038229109739,86.03635328171755,77.30719327926636,70.90590052638946,83.70848603214326,200.0
202.0,92.3660135269165,91.43432575598116,93.29770129785184,50.98039329051971,39.5703425487081,62.39044403233132,79.05882477760315,66.22757657506214,91.89007298014415,65.25490343570709,52.721756930881135,77.78804994053306,92.10457801818848,91.177487230194,93.03166880618295,50.431373715400696,37.54456261779251,63.318184813008884,78.22222352027893,66.46447228523093,89.97997475532694,64.73202764987946,52.583195476772815,76.8808598229861,201.0
203.0,92.78431415557861,91.95551067639629,93.61311763476094,47.66013205051422,35.36400015824109,59.95626394278735,77.80392289161682,68.79787128663791,86.80997449659573,66.71895623207092,55.5279332356116,77.90997922853025,92.01307415962219,91.13448253148886,92.89166578775553,47.267974615097046,34.833139111500316,59.702810118693776,78.01307320594788,69.06543422277848,86.96071218911727,65.8169949054718,54.092207757928136,77.54178205301547,202.0
204.0,92.96732068061829,92.31111677735142,93.62352458388516,48.13071995973587,28.146445935437043,68.1149939840347,78.95424962043762,68.89950664563058,89.00899259524466,72.96732187271118,63.59357933286445,82.34106441255791,92.13072180747986,91.28155090430825,92.97989271065147,48.470589220523834,29.480280289955935,67.46089815109173,78.96732211112976,69.12454434442941,88.81009987783011,72.88889050483704,63.37000475960645,82.40777625006763,203.0
205.0,92.9411768913269,92.08899362117947,93.79336016147434,45.12418419122696,25.360229684272916,64.888138698181,77.67320394515991,61.253946802622806,94.09246108769702,72.75817155838013,58.93202420426226,86.58431891249799,92.15686440467834,91.3904567735429,92.9232720358138,44.66666787862778,25.167863532296348,64.1654722249592,77.03268110752106,60.329938446945256,93.73542376809687,73.05882453918457,59.10052669390667,87.01712238446247,204.0
206.0,92.86274552345276,92.11982937226301,93.6056616746425,49.43790942430496,29.15004900148867,69.72576984712126,81.2810468673706,72.31874006971778,90.24335366502343,73.59477281570435,63.992489637871486,83.1970559935372,92.15686559677124,91.14643208300213,93.16729911054036,49.13725674152374,29.79916553424275,68.47534794880474,80.65359592437744,71.48403031274415,89.82316153601073,73.35947871208191,63.091840383448904,83.62711704071492,205.0
207.0,92.86274552345276,92.29596167779313,93.42952936911239,48.052288591861725,23.37467522176695,72.7299019619565,79.32026267051697,69.8472418108461,88.79328353018784,75.45098185539246,66.61347227689187,84.28849143389304,92.28758454322815,91.15175859697202,93.42341048948428,47.32026308774948,23.69495790964951,70.94556826584946,79.4901990890503,70.45197355662901,88.52842462147157,75.62091708183289,66.71930234745655,84.52253181620922,206.0
208.0,93.04575204849243,92.51156079296794,93.57994330401692,51.79085075855255,31.58020353931143,72.00149797779368,83.1633996963501,74.93049255485046,91.39630683784974,74.82353091239929,63.870952410887654,85.77610941391093,92.39215850830078,91.45566915500437,93.32864786159719,51.2156879901886,31.141195942277864,71.29018003809934,82.6535975933075,75.3762669144259,89.93092827218909,74.26143884658813,63.29346417779489,85.22941351538138,207.0
209.0,93.07189583778381,92.40535737900375,93.73843429656388,51.686275601387024,34.83807739725288,68.53447380552117,81.7254912853241,67.71159106232756,95.73939150832064,78.19607973098755,70.42330210110599,85.96885736086911,92.31372714042664,91.41923209478048,93.20822218607279,50.79738616943359,33.63362155514943,67.96115078371774,80.95425128936768,67.51476287528504,94.39373970345031,77.56862998008728,70.65543247393498,84.48182748623958,208.0
210.0,92.99346446990967,92.23349369932518,93.75343524049416,49.07189667224884,30.24323857335777,67.90055477113991,86.40522956848145,82.39107228283301,90.41938685412988,79.8431384563446,72.50399424824025,87.18228266444896,92.32679963111877,91.39488246728637,93.25871679495118,48.37908625602722,29.22728683024263,67.53088568181181,85.97385883331299,82.2844912888944,89.66322637773158,79.22876119613647,72.45570931723637,86.00181307503658,209.0
211.0,92.81045794487,92.29581693802788,93.3250989517121,54.22222316265106,36.306714268221,72.13773205708112,85.49019694328308,79.21773032943356,91.7626635571326,79.2679750919342,72.77952057858843,85.75642960527998,92.3660147190094,91.25164208285405,93.48038735516475,54.92810606956482,37.949566615730376,71.90664552339926,84.94117856025696,78.66894925619516,91.21340786431875,79.37255144119263,73.50172028910062,85.24338259328464,210.0
212.0,92.86274552345276,91.9449160523274,93.78057499457812,55.7647067308426,39.36518103074174,72.16423243094346,86.16993546485901,79.36538961694889,92.97448131276913,80.07843255996704,75.45996365236697,84.69690146756712,92.50980615615845,91.35847690259281,93.66113540972408,56.15686476230621,40.36572476377441,71.94800476083802,85.41176795959473,78.49069536338804,92.33284055580141,79.9738597869873,75.46083583433327,84.48688373964134,211.0
213.0,92.62745141983032,91.93205611078132,93.32284672887933,54.7450989484787,37.480197362883445,72.01000053407395,85.4640531539917,78.78240947680277,92.14569683118063,83.1633996963501,77.64108501356382,88.68571437913637,92.4313747882843,91.67563169357204,93.18711788299656,55.16339898109436,38.58687736084882,71.7399206013399,84.75817203521729,77.7379739674522,91.77837010298236,83.0065393447876,78.80875163461626,87.20432705495894,212.0
214.0,93.17647099494934,92.55366688830291,93.79927510159577,55.42483747005462,37.87560436471597,72.97407057539327,86.43137335777283,82.79184237359837,90.07090434194728,85.59477210044861,82.41236303748167,88.77718116341555,92.57516503334045,91.77121844635892,93.37911162032199,55.673202872276306,38.70694755687772,72.63945818767489,85.42483925819397,80.82848302694853,90.0211954894394,85.22876024246216,82.2886746329455,88.16884585197882,213.0
215.0,92.91503310203552,92.42244636848312,93.40761983558792,55.86928188800812,38.074066953147735,73.6644968228685,86.64052367210388,83.130044521792,90.15100282241576,84.94117736816406,79.43668339853846,90.44567133778966,92.52287745475769,91.66744131364733,93.37831359586805,55.973857045173645,38.63420772698554,73.31350636336175,86.01307392120361,82.27185099415155,89.75429684825568,83.96078586578369,79.08468986325529,88.83688186831209,214.0
216.0,93.01960825920105,92.43794566743198,93.60127085097012,58.19607973098755,41.41271259038187,74.97944687159323,85.62091588973999,80.47450582131883,90.76732595816115,86.98039293289185,83.97158465025008,89.98920121553361,92.61438131332397,91.77864704734549,93.45011557930246,57.94771432876586,41.093926114819354,74.80150254271237,85.60784578323364,80.3596399767394,90.85605158972788,85.72549223899841,82.7358416566152,88.71514282138163,215.0
217.0,93.04575204849243,92.33938575929547,93.7521183376894,60.36601424217224,44.080509675741986,76.6515188086025,87.03268051147461,82.37662650760934,91.68873451533987,86.40522956848145,82.04814922360879,90.7623099133541,92.64052510261536,91.6379445614688,93.64310564376191,60.02614498138428,43.6242610495342,76.42802891323436,86.57516598701477,81.42904679817345,91.7212851758561,85.77777981758118,82.28529551238786,89.27026412277449,216.0
218.0,93.12418341636658,92.47980397535675,93.76856285737641,61.38562202453613,45.312877272929725,77.45836677614254,87.50326871871948,83.43772034513928,91.56881709229968,86.11764788627625,81.45425977689042,90.78103599566207,92.73202776908875,91.7138035105248,93.75025202765269,61.20261609554291,45.43176594677809,76.97346624430773,87.12418556213379,82.49403189315932,91.75433923110826,85.50326943397522,81.62100509260843,89.38553377534201,217.0
219.0,93.15032720565796,92.46732852858416,93.83332588273176,62.03921735286713,46.25152804824499,77.82690665748926,87.94771313667297,85.38882506890866,90.50660120443729,86.53594851493835,82.09150433540344,90.98039269447327,92.67974019050598,91.93023939632192,93.42924098469004,62.0653611421585,46.41749074864107,77.71323153567593,87.98693060874939,84.97563982064734,90.99822139685143,85.83006858825684,82.07818431103935,89.58195286547432,218.0
220.0,93.25490236282349,92.63072794845525,93.87907677719173,62.58823692798614,46.71156052682575,78.46491332914653,88.39215755462646,85.94069805261174,90.8436170566412,87.55555629730225,84.1027445510368,91.00836804356769,92.73202896118164,91.95263160839212,93.51142631397116,63.07189643383027,47.568054999771235,78.5757378678893,88.35294365882874,85.91204905366077,90.7938382639967,87.26797699928284,84.3404851549948,90.19546884357088,219.0
221.0,93.2287585735321,92.41556484344036,94.04195230362384,64.28758323192596,48.23803183752288,80.33713462632905,88.65359544754028,86.36433382931224,90.94285706576832,88.10457587242126,85.48203973491454,90.72711200992799,92.7843165397644,91.96588745493473,93.60274562459408,64.56209301948547,48.648610090970394,80.47557594800055,88.71895551681519,86.42596451836128,91.01194651526909,88.00000309944153,85.77893382585981,90.22107237302325,220.0
222.0,93.3856213092804,92.88273548143326,93.88850713712753,66.06536149978638,50.91955335736443,81.21116964220832,88.73202681541443,86.13831783126527,91.32573579956359,88.73202681541443,86.26147330935274,91.20258032147612,92.7189564704895,91.82207619901607,93.61583674196294,65.35947799682617,49.69657287003723,81.02238312361511,88.58823776245117,86.19631278122742,90.98016274367492,88.14379215240479,86.03520267569336,90.25238162911621,221.0
223.0,93.04575204849243,92.20162742999766,93.8898766669872,68.65359663963318,54.82534845109339,82.48184482817297,88.60130786895752,85.60844342145877,91.59417231645627,88.3398699760437,85.49181639957376,91.18792355251364,92.66666769981384,91.6621716767643,93.67116372286338,67.37255215644836,53.0381437920876,81.70696052080912,88.54902267456055,86.08678346617255,91.01126188294855,87.75163650512695,85.47219366510762,90.03107934514628,222.0
224.0,93.54248404502869,92.88497943899239,94.19998865106498,70.30065536499023,57.5562619761291,83.04504875385138,89.09803986549377,86.33959132485779,91.85648840612976,88.02614450454712,85.04873532724164,91.0035536818526,92.81046032905579,91.8954269587987,93.72549369931288,68.60130906105042,55.64095132049721,81.56166680160362,88.95424962043762,87.24362793366814,90.66487130720711,87.84313917160034,85.76752676025619,89.9187515829445,223.0
225.0,93.3856213092804,92.66607317206304,94.10516944649775,70.71895599365234,58.36445947354885,83.07345251375584,89.83006596565247,87.1314240496608,92.52870788164414,88.52287650108337,85.7570044479241,91.28874855424264,92.74510025978088,92.00998749749596,93.48021302206581,69.25490260124207,56.474275039174394,82.03553016330973,89.32026267051697,87.26606077145046,91.37446456958348,88.36601495742798,86.52721783580976,90.20481207904619,224.0
226.0,93.25490236282349,92.71119953658794,93.79860518905903,69.96078610420227,56.46744988748877,83.45412232091577,89.56862807273865,86.37817516242285,92.75908098305445,89.2026150226593,86.94870801640512,91.45652202891348,92.79738664627075,92.04874211404841,93.5460311784931,69.03268098831177,55.33442029233586,82.73094168428767,89.32026267051697,87.31765815384541,91.32286718718852,89.00653719902039,87.54476310708024,90.46831129096053,225.0
227.0,93.35947751998901,92.81734836659452,93.90160667338351,71.52941346168518,59.394216679513086,83.66461024385727,90.24836659431458,87.48527602110114,93.01145716752801,89.62091565132141,87.77550854651042,91.4663227561324,92.66666889190674,91.98210767606675,93.35123010774673,70.54902076721191,58.53943900643723,82.55860252798661,89.86928343772888,88.11124763536449,91.62731924009327,89.37255144119263,88.00264982093981,90.74245306144545,226.0
228.0,93.41176509857178,92.78078378265717,94.04274641448639,71.86928272247314,60.255730087985846,83.48283535696044,90.61437964439392,88.18392103906005,93.04483824972779,89.59477186203003,87.74012842772453,91.44941529633553,92.73202896118164,91.9204131499835,93.54364477237978,71.45098328590393,60.6982657628988,82.20370080890906,90.4836630821228,88.94417216833727,92.02315399590833,89.52941298484802,88.37087141597124,90.68795455372481,227.0
229.0,93.3856213092804,92.85786632797401,93.91337629058678,70.53594946861267,57.45209950637823,83.61979943084711,90.66666722297668,88.14274195931822,93.19059248663515,89.72549080848694,88.05504792235585,91.39593369461802,92.75817155838013,92.0224784652228,93.49386465153745,70.31372785568237,57.66414471823972,82.96331099312502,90.65359711647034,88.9523671175645,92.35482711537617,89.71242070198059,88.51204571547936,90.91279568848182,228.0
230.0,93.35947751998901,92.96298732432486,93.75596771565317,72.41830229759216,60.5462437870098,84.29036080817453,90.69281101226807,88.34459512694215,93.04102689759398,89.75163459777832,88.08119171164724,91.4220774839094,92.74509906768799,92.02614432031355,93.46405381506243,72.28758335113525,60.80512840246254,83.77003829980796,90.33987164497375,88.49967896143208,92.18006432851543,89.9084985256195,88.64907739614505,91.16791965509397,229.0
231.0,93.28104615211487,92.76144861669701,93.80064368753273,73.43791007995605,61.89297731278647,84.98284284712564,90.87581753730774,88.61660988572065,93.13502518889483,89.72549080848694,87.97756781197096,91.47341380500292,92.84967541694641,92.08382479121579,93.61552604267703,73.18954348564148,62.00233761790004,84.37674935338292,90.81045985221863,89.28420817522357,92.33671152921369,89.97385859489441,88.60395902218015,91.34375816760867,230.0
232.0,93.46405267715454,92.6689203676464,94.25918498666269,73.30719113349915,61.39152996566908,85.22285230132921,91.00653648376465,88.68576893360459,93.3273040339247,90.19607901573181,88.66326349930931,91.72889453215431,92.90196299552917,92.20014677251001,93.60377921854834,73.33333611488342,61.6913647484649,84.97530748130194,91.00653767585754,89.57712227712207,92.43595307459302,90.03921747207642,88.70246136360743,91.3759735805454,231.0
233.0,93.41176509857178,92.84498125291215,93.9785489442314,73.69934797286987,61.89462371305501,85.50407223268473,91.32026195526123,89.13369694571026,93.5068269648122,90.48366069793701,88.78834128663314,92.17898010924088,92.84967541694641,92.18860728046167,93.51074355343115,73.34640622138977,61.39058770181777,85.30222474096178,90.73202729225159,89.16312710581538,92.3009274786878,90.20915269851685,88.88782473929537,91.53048065773832,232.0
234.0,93.5163402557373,93.09681592686366,93.93586458461095,74.69281196594238,63.70052214885341,85.68510178303136,91.32026195526123,89.36034941179446,93.280174498728,90.53594827651978,88.81263820954536,92.2592583434942,92.91503429412842,92.21018189986312,93.61988668839372,74.94117975234985,64.38966235361376,85.49269715108595,90.87581992149353,89.4486455291081,92.30299431387895,90.32680034637451,88.98732951972114,91.66627117302788,233.0
235.0,93.5163402557373,93.22994939306626,93.80273111840835,75.58170080184937,65.12197943567774,86.04142216802099,91.26797437667847,89.23572563104968,93.30022312230726,90.45751690864563,88.78349759994579,92.13153621734547,93.03268194198608,92.43974615003887,93.6256177339333,75.83006858825684,65.6430644711921,86.01707270532157,90.94117760658264,89.7117938235877,92.17056138957759,90.22222399711609,88.83681775379233,91.60763024043985,234.0
236.0,93.41176509857178,92.95331603003473,93.87021416710883,74.3790864944458,62.336969375606664,86.42120361328494,91.372549533844,88.86322238662038,93.88187668106761,90.5098044872284,88.86513363231185,92.15447534214493,93.20261597633362,92.57061979434782,93.83461215831942,74.61438059806824,62.86070032839977,86.3680608677367,90.61438083648682,88.96310105040094,92.2656606225727,90.33987164497375,88.8671786318356,91.81256465811191,235.0
237.0,93.49019646644592,93.03361481531853,93.94677811757332,74.666668176651,61.97904925426488,87.35428709903712,91.42483711242676,89.02586841945211,93.8238058054014,90.74509859085083,89.1271380654048,92.36305911629687,93.05882573127747,92.4753301723459,93.64232129020903,75.07189750671387,63.32357893006447,86.82021608336326,90.81045985221863,89.292628554489,92.32829114994826,90.50980687141418,89.08203646885042,91.93757727397795,236.0
238.0,93.64705920219421,93.25928414101483,94.0348342633736,76.31372690200806,65.65656465585306,86.97088914816305,91.372549533844,88.99253118471943,93.75256788296856,90.53594827651978,88.86550539038869,92.20639116265086,93.12418460845947,92.5746209599576,93.67374825696135,76.44444704055786,65.78959078947675,87.09930329163898,91.2156879901886,90.00116095091849,92.43021502945871,90.60130834579468,89.28727447233888,91.91534221925048,237.0
239.0,93.54248404502869,93.21438209339526,93.87058599666211,77.30719089508057,68.01712862852219,86.59725316163895,91.92156910896301,90.02862516121917,93.81451305670686,90.98039269447327,89.4643910195081,92.49639436943843,93.05882453918457,92.57322588740031,93.54442319096883,77.18954682350159,67.43892978430642,86.94016386269675,91.5032708644867,90.2224925226468,92.78404920632659,90.74510097503662,89.47302327824202,92.01717867183122,238.0
240.0,93.46405267715454,92.8721974746451,94.05590787966398,77.62091636657715,68.47367186585652,86.76816086729778,91.73856258392334,89.61986693179945,93.85725823604723,91.03268027305603,89.36479666969981,92.70056387641225,93.12418580055237,92.55740205799208,93.69096954311266,77.59477257728577,68.0327910982526,87.15675405631893,91.62091732025146,90.31258532416629,92.92924931633664,90.77124357223511,89.53856406734472,92.00392307712549,239.0
241.0,93.43790888786316,92.90371763233867,93.97210014338765,78.66666793823242,69.45241930639675,87.8809165700681,91.6601312160492,89.46226403953811,93.85799839256028,91.00653648376465,89.31373874485362,92.69933422267567,92.98039317131042,92.58932787098716,93.37145847163369,77.97385931015015,68.47028952321895,87.47742909708134,91.59477233886719,90.37585736602472,92.81368731170966,90.8627462387085,89.62229343912344,92.10319903829355,240.0
242.0,93.33333373069763,93.02677062741313,93.63989683398214,80.96732139587402,73.77623464640878,88.15840814533927,92.02614426612854,90.16139370829764,93.89089482395944,91.11111164093018,89.54520996293043,92.67701331892992,93.11111211776733,92.66398535444598,93.55823888108868,80.11765003204346,72.42528142760703,87.81001863647988,91.62091732025146,90.5376449917036,92.70418964879933,90.86274743080139,89.57084324707697,92.15465161452582,241.0
243.0,93.5163402557373,92.87862469021084,94.15405582126377,81.83006644248962,75.54195519856835,88.1181776864109,92.10457563400269,90.26148484377951,93.94766642422586,91.00653648376465,89.38857595831861,92.62449700921069,93.15032839775085,92.66253419046498,93.63812260503673,80.84967613220215,73.69393459464378,88.00541766976052,91.62091732025146,90.23798053308158,93.00385410742135,91.00653767585754,89.71364283014876,92.29943252156633,242.0
244.0,93.5163402557373,92.87196081472747,94.16071969674714,81.80392265319824,75.09548032050002,88.51236498589647,92.15686321258545,90.39094748959305,93.92277893557785,91.18954300880432,89.69168411657975,92.68740190102889,93.2287609577179,92.74935929728859,93.7081626181472,81.11111283302307,73.74054663854476,88.48167902750139,91.66013240814209,90.24876102900893,93.07150378727525,90.95425009727478,89.65476318347244,92.25373701107712,243.0
245.0,93.28104615211487,92.62354154607857,93.93855075815117,82.40522980690002,76.14053196925703,88.66992764454302,92.13071942329407,90.34699245997425,93.91444638661389,91.26797437667847,89.78501992379972,92.75092882955721,93.0718982219696,92.61907558381711,93.5247208601221,82.16993689537048,75.41140805710516,88.9284657336358,91.71242117881775,90.24190621094465,93.18293614669085,91.04575276374817,89.74019815933121,92.35130736816512,244.0
246.0,93.33333373069763,92.67973899841309,93.98692846298218,81.98692917823792,75.67210806895093,88.3017502875249,92.3660135269165,90.91450337630998,93.81752367752303,91.45098090171814,90.05039586248277,92.8515659409535,92.67974019050598,91.75889017741773,93.60059020359424,81.9215714931488,74.97397985844668,88.86916312785092,91.84313893318176,90.61566912593268,93.07060874043084,91.01961016654968,89.68125584149875,92.35796449160061,245.0
247.0,92.99346446990967,91.19020619783058,94.79672274198876,83.39869379997253,77.44775055201495,89.34963704793012,92.39215731620789,91.05779920957976,93.72651542283602,91.47712469100952,90.02032668991936,92.93392269209969,92.54902005195618,91.46712826302713,93.63091184088522,82.84967541694641,76.32933485136999,89.37001598252283,91.8562114238739,90.67557160569967,93.03685124204813,91.08496904373169,89.80702948440539,92.36290860305799,246.0
248.0,92.70588278770447,90.45235487606338,94.95941069934555,83.60784411430359,78.60060884328598,88.6150793853212,92.31372594833374,90.9260102635092,93.70144163315828,91.13725543022156,89.63427174445424,92.64023911598888,92.19608068466187,90.31956827565344,94.07259309367029,83.33333611488342,77.49563365305158,89.17103857671526,91.7908525466919,90.81745577072134,92.76424932266245,91.18954539299011,89.83075942642412,92.5483313595561,247.0
249.0,92.18300700187683,88.92760654639808,95.43840745735558,84.62745189666748,79.82310824179056,89.4317955515444,92.2352945804596,90.64073774143965,93.82985141947954,91.16339921951294,89.54491072520787,92.78188771381801,91.96078658103943,89.14615313095543,94.77542003112343,83.55555772781372,77.67672770226851,89.43438775335893,91.80392384529114,90.72144060765763,92.88640708292465,91.2810468673706,89.92603869439996,92.63605504034125,248.0
250.0,92.99346446990967,91.45619632096628,94.53073261885305,83.1633996963501,77.20069539605926,89.12610399664094,92.31372594833374,90.78258350737772,93.84486838928976,91.34640574455261,89.76854629590689,92.92426519319834,92.40522980690002,91.14089924508131,93.66956036871873,82.58823752403259,75.69063064333072,89.48584440473446,91.8562114238739,90.70488132438892,93.00754152335888,91.39869451522827,90.02723529199005,92.77015373846649,249.0
251.0,92.78431415557861,91.1323866023367,94.43624170882053,84.52287673950195,79.74796573035532,89.29778774864859,92.33986973762512,90.75876477417131,93.92097470107893,91.60784363746643,90.13355643855684,93.08213083637602,92.54902124404907,91.04220456113485,94.05583792696329,83.89542698860168,78.16936268303827,89.6214912941651,91.856210231781,90.61472555619822,93.09769490736379,91.37255191802979,90.00624215646673,92.73886167959284,250.0
252.0,91.6601312160492,87.81068573165227,95.50957670044612,85.1764714717865,80.94412384217149,89.4088191014015,92.39215731620789,90.99829854830102,93.78601608411475,91.71241879463196,90.24918381581298,93.17565377345093,91.46405339241028,87.8075425609798,95.12056422384076,84.07843470573425,78.46824557948834,89.68862383198017,91.94771409034729,90.89038379270787,93.00504438798671,91.47712707519531,90.11426175003703,92.8399924003536,251.0
253.0,92.6535952091217,90.42868347461977,94.87850694362363,84.96732115745544,80.63778019677655,89.29686211813434,92.49673247337341,91.10532768407386,93.88813726267297,91.86928153038025,90.4541319569285,93.28443110383199,92.39215970039368,90.45020298204858,94.33411641873877,83.90849947929382,78.19460925691473,89.62238970167292,91.98692917823792,90.86662884285955,93.10722951361628,91.52941226959229,90.19825944769586,92.86056509148871,252.0
254.0,92.0784318447113,89.49925725864317,94.65760643077944,85.67320346832275,81.68081486052117,89.66559207612434,92.73202657699585,91.496749823965,93.9673033300267,91.68627500534058,90.2525318664118,93.12001814426935,91.98693037033081,89.76923088409525,94.20462985656637,84.7320282459259,79.4831697707125,89.98088672113931,92.06536054611206,91.0427400314532,93.08798106077091,91.62091851234436,90.4030556098913,92.83878141479742,253.0
255.0,92.81045794487,91.59470146584857,94.02621442389142,85.83006620407104,82.42058127998122,89.23955112816087,92.73202657699585,91.48985263605955,93.97420051793215,91.71241879463196,90.18350996892926,93.24132762033466,91.94771409034729,90.70640018640083,93.18902799429375,85.33333659172058,80.4787502748801,90.18792290856106,92.11764931678772,91.12148067419892,93.11381795937652,91.72549247741699,90.57602168663512,92.87496326819887,254.0
256.0,92.31372594833374,90.77423631246705,93.85321558420043,86.09150409698486,82.2663273155734,89.91668087839632,92.73202657699585,91.52827611978066,93.93577703421104,91.84313774108887,90.31702553163957,93.36924995053816,91.98693037033081,90.93649220283334,93.03736853782829,85.084969997406,80.0545401209337,90.11539987387832,92.18300819396973,91.18469632326752,93.18132006467194,91.69934749603271,90.43704701754433,92.9616479745211,255.0
257.0,89.38562154769897,84.19425226388425,94.5769908315137,86.30065441131592,82.97900392984097,89.62230489279086,92.73202657699585,91.56065060408486,93.90340254990684,91.97385668754578,90.53416684893881,93.41354652615274,88.96732330322266,84.59350884393659,93.34113776250872,85.62091708183289,80.95491860657155,90.28691555709422,92.22222328186035,91.04756921024322,93.39687735347748,91.69934749603271,90.4353561337417,92.96333885832372,256.0
258.0,86.77124261856079,77.13813426776865,96.40435096935293,86.24836683273315,82.60062892614835,89.89610473931796,92.67973899841309,91.43619021041408,93.92328778641209,92.00000047683716,90.61536655394394,93.38463439973037,85.63398957252502,75.59355363241878,95.67442551263127,85.77777862548828,81.30230092573385,90.25325632524272,92.20915079116821,91.0414273870901,93.37687419524633,91.68627619743347,90.41941551977754,92.9531368750894,257.0
259.0,83.0065369606018,65.74322057254156,100.26985334866205,86.53594851493835,82.89102232863769,90.18087470123902,92.83660173416138,91.77302817105554,93.90017529726721,91.97385668754578,90.52234653693925,93.4253668381523,82.70588517189026,65.10011157122305,100.31165877255746,85.50327062606812,80.63730251242143,90.3692387397148,92.3006546497345,91.33298087379694,93.26832842567205,91.6339898109436,90.42704902081671,92.8409306010705,258.0
260.0,83.11111211776733,64.68219760562611,101.54002662990855,86.71895503997803,83.28948175807332,90.14842832188273,92.96732068061829,91.86819274563061,94.06644861560596,91.97385668754578,90.62611962604376,93.32159374904779,83.20261597633362,64.07120277130876,102.33402918135847,85.64706087112427,80.87121127632174,90.42291046592679,92.209153175354,91.18569684323252,93.23260950747549,91.69934749603271,90.53565582874592,92.86303916331951,259.0
261.0,80.39215743541718,57.3878498140906,103.39646505674375,87.13725566864014,83.86588508009406,90.40862625718621,92.91503310203552,91.82762744956445,94.0024387545066,92.05228805541992,90.63412303091746,93.47045307992238,81.07189655303955,59.431759318803785,102.71203378727532,86.48366212844849,82.42100383671306,90.54632042018392,92.20915079116821,91.27746302023287,93.14083856210355,91.76470637321472,90.5846103595495,92.94480238687994,260.0
262.0,81.30719006061554,58.24927808143721,104.36510203979387,87.39869356155396,84.37430796808391,90.423079155024,92.81045794487,91.50654054917385,94.11437534056614,92.13071942329407,90.87554523571269,93.38589361087544,81.2287586927414,59.520633817335266,102.93688356814752,86.3921582698822,82.25732449713284,90.52699204263156,92.33987212181091,91.53353520059551,93.14620904302632,91.77778005599976,90.55729001860563,92.99827009339388,261.0
263.0,80.05228817462921,57.684712832846735,102.41986351641168,87.34640598297119,84.19231193032395,90.50050003561843,92.78431415557861,91.53596532684213,94.0326629843151,92.20915079116821,90.93304996664249,93.48525161569394,80.01307368278503,58.80246773452439,101.22367963104568,86.7451000213623,82.65206313310686,90.83813690961775,92.35294342041016,91.5837545334186,93.12213230740171,91.80392384529114,90.57540916415061,93.03243852643166,262.0
264.0,80.10457575321198,55.24435323021665,104.96479827620729,87.52941250801086,84.38997989988793,90.6688451161338,92.75817036628723,91.58315317858546,93.933187553989,92.15686321258545,90.80469591634579,93.5090305088251,79.51634228229523,54.71534364177349,104.31734092281697,86.79738759994507,83.01923548835562,90.57553971153452,92.4313747882843,91.58245540775711,93.2802941688115,91.790851354599,90.57984856083398,93.00185414836402,263.0
265.0,79.47712481021881,52.23390258238453,106.72034703805309,87.42483735084534,84.19843529081928,90.6512394108714,92.75817036628723,91.55087633220639,93.96546440036808,92.20915079116821,90.83318252108394,93.58511906125248,79.9215704202652,53.249561437162406,106.59357940336798,86.98039412498474,83.16444297550893,90.79634527446055,92.49673366546631,91.74666419176262,93.24680313917,91.790851354599,90.57456868041704,93.00713402878095,264.0
266.0,80.2091509103775,56.492647202965586,103.92565461778942,86.95424914360046,83.46696751507835,90.44153077212258,92.91503310203552,91.74438673117159,94.08567947289946,92.00000047683716,90.66884765494073,93.33115329873358,80.45751750469208,57.1058830428573,103.80915196652685,86.19608044624329,81.88448430398587,90.5076765885007,92.48366236686707,91.83170411717373,93.1356206165604,91.790851354599,90.71827728436355,92.86342542483445,265.0
267.0,84.0261447429657,67.37104273711547,100.68124674881592,86.9019615650177,82.96473814541652,90.83918498461888,92.86274552345276,91.53095102746657,94.19454001943895,92.26143836975098,90.88920070283572,93.63367603666623,84.35294389724731,69.11685202307297,99.58903577142166,86.60130858421326,82.67103562720624,90.53158154122028,92.49673366546631,91.90596264451028,93.08750468642233,91.790851354599,90.69464298473676,92.88705972446124,266.0
268.0,82.64052331447601,63.64386110937368,101.63718551957834,87.81699419021606,84.59987370714886,91.03411467328327,93.0980396270752,91.81259972785658,94.38347952629381,92.33986973762512,91.00167542344579,93.67806405180445,82.5882363319397,65.48523309021094,99.69123957366845,86.77124500274658,82.82805975225938,90.71443025323379,92.44444727897644,91.76899575142917,93.11989880652371,91.83006763458252,90.67651602786434,92.9836192413007,267.0
269.0,85.64705967903137,71.5141711462221,99.77994821184065,87.86928176879883,84.94865657425025,90.7899069633474,93.01960825920105,91.7843315061702,94.2548850122319,92.26143836975098,90.8105169476824,93.71235979181955,85.18954515457153,72.38854480325747,97.99054550588559,86.6797411441803,82.77252264956378,90.58695963879681,92.50980615615845,91.7694808465635,93.2501314657534,91.92157030105591,90.76284446717456,93.08029613493726,268.0
270.0,85.33333420753479,68.27729157716902,102.38937683790056,87.26797461509705,83.27879730250994,91.25715192768415,92.96732068061829,91.66537047346358,94.26927088777299,92.31372594833374,90.89556092383128,93.7318909728362,84.13071990013123,66.0516806323065,102.20975916795595,86.75817251205444,82.37553001525099,91.1408150088579,92.57516384124756,91.93878942455683,93.21153825793829,92.0784330368042,90.93193760128774,93.22492847232066,269.0
271.0,85.77777862548828,71.40957206921576,100.1459851817608,88.13071966171265,85.23801836035344,91.02342096307186,93.07189583778381,91.87383690397648,94.26995477159115,92.39215731620789,91.01061202960116,93.77370260281461,85.15032768249512,71.0989225589279,99.20173280606234,87.4117660522461,83.99064939992962,90.83288270456256,92.52287745475769,91.6188821963707,93.42687271314468,92.02614545822144,91.0578103673426,92.99448054910027,270.0
272.0,85.98692893981934,71.46611904752628,100.5077388321124,88.13071966171265,85.20279033632944,91.05864898709585,92.99346446990967,91.47859035305882,94.50833858676052,92.28758215904236,90.96415369339435,93.61101062469037,85.89542746543884,71.38581480989384,100.40504012098384,87.34640836715698,83.8548415064814,90.83797522783256,92.60130882263184,91.88922150313381,93.31339614212986,92.02614545822144,91.09606238289732,92.95622853354556,271.0
273.0,86.64052367210388,72.83020462734852,100.45084271685924,88.31372618675232,85.44296431209943,91.1844880614052,93.28104615211487,92.07375211803402,94.48834018619571,92.44444489479065,91.255692804141,93.63319698544029,86.79738640785217,74.02909753970964,99.5656752759947,87.49019861221313,84.03645906454395,90.94393815988232,92.45751857757568,91.46349500154565,93.45154215360571,91.97385668754578,90.97575953559539,92.97195383949617,272.0
274.0,86.98039293289185,73.66835126083227,100.29243460495142,88.18300724029541,85.0736543770207,91.29236010357012,93.0980396270752,91.65597797493501,94.54010127921538,92.3660135269165,91.00252029468061,93.7295067591524,86.77124500274658,74.60967387280068,98.93281613269248,87.41176724433899,83.74446485095275,91.07906963772523,92.57516503334045,91.72222941458934,93.42810065209157,92.05228924751282,90.9639019517929,93.14067654323273,273.0
275.0,86.98039293289185,73.60783832135125,100.35294754443244,88.44444513320923,85.8471152577958,91.04177500862265,93.07189583778381,91.66704721170203,94.4767444638656,92.49673247337341,91.20070174717759,93.79276319956924,86.49673461914062,74.07184798490509,98.92162125337616,87.66013264656067,84.3962777731532,90.92398751996814,92.78431534767151,92.14962052360455,93.41901017173846,91.94771409034729,90.92113350699395,92.97429467370063,274.0
276.0,86.58823609352112,71.89453104449005,101.28194114255218,88.36601376533508,85.4489010497417,91.28312648092846,93.28104615211487,91.9751645312595,94.58692777297024,92.49673247337341,91.24769943037414,93.74576551637269,86.18300795555115,72.77295268453241,99.59306322656988,87.52941370010376,84.08905954335631,90.9697678568512,92.54902124404907,91.54601503700941,93.55202745108873,92.00000166893005,90.94146071298329,93.05854262487682,275.0
277.0,86.40522956848145,71.37908809473595,101.43137104222694,88.52287650108337,85.96565839895263,91.08009460321412,93.12418341636658,91.652216104337,94.59615072839615,92.49673247337341,91.2273444824926,93.76612046425423,86.05229020118713,71.91192164960941,100.19265875276486,87.79085159301758,84.71222040618221,90.86948277985294,92.6535964012146,91.98290437572251,93.32428842670669,92.0130729675293,90.91705884007202,93.10908709498658,276.0
278.0,86.27451062202454,71.59057725844154,100.95844398560753,88.65359544754028,86.02715284887492,91.28003804620565,93.2287585735321,91.82573561245304,94.63178153461116,92.73202657699585,91.59770543415351,93.86634771983819,86.22222423553467,72.43219560465137,100.01225286641797,87.62091636657715,84.20167336987195,91.04015936328234,92.60131001472473,91.71184516822312,93.49077486122634,92.03921794891357,91.01471848832497,93.06371740950217,277.0
279.0,87.4771249294281,75.07073302944154,99.88351682941466,88.83660197257996,86.12186181008605,91.55134213507387,93.28104615211487,92.0320131091156,94.53007919511414,92.39215731620789,91.24361450171271,93.54070013070306,87.39869475364685,75.86877536059447,98.92861414669923,88.0522882938385,84.95532498520502,91.14925160247198,92.73202896118164,91.89450927665678,93.5695486457065,92.03921675682068,91.01994483699262,93.05848867664874,278.0
280.0,87.45098114013672,75.81332360422397,99.08863867604947,88.78431439399719,86.16601683323809,91.4026119547563,93.0980396270752,91.53104710834546,94.66503214580493,92.57516384124756,91.43783388372235,93.71249379877277,87.68627643585205,76.92847586885745,98.44407700284665,88.15686464309692,85.13990428150058,91.17382500469327,92.79738783836365,92.20661681740762,93.38815885931967,92.11764931678772,91.13225882878238,93.10303980479306,279.0
281.0,87.63398766517639,75.686032829969,99.58194250038379,88.60130786895752,85.84162068948919,91.36099504842585,93.35947751998901,91.98413031437785,94.73482472560018,92.6535952091217,91.52758976160376,93.77960065663964,87.43790984153748,75.9537459922311,98.92207369084385,87.86928296089172,84.69796858883771,91.04059733294574,92.74510025978088,91.88916663854894,93.60103388101282,92.1437931060791,91.19732043247713,93.09026577968108,280.0
282.0,88.41830134391785,77.67880310096737,99.15779958686832,89.01960849761963,86.57582836931428,91.46338862592498,93.30718994140625,91.96963423108775,94.64474565172475,92.70588278770447,91.50996515843951,93.90180041696942,88.02614688873291,77.4714101845176,98.58088359294823,88.1176495552063,85.17088570138712,91.06441340902548,92.67974019050598,91.84656641566363,93.51291396534833,92.16993570327759,91.24054283756809,93.09932856898709,281.0
283.0,88.49673271179199,78.37339634627402,98.62006907730996,89.15032744407654,86.7613515233991,91.53930336475398,93.35947751998901,91.92633040816516,94.79262463181287,92.5228762626648,91.44732064412067,93.59843188120892,88.53595018386841,79.04637202555467,98.02552834218214,88.22222471237183,85.23657610406934,91.20787332067431,92.84967541694641,92.12098208965782,93.57836874423501,92.19607949256897,91.30277976433233,93.08937922080561,282.0
284.0,88.70588302612305,78.75337131466127,98.65839473758483,88.96732091903687,86.41813388024303,91.5165079578307,93.43790888786316,92.22074772151126,94.65507005421506,92.73202657699585,91.62824458618066,93.83580856781104,88.3398711681366,78.61836570396831,98.06137663230488,88.48366141319275,85.68905631119694,91.27826651518856,92.78431534767151,91.77748353736321,93.79114715797981,92.23529577255249,91.26211909241488,93.2084724526901,283.0
285.0,88.10457587242126,76.67357957566023,99.5355721691823,89.22875881195068,86.81558650941534,91.64193111448603,93.41176509857178,92.08318207216443,94.74034812497912,92.81045794487,91.77290847296194,93.84800741677805,87.72549271583557,76.76190196404492,98.68908346762622,88.52287650108337,85.69741134429553,91.34834165787122,92.96732306480408,92.28245127070244,93.65219485890572,92.26143956184387,91.35508407868127,93.16779504500647,284.0
286.0,88.6274516582489,78.57865848748995,98.67624482900786,89.17647123336792,86.85386370230347,91.49907876443237,93.62091541290283,92.47237259840766,94.769458227398,92.60130763053894,91.5052933786767,93.69732188240118,88.41830253601074,78.79830649720212,98.03829857481936,88.32679986953735,85.34358635318524,91.31001338588946,92.88889169692993,92.09591196882437,93.6818714250355,92.30065584182739,91.38866215002196,93.21264953363283,285.0
287.0,89.46405291557312,80.25156618789441,98.67653964325183,89.30719017982483,86.83318086915591,91.78119949049375,93.54248404502869,92.34942746682228,94.7355406232351,92.78431415557861,91.62466689836084,93.94396141279638,89.01960968971252,80.02549473757901,98.01372464184604,88.41830253601074,85.52124863073732,91.31535644128417,92.9411780834198,92.30918344247691,93.57317272436269,92.26143956184387,91.32039948836574,93.202479635322,286.0
288.0,89.46405291557312,80.61823313674145,98.30987269440479,89.51634049415588,87.10706583682338,91.92561515148839,93.46405267715454,92.08065338127714,94.84745197303194,92.83660173416138,91.92906950288408,93.74413396543868,89.18954372406006,80.76354367504103,97.61554377307908,88.57516527175903,85.60745628776925,91.54287425574881,93.0065381526947,92.3847625055941,93.62831379979531,92.3006546497345,91.373562517069,93.22774678239999,287.0
289.0,89.30719017982483,80.85967105872997,97.75470930091969,89.56862807273865,87.33031659381213,91.80693955166517,93.77777814865112,92.75850559818265,94.7970506991196,92.67973899841309,91.53641516561044,93.82306283121574,89.12418603897095,80.62398650491673,97.62438557302517,88.65359663963318,85.83608039964433,91.47111287962203,92.9411780834198,92.14202617977651,93.74032998706309,92.15686440467834,91.23601460311903,93.07771420623766,288.0
290.0,89.69934701919556,81.62836504283094,97.77032899556018,89.6470594406128,87.30248476678939,91.9916341144362,93.41176509857178,92.13566427404605,94.6878659230975,92.75817036628723,91.58679439337624,93.92954633919823,89.16339993476868,80.96809310220814,97.35870676732921,88.83660316467285,86.19969192779737,91.47351440154833,93.01960945129395,92.39714905007847,93.64206985250942,92.27451086044312,91.42937556096287,93.11964615992336,289.0
291.0,89.83006596565247,81.2960106930365,98.36412123826844,89.62091565132141,87.41103076772012,91.8308005349227,93.64705920219421,92.5988595158232,94.69525888856523,92.49673247337341,91.3400359773177,93.65342896942913,89.08496856689453,80.75349552966979,97.41644160411927,88.73202800750732,86.00073562365797,91.46332039135667,93.08496952056885,92.38498232329626,93.78495671784144,92.24836826324463,91.45511998711314,93.04161653937612,290.0
292.0,90.0653600692749,81.5646073796774,98.5661127588724,89.59477186203003,87.38682089398566,91.8027228300744,93.6732029914856,92.66658222491345,94.67982375805774,92.54902005195618,91.2582738767252,93.83976622718716,89.29412007331848,81.0659107631423,97.52232938349466,88.66666913032532,85.91046779755548,91.42287046309515,92.95425057411194,92.14132072001485,93.76718042820903,92.20915198326111,91.47928798024535,92.93901598627687,291.0
293.0,90.3529417514801,83.08574421975308,97.62013928320712,90.0653600692749,87.8489124944818,92.28180764406801,93.5163402557373,92.16543725832132,94.86724325315329,92.75817036628723,91.5977865912072,93.91855414136727,89.86928343772888,82.99208221585522,96.74648465960254,88.84967565536499,86.20419035939301,91.49516095133697,93.18954348564148,92.56195614355062,93.81713082773234,92.4313747882843,91.67563092034773,93.18711865622087,292.0
294.0,90.58823585510254,83.39750554410868,97.7789661660964,89.88235354423523,87.69969940350889,92.06500768496157,93.72549057006836,92.68383197526002,94.7671491648767,92.67973899841309,91.52526052260735,93.83421747421882,90.18300771713257,83.68632835782424,96.6796870764409,88.94117951393127,86.34714109643336,91.53521793142919,93.05882573127747,92.35883803311656,93.75881342943838,92.33987212181091,91.65687438587321,93.02286985774862,293.0
295.0,90.40522933006287,82.5923251007749,98.21813355935083,90.03921627998352,87.56175598519789,92.51667657476915,93.59477162361145,92.52080588859506,94.66873735862784,92.73202657699585,91.75556392162981,93.70848923236188,89.9084997177124,82.86913005052142,96.94786938490338,88.94117951393127,86.1688274415746,91.71353158628794,93.11111211776733,92.42312795441127,93.7990962811234,92.50980496406555,91.80343980547751,93.2161701226536,294.0
296.0,90.24836659431458,83.24568540675108,97.25104778187807,89.98692870140076,87.7028979799471,92.27095942285442,93.62091541290283,92.47609801469162,94.76573281111405,92.60130763053894,91.39755717332373,93.80505808775415,89.93464231491089,83.62432065599509,96.24496397382669,88.9803946018219,86.18724262150383,91.77354658213997,93.163400888443,92.60382294908993,93.72297882779606,92.32679963111877,91.5335497343232,93.12004952791435,295.0
297.0,90.5098044872284,83.77898451286546,97.24062446159132,90.01307249069214,87.85601182423613,92.17013315714814,93.90849709510803,93.14292587463002,94.67406831558604,92.70588278770447,91.53159293971194,93.880172635697,90.26143908500671,84.2242609742827,96.29861719573073,88.96732211112976,86.33933444593784,91.59530977632168,93.07189702987671,92.30270738317716,93.84108667657625,92.39215850830078,91.5620678890027,93.22224912759886,296.0
298.0,90.53594827651978,84.27193237013132,96.79996418290823,89.96078491210938,87.53736704753962,92.38420277667913,93.72549057006836,92.45475717553393,94.99622396460279,92.78431415557861,91.79567785365944,93.77295045749779,90.49673438072205,84.84009849611832,96.15337026532578,89.11111354827881,86.59049236379305,91.63173473276457,93.15032958984375,92.37643448763994,93.92422469204756,92.54902124404907,91.66123997613884,93.4368025119593,297.0
299.0,90.69281101226807,84.96693319199173,96.4186888325444,90.01307249069214,87.63916459670534,92.38698038467894,93.88235330581665,92.90676600934944,94.85794060228386,92.81045794487,91.82355154156731,93.79736434817268,90.77124357223511,85.47563304405442,96.0668541004158,89.09804105758667,86.69329159280184,91.5027905223715,93.2287609577179,92.6304455019,93.82707641353579,92.44444608688354,91.69551643270034,93.19337574106675,298.0
300.0,91.03268027305603,85.12959443308667,96.9357661130254,90.19607901573181,88.0561176342972,92.33604039716643,94.01307225227356,93.21045366309329,94.81569084145383,92.86274552345276,91.91289448858673,93.81259655831879,90.77124357223511,85.6092098819528,95.93327726251742,89.21568870544434,86.64289945702596,91.78847795386271,93.11111330986023,92.42780317327842,93.79442344644204,92.50980615615845,91.71925498031257,93.30035733200432,299.0
301.0,91.45098090171814,86.18104531886272,96.72091648457356,72.41830229759216,65.14898889380551,79.68761570137882,80.18300771713257,73.41800228570247,86.94801314856267,83.11111211776733,78.24685654567872,87.97536768985594,91.08496904373169,86.6746340204087,95.49530406705468,70.7058846950531,62.53276120925513,78.87900818085107,80.82353234291077,73.88455406052286,87.76251062529867,82.75817275047302,77.9585008648268,87.55784463611924,300.0
302.0,91.71241879463196,86.68050335592639,96.74433423333753,62.77124285697937,47.02506030938642,78.51742540457232,75.16340017318726,64.56830902000964,85.75849132636488,71.63398861885071,59.33945648261361,83.9285207550878,91.32026314735413,87.32119197078812,95.31933432392013,62.95424938201904,49.23650987048876,76.67198889354933,75.09804010391235,65.72766986973866,84.46841033808604,71.69934868812561,59.069992011062965,84.32870536518826,301.0
303.0,91.45098090171814,86.64130520755285,96.26065659588343,65.85621118545532,54.23420144582427,77.47822092508638,76.15686416625977,66.03158687187255,86.28214146064698,73.20261597633362,64.0462226417832,82.35900931088403,91.22875928878784,87.43104170030763,95.02647687726805,64.52287673950195,53.92361194907699,75.1221415299269,76.15686416625977,67.20030231186594,85.11342602065359,73.17647218704224,63.372485525629145,82.98045884845533,302.0
304.0,91.58169984817505,86.39757694339177,96.76582275295833,66.16993606090546,52.662043510842516,79.67782861096839,76.88889026641846,69.18234593670628,84.59543459613063,75.05882501602173,67.38895279491881,82.72869723712465,91.26797556877136,87.40274974107571,95.13320139646702,65.6732052564621,53.04888928260782,78.29752123031638,77.1241843700409,70.42188873256066,83.82648000752113,75.07189869880676,67.36091937836457,82.78287801924895,303.0
305.0,91.9477128982544,87.50557612261967,96.38984967388912,67.08496868610382,50.72801024586474,83.4419271263429,78.8496744632721,69.38432286163703,88.31502606490716,75.16340017318726,70.13199413218892,80.19480621418559,91.58170223236084,88.05640873151036,95.10699573321132,65.28104841709137,48.30516302481173,82.256933809371,78.99346590042114,71.0042739156261,86.98265788521618,75.49019813537598,69.66403219746046,81.3163640732915,304.0
306.0,91.63398742675781,86.64521396273638,96.62276089077925,72.73202776908875,59.63316747429948,85.830888063878,79.60784435272217,72.17293493937544,87.0427537660689,77.20261573791504,71.60866951920829,82.79656195662179,91.5686297416687,87.68180182880826,95.45545765452914,71.64706110954285,58.690676374044074,84.60344584504162,78.45752000808716,72.53759694770267,84.37744306847165,77.69934892654419,71.43584524502734,83.96285260806104,305.0
307.0,91.76470637321472,87.21294576962404,96.3164669768054,74.79738712310791,66.9105810602457,82.68419318597012,82.1437919139862,75.68767856157606,88.59990526639635,80.26143908500671,75.97154677039785,84.55133139961558,91.32026433944702,87.05523972161612,95.58528895727792,74.36601638793945,66.48573833802844,82.24629443785047,81.12418532371521,75.09029782030107,87.15807282712935,80.43137550354004,75.67659119935405,85.18615980772603,306.0
308.0,90.61437964439392,83.63871398976441,97.59004529902343,73.35947871208191,65.65737018688132,81.0615872372825,83.97385716438293,77.17232540064029,90.77538892812558,83.86928200721741,81.57778223142213,86.16078178301268,91.04575395584106,85.92409849641074,96.1674094152714,73.01961183547974,65.02349957161684,81.01572409934263,82.90196299552917,76.38916219185023,89.41476379920812,83.66013288497925,81.32221674959108,85.99804902036742,307.0
309.0,91.34640574455261,86.22212300440826,96.47068848469696,72.9411780834198,64.23977246316592,81.64258370367368,84.18300747871399,77.3324117310916,91.03360322633638,85.85620999336243,83.50799410803651,88.20442587868834,90.78431487083435,85.0673234125789,96.5013063290898,73.08496832847595,64.77937529969722,81.39056135725468,83.03268074989319,77.32174366539431,88.74361783439207,86.09150528907776,84.14197388154172,88.0410366966138,308.0
310.0,92.13071942329407,88.09808759436388,96.16335125222426,75.34640669822693,65.74919648887942,84.94361690757444,84.15686368942261,77.69426915706285,90.61945822178237,85.1764714717865,82.06162795817617,88.29131498539682,91.4379096031189,87.14801685715382,95.72780234908397,74.75817203521729,65.96405379629182,83.55229027414275,83.34640741348267,77.63700307992856,89.05581174703677,85.00653862953186,81.06037358546192,88.9527036736018,309.0
311.0,91.86928153038025,87.25377341731966,96.48478964344083,76.60130858421326,68.24040377906014,84.96221338936637,84.62745189666748,76.9302257089469,92.32467808438805,85.93464136123657,83.62457460088444,88.2447081215887,91.34640693664551,87.17142431558571,95.5213895577053,75.67320585250854,67.17868503572903,84.16772666928806,84.24836754798889,77.43528879313594,91.06144630284184,85.43791055679321,82.4702013758976,88.40561973768882,310.0
312.0,90.82352995872498,84.16879285447361,97.47826706297634,76.73202753067017,69.21426738555546,84.24978767578487,85.85620999336243,79.32000123785261,92.39241874887225,86.09150409698486,83.53896771101164,88.64404048295809,90.60130953788757,84.73433561238224,96.46828346339291,75.38562297821045,67.4017809609336,83.36946499548729,85.80392479896545,80.27024910792572,91.33760049000519,85.76470851898193,82.78981066412383,88.73960637384003,311.0
313.0,91.81699395179749,87.52949221542643,96.10449568816854,76.2614393234253,69.80003472449947,82.72284392235112,86.58823609352112,80.33240916035628,92.84406302668596,86.19607925415039,83.31047516561459,89.08168334268619,91.37255072593689,87.26399091071433,95.48111054115945,75.43791174888611,67.94157571542657,82.93424778234565,86.02614521980286,80.67775871029367,91.37453172931204,85.7516360282898,82.49971495310224,89.00355710347735,312.0
314.0,91.84313774108887,87.59366604179593,96.0926094403818,78.24836730957031,71.90102353302095,84.59571108611968,87.21568703651428,81.66328534053699,92.76808873249158,86.45751714706421,84.04966137952341,88.865372914605,91.38562202453613,87.18671427856681,95.58452977050545,77.46405482292175,69.68169220153705,85.24641744430646,86.53594970703125,81.55639078090134,91.51550863316116,85.94771385192871,83.21978839110899,88.67563931274843,313.0
315.0,91.92156910896301,87.39012560733995,96.45301261058607,79.58170056343079,73.44807005848462,85.71533106837695,87.32026219367981,82.2046567654304,92.43586762192922,87.71241903305054,85.67680980766369,89.74802825843739,91.33333444595337,86.81132749656015,95.85534139534658,79.35947895050049,72.18936082771842,86.52959707328256,86.84967517852783,82.05489887459923,91.64445148245643,86.78431510925293,84.57056717253467,88.9980630459712,314.0
316.0,91.9477128982544,87.79689746759556,96.09852832891323,80.418301820755,74.88208050632203,85.95452313518798,87.58170008659363,83.11233538637971,92.05106478680754,87.97385692596436,85.73058878493755,90.21712506699116,91.81699514389038,88.2289455976726,95.40504469010816,79.56862926483154,72.93929652388613,86.19796200577696,87.09804177284241,82.8404842168691,91.35559932881571,86.79738759994507,84.68000168646554,88.91477351342459,315.0
317.0,92.26143836975098,88.5189021980339,96.00397454146805,81.30719065666199,76.55973478346644,86.05464652985754,88.26143860816956,83.9177127282908,92.60516448804832,88.15686345100403,85.87845058848329,90.43527631352477,91.86928391456604,88.86715471381228,94.8714131153198,80.74509978294373,75.31247289049516,86.1777266753923,87.96078562736511,83.72339564241251,92.19817561231771,87.00653791427612,84.87187448189177,89.14120134666048,316.0
318.0,91.92156910896301,87.41849587349816,96.42464234442787,82.16993570327759,77.98938111538423,86.35049029117094,88.31372618675232,84.07129720411493,92.55615516938971,88.49673271179199,86.37079088199943,90.62267454158456,91.54248595237732,87.94753744552612,95.13743445922852,81.89542770385742,77.38254754636303,86.40830786135182,88.09150576591492,84.32967265400099,91.85333887782885,87.68627524375916,85.85761108984221,89.5149393976761,317.0
319.0,92.13071942329407,87.5142858579528,96.74715298863534,82.77124285697937,78.30627704471341,87.23620866924533,88.18300724029541,83.96278902317312,92.4032254574177,88.96732091903687,87.42450505033489,90.51013678773884,91.63398861885071,88.17641632335452,95.0915609143469,82.11764812469482,77.79857860887392,86.43671764051572,88.20915341377258,84.95572212652388,91.46258470102129,88.05229067802429,86.58905685735255,89.51552449869604,318.0
320.0,92.33986973762512,88.50576916762171,96.17397030762854,83.03268074989319,78.74537828854426,87.31998321124212,88.18300724029541,84.14487068745274,92.22114379313808,89.17647123336792,87.9418863183936,90.41105614834224,91.90849900245667,88.84656339078975,94.97043461412358,82.64052629470825,78.41242050353605,86.86863208588045,88.49673509597778,85.70763903263985,91.28583115931572,88.58823776245117,87.27566644533881,89.90080907956353,319.0
321.0,92.2352945804596,88.69307643816694,95.77751272275225,83.92156958580017,80.24397375359408,87.59916541800627,88.9150333404541,85.64523012591249,92.18483655499571,89.43790912628174,88.20332421130742,90.67249404125606,91.90849781036377,88.8700201512964,94.94697546943114,82.75817275047302,78.94670151692895,86.56964398401709,88.52287888526917,86.1574439035438,90.88831386699454,89.15032863616943,87.75233819886114,90.54831907347773,320.0
322.0,91.81699395179749,88.3651721171769,95.26881578641807,84.47058916091919,81.05259490204904,87.88858341978934,89.30719017982483,86.61330135021382,92.00107900943584,89.33333396911621,87.92970218919267,90.73696574903975,91.30719184875488,88.08960674176355,94.52477695574622,83.4509825706482,80.01746254392947,86.88450259736692,88.915034532547,86.9802389305808,90.8498301345132,89.29412007331848,87.72590069438604,90.86233945225092,321.0
323.0,91.2156867980957,87.41763211849992,95.01374147769148,85.25490283966064,82.50141442628457,88.00839125303672,89.30719017982483,86.68074758115947,91.93363277849019,89.4901967048645,88.17453794510494,90.80585546462406,90.79738736152649,87.38508356351468,94.2096911595383,84.13072109222412,80.65823076606357,87.60321141838467,88.94117712974548,86.83826718427142,91.04408707521955,89.22876000404358,87.53987802132734,90.91764198675982,322.0
324.0,92.00000047683716,88.98155309651607,95.01844785715825,85.96078515052795,82.92371391143564,88.99785638962027,89.35947775840759,86.23915325601912,92.47980226079606,89.80392217636108,88.48696528233431,91.12087907038786,91.37255191802979,88.4517808619994,94.29332297406017,84.64052438735962,80.85080145543526,88.43024731928398,89.17647242546082,86.69685874149056,91.65608610943107,89.37255024909973,87.91868798367534,90.82641251452412,323.0
325.0,90.87581753730774,86.5114879587083,95.24014711590718,85.88235378265381,82.34206574165815,89.42264182364947,89.7777783870697,87.07755396820586,92.47800280593354,90.0653600692749,88.70374795069478,91.42697218785503,90.44444561004639,86.59533403188928,94.2935571882035,84.78431582450867,80.82874427998121,88.73988736903613,89.41176652908325,87.06928886317525,91.75424419499126,89.94771361351013,88.73336349479645,91.16206373222381,324.0
326.0,91.97385668754578,88.59837050514214,95.34934286994941,86.06536030769348,82.21902333374074,89.91169728164623,89.90849733352661,87.27717981400748,92.53981485304574,90.24836659431458,88.95233586811875,91.5443973205104,91.47712707519531,88.66758225528918,94.28667189510145,84.73202705383301,80.46570026794575,88.99835383972027,89.5555567741394,87.49263910586129,91.61847444241752,90.47058939933777,89.32876096618124,91.6124178324943,325.0
327.0,92.49673247337341,89.36957024419296,95.62389470255387,86.01307272911072,81.9513088043377,90.07483665388374,90.3529417514801,87.7973947062501,92.9084887967101,90.40522933006287,89.26714841177078,91.54331024835496,92.00000286102295,89.4730333204848,94.5269724015611,84.71895575523376,80.4962071874107,88.94170432305683,89.92157101631165,87.98964903353247,91.85349299909082,90.54902195930481,89.61939898773734,91.47864493087228,326.0
328.0,91.84313774108887,88.60325869827713,95.0830167839006,86.30065441131592,81.73165790577359,90.86965091685825,90.69281101226807,88.23960955060625,93.14601247392989,90.56209206581116,89.27002272654721,91.8541614050751,91.38562321662903,88.69102055705058,94.08022587620748,85.12418508529663,80.9308256205709,89.31754455002236,90.14379382133484,88.45934313598906,91.82824450668062,90.61438083648682,89.67789156638896,91.55087010658467,327.0
329.0,91.63398742675781,88.08405937325192,95.1839154802637,86.48366093635559,82.57562351072178,90.3916983619894,90.58823585510254,87.93171295031927,93.24475875988581,90.5098044872284,89.3679761734868,91.65163280096999,91.60784482955933,88.92707206100728,94.28861759811137,85.60784578323364,81.61304954968097,89.60264201678632,90.23529648780823,88.80887207392406,91.66172090169239,90.79738736152649,89.86226837592628,91.7325063471267,328.0
330.0,92.15686321258545,89.19325971635297,95.12046670881793,86.37908577919006,82.73017696193838,90.02799459644174,90.69281101226807,88.10239813948249,93.28322388505364,90.87581753730774,89.54466471541132,92.20697035920416,91.856210231781,89.53360220591037,94.17881825765164,85.85621118545532,82.4123798511094,89.30004251980124,90.22222399711609,89.07089430367232,91.37355369055986,90.84967494010925,89.99374109130548,91.70560878891303,329.0
331.0,92.3660135269165,89.64498632459325,95.08704072923976,86.50980472564697,83.23477984822203,89.78482960307191,90.95424890518188,88.32293138566276,93.58556642470101,90.74509859085083,89.44314838369613,92.04704879800553,91.96078658103943,89.88929450063867,94.03227866144019,85.85620999336243,82.53455951188748,89.17786047483737,90.1960813999176,89.05275628935087,91.33940651048434,91.03268146514893,90.29408954869415,91.7712733816037,330.0
332.0,92.05228805541992,89.86806872686911,94.23650738397073,87.00653672218323,83.78782321080197,90.22525023356448,90.66666722297668,88.06769315554229,93.26564129041108,90.90196132659912,89.69466729251828,92.10925536067997,91.75163626670837,89.540302857932,93.96296967548474,86.13072156906128,83.01279260172916,89.2486505363934,90.22222518920898,88.88786750591532,91.55658287250264,91.15032911300659,90.39571783580627,91.90494039020692,331.0
333.0,92.0784318447113,89.3699933159771,94.78687037344551,87.26797461509705,84.23231027432412,90.30363895586997,90.77124238014221,88.22540909498946,93.31707566529496,91.00653648376465,89.75477032361765,92.25830264391165,91.62091732025146,89.04630160570204,94.19553303480089,86.2352967262268,83.03448384385123,89.43610960860238,90.47059059143066,88.85276207308037,92.08841910978096,91.2810468673706,90.42187402997115,92.14021970477006,332.0
334.0,91.9477128982544,89.03411689607407,94.86130890043472,87.37254977226257,84.27972734435342,90.46537220017173,90.69281101226807,88.07451345150896,93.31110857302717,90.98039269447327,89.63773665788912,92.32304873105741,91.63398742675781,89.0130806998697,94.25489415364592,86.49673342704773,83.37394549972021,89.61952135437525,90.54902195930481,88.9251318971373,92.17291202147231,91.20261669158936,90.38549144735413,92.01974193582458,333.0
335.0,92.05228805541992,89.4144846559123,94.69009145492754,87.55555629730225,84.73614528322562,90.37496731137887,90.82352995872498,88.32717452559156,93.31988539185839,91.0849678516388,89.76024886548362,92.40968683779397,91.97385907173157,89.62073526330664,94.32698288015649,86.77124381065369,84.00962193289277,89.5328656884146,90.6405246257782,89.09978648238732,92.18126276916908,91.2810480594635,90.57923305764858,91.98286306127842,334.0
336.0,92.39215731620789,89.75435391670027,95.0299607157155,87.4771249294281,85.03264567934382,89.92160417951239,90.87581753730774,88.54403188018479,93.20760319443069,91.24183058738708,90.02959294781257,92.4540682269616,92.05228924751282,89.89216254503049,94.21241594999515,87.04575419425964,84.44718973552818,89.6443186529911,90.73202729225159,89.28051677931613,92.18353780518704,91.30719184875488,90.58379423370698,92.03058946380278,335.0
337.0,92.13071942329407,89.45912347226341,94.80231537432472,87.7647066116333,85.32863006501537,90.20078315825123,90.87581753730774,88.65474914949039,93.0968859251251,91.45098090171814,90.48773215249483,92.41422965094145,92.13072061538696,89.9924566411602,94.26898458961372,87.34640717506409,84.65926755930707,90.0335467908211,90.71895599365234,89.29823327923356,92.13967870807113,91.37255072593689,90.64034891161744,92.10475254025634,336.0
338.0,92.26143836975098,89.77881059324409,94.74406614625786,88.31372618675232,86.2789565609992,90.34849581250543,91.2156867980957,89.52794370689388,92.90342988929753,91.42483711242676,90.49774575714991,92.3519284677036,91.97385668754578,89.83070371391048,94.11700966118107,87.52941489219666,85.10740752730753,89.95142225708578,91.03268146514893,89.85312945715785,92.21223347314,91.63398742675781,90.89452939900387,92.37344545451175,337.0
339.0,92.60130763053894,90.1617264402637,95.04088882081417,88.60130786895752,86.62662954474571,90.57598619316933,91.42483711242676,89.68917695146713,93.16049727338638,91.55555605888367,90.72059038720464,92.3905217305627,91.92157030105591,89.53679920289363,94.30634139921818,87.64706134796143,85.4897047693365,89.80441792658635,91.05882525444031,89.82787840973478,92.28977209914584,91.59477233886719,91.13819201025868,92.0513526674757,338.0
340.0,92.5228762626648,90.04541596787917,95.00033655745042,88.75817060470581,86.88884396500544,90.62749724440619,91.58169984817505,89.95794110711753,93.20545858923256,91.6601312160492,90.81096097809314,92.50930145400525,92.0784330368042,89.90313049339407,94.25373558021433,87.92157053947449,85.8862749366287,89.95686614232028,91.25490427017212,90.21180998074942,92.29799855959482,91.63398861885071,91.17881298642533,92.08916425127609,339.0
341.0,92.44444489479065,89.6478536404105,95.2410361491708,88.65359544754028,86.64035391439599,90.66683698068458,91.6601312160492,90.23595444342409,93.0843079886743,91.81699395179749,90.98716026279648,92.64682764079849,92.22222447395325,90.16314257198987,94.28130637591663,88.03921699523926,86.07299272876699,90.00544126171152,91.29411935806274,90.26753896445236,92.32069975167313,91.64706110954285,91.21996849310578,92.07415372597991,340.0
342.0,92.31372594833374,89.3222891899147,95.30516270675278,88.83660197257996,86.7500065477497,90.9231973974102,91.55555605888367,90.13980288140641,92.97130923636092,91.89542531967163,91.1165773080676,92.67427333127566,92.28758335113525,90.29063906509857,94.28452763717193,88.07843327522278,86.2573758760695,89.89949067437605,91.30719065666199,90.1751321470723,92.43924916625167,91.69934868812561,91.20806571148809,92.19063166476313,341.0
343.0,92.26143836975098,89.44961336472497,95.07326337477699,89.12418365478516,87.36699813715228,90.88136917241803,91.6601312160492,90.40155822942825,92.91870420267014,91.76470637321472,91.00811577106985,92.52129697535959,92.06536173820496,90.22331537127702,93.90740810513289,88.27451348304749,86.66980863339612,89.87921833269885,91.2810480594635,90.13716300858849,92.42493311033851,91.77777886390686,91.31010425199528,92.24545347581844,342.0
344.0,92.41830110549927,89.79902480286033,95.0375774081382,89.12418365478516,87.32377038832549,90.92459692124483,91.73856258392334,90.47998959730239,92.99713557054429,91.86928153038025,91.21307762711338,92.52548543364712,92.19607949256897,90.42075409790094,93.971404887237,88.28758358955383,86.65660617321059,89.91856100589708,91.22876048088074,90.08974251555017,92.3677784462113,91.81699514389038,91.35622346090547,92.2777668268753,343.0
345.0,92.6535952091217,90.32364228485844,94.98354813338497,89.22875881195068,87.3833517071397,91.07416591676167,91.86928153038025,90.59720415514808,93.14135890561242,92.02614426612854,91.26392837759344,92.78836015466364,92.1437931060791,90.27252508267581,94.01506112948239,88.52287769317627,87.0979512627444,89.94780412360814,91.25490307807922,90.1627940023843,92.34701215377414,91.98692917823792,91.53504922868358,92.43880912779225,344.0
346.0,92.41830110549927,90.03111401017237,94.80548820082616,89.54248428344727,88.01805250637707,91.06691606051746,91.71241879463196,90.33955865652709,93.08527893273683,92.10457563400269,91.22963709631354,92.97951417169183,92.20915198326111,90.47164675622258,93.94665721029963,88.57516646385193,87.31083559390748,89.83949733379637,91.30719184875488,90.28938723606015,92.32499646144962,92.05228924751282,91.61726882438083,92.4873096706448,345.0
347.0,92.57516384124756,90.25255631018311,94.89777137231201,89.46405291557312,87.98918631510887,90.93891951603737,92.05228805541992,90.64016037218471,93.46441573865513,92.20915079116821,91.3148956090981,93.10340597323832,92.3660147190094,90.66202425198398,94.07000518603482,88.58823776245117,87.24828817373093,89.92818735117142,91.4379096031189,90.46407628506095,92.41174292117684,92.05228805541992,91.56845133855109,92.53612477228876,346.0
348.0,92.73202657699585,90.65569282263084,94.80836033136086,89.4901967048645,88.12045175148234,90.85994165824667,92.13071942329407,90.72769646221501,93.53374238437313,92.13071942329407,91.22790658038267,93.03353226620547,92.41830348968506,90.91219669940051,93.9244102799696,88.57516527175903,87.22189370493507,89.928436838583,91.52941465377808,90.51097988164362,92.54784942591253,92.02614545822144,91.41826657783575,92.63402433860712,347.0
349.0,92.78431415557861,90.57481591967229,94.99381239148494,89.56862807273865,88.21835766865982,90.91889847681747,92.33986973762512,91.09083669462585,93.5889027806244,92.15686321258545,91.2233432122089,93.090383212962,92.47059106826782,90.94307975765173,93.99810237888391,88.60130906105042,87.33680881805692,89.8658093040439,91.5686285495758,90.54350479307307,92.59375230607854,91.96078777313232,91.26293956296057,92.65863598330408,348.0
350.0,92.81045794487,90.51634974503641,95.10456614470358,89.67320322990417,88.26835460382239,91.07805185598596,92.2352945804596,90.93268831369804,93.53790084722115,92.31372594833374,91.37837730761437,93.24907458905311,92.5882363319397,91.09523346596251,94.08123919791689,88.7581717967987,87.4782275673275,90.03811602626992,91.58170104026794,90.54065770507596,92.62274437545993,92.09150552749634,91.34486114985451,92.83814990513817,349.0
351.0,92.83660173416138,90.78760570293998,94.88559776538277,89.59477186203003,88.34916364873717,90.84038007532288,92.33986973762512,91.0438390114293,93.63590046382095,92.41830110549927,91.51738294010731,93.31921927089122,92.62745380401611,91.09296750598124,94.16194010205099,88.91503572463989,87.62627637407746,90.20379507520232,91.68627738952637,90.69462118354926,92.67793359550348,92.20915198326111,91.53718689283087,92.88111707369134,350.0
352.0,92.96732068061829,90.99914301595797,94.9354983452786,89.62091565132141,88.2112101442831,91.03062115835972,92.26143836975098,90.98600723869804,93.53686950080392,92.26143836975098,91.10918218373595,93.413694555766,92.64052510261536,91.02586833005324,94.25518187517747,89.00653839111328,87.69169222348916,90.3213845587374,91.71242117881775,90.8423780713545,92.582464286281,91.88235640525818,91.11678518478017,92.64792762573619,351.0
353.0,92.99346446990967,90.95869484415655,95.02823409566278,89.75163459777832,88.41344028359899,91.08982891195765,92.3660135269165,91.11698048391723,93.61504656991578,92.41830110549927,91.56611783535183,93.2704843756467,92.60130882263184,91.10987988899808,94.09273775626559,89.1372561454773,87.80706703012778,90.4674452608268,91.67320489883423,90.84827621216986,92.49813358549859,92.23529696464539,91.67993377936405,92.79066014992672,352.0
354.0,92.60130763053894,90.46814423759531,94.73447102348257,89.51634049415588,88.28522060121257,90.7474603870992,92.44444489479065,91.19609606605417,93.69279372352713,92.31372594833374,91.20685212515737,93.42059977151011,92.6535975933075,91.17931106822185,94.12788411839314,89.08496856689453,87.78597532815638,90.38396180563268,91.69934868812561,90.90825602698195,92.49044134926928,92.23529696464539,91.64997484412287,92.8206190851679,353.0
355.0,92.73202657699585,90.50481201793288,94.95924113605882,89.7777783870697,88.66705187621545,90.88850489792395,92.47058868408203,91.18781015396935,93.75336721419471,92.49673247337341,91.80133716432441,93.19212778242242,92.69281387329102,91.27706069581376,94.10856705076827,89.0457534790039,87.67273850490662,90.4187684531012,91.72549247741699,90.90575708726574,92.54522786756824,92.32679843902588,91.82136962585331,92.83222725219845,354.0
356.0,92.67973899841309,90.63157707918685,94.72790091763932,89.51634049415588,88.0449537253601,90.98772726295167,92.49673247337341,91.2408777901131,93.75258715663372,92.49673247337341,91.56504470243807,93.42842024430875,92.57516503334045,91.18207206814887,93.96825799853204,89.01960968971252,87.70671394955784,90.33250542986721,91.77778005599976,91.04499581812365,92.51056429387586,92.24836707115173,91.67932681738823,92.81740732491524,355.0
357.0,92.81045794487,90.66252647483722,94.95838941490277,89.62091565132141,88.14026750536377,91.10156379727906,92.49673247337341,91.2683916356514,93.72507331109543,92.5228762626648,91.79271996402765,93.25303256130194,92.70588397979736,91.26308128750162,94.1486866720931,88.90196204185486,87.36747518528776,90.43644889842196,91.86928272247314,91.16442922280615,92.57413622214014,92.30065584182739,91.72083318744532,92.88047849620946,356.0
358.0,92.83660173416138,90.85544408052648,94.81775938779627,89.90849733352661,88.60327012595255,91.21372454110067,92.5228762626648,91.21438026157308,93.8313722637565,92.57516384124756,91.85680405849473,93.29352362400039,92.53594994544983,90.95822452575447,94.11367536514518,89.18954491615295,87.94205230455421,90.4370375277517,91.790851354599,91.03623801237633,92.54546469682167,92.47059106826782,91.95511983227732,92.98606230425833,357.0
359.0,92.86274552345276,90.64129250174425,95.08419854516127,89.35947775840759,87.06239212941725,91.65656338739794,92.5228762626648,91.16314786016103,93.88260466516856,92.5228762626648,91.53423996074562,93.51151256458397,92.61438012123108,91.11253370235917,94.11622654010299,88.84967565536499,87.0368484309063,90.66250287982368,91.84313893318176,91.10166252111247,92.58461534525105,92.40523099899292,91.81446030775255,92.99600169023329,358.0
360.0,92.83660173416138,90.69783842768197,94.97536504064078,89.6470594406128,87.98225216991541,91.31186671131017,92.60130763053894,91.20377597413594,93.99883928694194,92.47058868408203,91.43057179020698,93.51060557795708,92.69281268119812,91.29298979275444,94.0926355696418,88.90196204185486,87.25859144091538,90.54533264279434,91.92157030105591,91.28018033750045,92.56296026461136,92.44444727897644,91.81822314963534,93.07067140831754,359.0
361.0,92.81045794487,90.74981979704859,94.8710960926914,89.83006596565247,88.26580197505703,91.3943299562479,92.70588278770447,91.42044288848585,93.99132268692308,92.60130763053894,91.76634195885991,93.43627330221797,92.57516503334045,91.15624621389016,93.99408385279075,88.94117832183838,87.06307405227739,90.81928259139937,91.96078658103943,91.24034886989529,92.68122429218357,92.41830229759216,91.87735640312518,92.95924819205915,360.0
362.0,92.99346446990967,90.8824445446841,95.10448439513523,89.96078491210938,88.67867258745846,91.24289723676029,92.70588278770447,91.4171239056848,93.99464166972413,92.73202657699585,92.0810514734185,93.3830016805732,92.70588517189026,91.24177333887181,94.16999700490871,89.24183249473572,87.70859776239145,90.77506722707999,91.92157030105591,91.2106823829758,92.63245821913601,92.44444608688354,91.94969571335858,92.93919646040851,361.0
363.0,92.6535952091217,90.77879201479733,94.52839840344608,89.38562154769897,87.16455315988162,91.60668993551633,92.60130763053894,91.35913368960264,93.84348157147524,92.83660173416138,92.27132730222195,93.4018761661008,92.52287745475769,91.0726932599851,93.97306164953028,89.15032982826233,87.50462040226397,90.79603925426069,91.90849900245667,91.15843051558002,92.65856748933331,92.3660147190094,91.7752417197632,92.9567877182556,362.0
364.0,92.9411768913269,90.8660779475108,95.016275835143,89.67320322990417,87.82455816051935,91.521848299289,92.6535952091217,91.39163257729247,93.91555784095094,92.73202657699585,91.9891104258061,93.4749427281856,92.78431534767151,91.40045396509832,94.1681767302447,89.35947895050049,87.99051291914665,90.72844498185432,91.92157030105591,91.20172597705974,92.64141462505208,92.52287745475769,91.93355315076042,93.11220175875496,363.0
365.0,92.73202657699585,90.80508564489197,94.65896750909972,89.98692870140076,88.58329692147721,91.3905604813243,92.6535952091217,91.32244238722528,93.98474803101813,92.70588278770447,91.78433739259287,93.62742818281606,92.73202896118164,91.41636891336634,94.04768900899694,89.34640884399414,87.95684738267015,90.73597030531813,91.92157030105591,91.29705508953353,92.54608551257829,92.60130882263184,92.11351573344568,93.08910191181799,364.0
366.0,92.86274552345276,90.95810273778314,94.76738830912238,89.96078491210938,88.66871557284543,91.25285425137332,92.67973899841309,91.37582160271694,93.98365639410923,92.81045794487,91.95827467472256,93.66264121501743,92.84967541694641,91.38921565477223,94.31013517912059,89.2679762840271,87.67007314643354,90.86587942162066,91.97385787963867,91.26477388399613,92.68294187528122,92.56209373474121,92.0613368223641,93.06285064711832,365.0
367.0,93.0980396270752,91.03864570085126,95.15743355329913,90.0653600692749,88.67272775014746,91.45799238840235,92.62745141983032,91.3991105821083,93.85579225755234,92.9411768913269,92.22519973464931,93.6571540480045,92.75817275047302,91.41043622372588,94.10590927722016,89.32026267051697,87.7877259240048,90.85279941702913,91.84313893318176,91.18401253102854,92.50226533533498,92.56209373474121,92.04044465448801,93.08374281499441,366.0
368.0,92.81045794487,90.9365663981533,94.68434949158669,89.934641122818,88.46151341067755,91.40776883495843,92.5228762626648,91.20462251269205,93.84113001263754,93.04575204849243,92.422947941846,93.66855615513886,92.74510025978088,91.5093055916723,93.98089492788947,89.60784554481506,88.46920284291858,90.74648824671155,91.90850019454956,91.25099558851326,92.56600480058586,92.66666889190674,92.06160676319503,93.27173102061845,367.0
369.0,93.01960825920105,91.06405981053618,94.97515670786592,89.96078491210938,88.12512596985866,91.79644385436009,92.6535952091217,91.38151783388953,93.92567258435388,92.96732068061829,92.12319606212351,93.81144529911306,92.61438012123108,91.34869905677988,93.88006118568228,89.66013312339783,88.44314763035626,90.87711861643939,91.94771528244019,91.3269731878396,92.56845737704077,92.75817275047302,92.20666951161952,93.30967598932652,368.0
370.0,93.07189583778381,91.2371679932051,94.90662368236252,90.01307249069214,88.28481179568742,91.74133318569686,92.6535952091217,91.36815530990309,93.93903510834032,92.96732068061829,92.06925202631375,93.86538933492282,92.8758192062378,91.49319232341395,94.25844608906164,89.69934821128845,88.57619263392927,90.82250378864764,91.93464159965515,91.24047540222418,92.62880779708613,92.8758180141449,92.27323441476393,93.47840161352586,369.0
371.0,92.86274552345276,91.19486192009654,94.53062912680898,90.37908554077148,89.16122263831842,91.59694844322455,92.75817036628723,91.62008944799514,93.89625128457932,92.99346446990967,92.19511515882297,93.79181378099636,92.61438250541687,91.40567394942839,93.82309106140535,89.64706063270569,88.38425290585887,90.9098683595525,91.94771409034729,91.256941277852,92.63848690284259,92.83660173416138,92.23472650555378,93.43847696276897,370.0
372.0,92.60130763053894,91.0502073858214,94.15240787525649,90.5098044872284,89.3096080692349,91.71000090522189,92.6535952091217,91.43292939639632,93.87426102184709,93.04575204849243,92.2982499515832,93.79325414540166,92.30065584182739,91.24130781350293,93.36000387015186,89.46405410766602,88.13145903523282,90.79664918009921,91.98693037033081,91.2266800834534,92.74718065720822,92.82353043556213,92.22735975874056,93.4197011123837,371.0
373.0,91.26797437667847,87.07334209019618,95.46260666316076,90.48366069793701,89.23531186920053,91.7320095266735,92.67973899841309,91.47811970331294,93.88135829351323,93.04575204849243,92.35776791345029,93.73373618353457,91.01961016654968,87.20836313858372,94.83085719451564,89.6209168434143,88.15112875806942,91.0907049287592,92.00000166893005,91.33893400389198,92.66106933396813,92.83660173416138,92.30241047863689,93.37079298968587,372.0
374.0,84.05228793621063,64.56617324879431,103.53840262362695,90.53594827651978,89.42061610730194,91.65128044573761,92.81045794487,91.68977643000231,93.93113945973768,92.99346446990967,92.21133247461195,93.77559646520739,83.81699502468109,64.18962925080169,103.4443607985605,89.73856568336487,88.33067954319398,91.14645182353576,92.00000286102295,91.40168649364323,92.59831922840267,92.8758192062378,92.2857720247025,93.46586638777309,373.0
375.0,83.529412150383,63.027570275548,104.03125402521799,90.27451038360596,88.78236634965569,91.76665441755623,92.86274552345276,91.81454583708174,93.91094520982378,93.01960825920105,92.17447210694792,93.86474441145418,83.69934856891632,64.06806514088838,103.33063199694426,89.72549319267273,88.43772892580192,91.01325745954354,92.03921794891357,91.4271369086489,92.65129898917824,92.88889050483704,92.27681080116632,93.50097020850775,374.0
376.0,81.43790900707245,55.901333326464055,106.97448468768084,90.2222228050232,88.6661731053576,91.77827250468879,92.88888931274414,91.78510732192895,93.99267130355933,92.99346446990967,92.26213898509748,93.72478995472186,80.83660304546356,54.329349674063025,107.3438564168641,89.67320561408997,88.34333611715603,91.0030751110239,92.05228924751282,91.32948312865227,92.77509536637336,92.78431534767151,92.30714634679593,93.26148434854709,375.0
377.0,83.21568667888641,61.1368334970893,105.29453986068353,90.3529417514801,88.9744920217243,91.7313914812359,92.75817036628723,91.7140540600134,93.80228667256107,93.28104615211487,92.72954231283728,93.83254999139245,83.42483937740326,62.70435801624029,104.14532073856623,89.75163578987122,88.44004288660862,91.06322869313381,92.11764812469482,91.41735507659095,92.8179411727987,92.83660411834717,92.29054835874744,93.38265987794689,376.0
378.0,79.89542543888092,50.18202705810853,109.60882381965331,90.77124238014221,89.64069351626335,91.90179124402107,92.75817036628723,91.73054982586324,93.78579090671123,93.2287585735321,92.62688334492451,93.8306338021397,80.09150505065918,51.85248147685923,108.33052862445913,89.80392336845398,88.37271594360406,91.2351307933039,92.09150433540344,91.38756085025543,92.79544782055146,92.84967541694641,92.33379107773135,93.36555975616147,377.0
379.0,77.54248410463333,43.0107274320627,112.07424077720395,90.58823585510254,89.41905005420332,91.75742165600175,92.75817036628723,91.79936672038319,93.71697401219127,93.07189583778381,92.30967994924872,93.83411172631891,77.62091666460037,43.93609102899876,111.30574230020198,89.8431396484375,88.5015965187812,91.1846827780938,92.15686440467834,91.46670975061674,92.84701905873995,92.86274790763855,92.29974580663827,93.42575000863883,378.0
380.0,81.09803974628448,54.94745262204458,107.24862687052439,90.6405234336853,89.6129028932613,91.6681439741093,92.75817036628723,91.77734263482473,93.73899809774973,93.07189583778381,92.41830110549927,93.72549057006836,81.51634097099304,56.42462553264525,106.60805640934083,89.81699705123901,88.35961269552615,91.27438140695187,92.11764812469482,91.5337859555901,92.70151029379954,92.90196299552917,92.27744672354707,93.52647926751128,379.0
381.0,80.39215743541718,52.51651317475212,108.26780169608223,90.6405234336853,89.47280002960719,91.80824683776342,92.88888931274414,91.9124266573781,93.86535196811018,93.07189583778381,92.48004063527438,93.66375104029325,80.5620938539505,53.1218291042524,108.0023586036486,89.79085206985474,88.43442647953829,91.14727766017118,92.16993689537048,91.60127068348878,92.73860310725219,92.8758180141449,92.30602784931592,93.44560817897387,380.0
382.0,81.09803974628448,54.43512215953926,107.76095733302971,90.58823585510254,89.5343460161809,91.64212569402417,92.81045794487,91.86783021661996,93.75308567312003,93.12418341636658,92.58839517295776,93.6599716597754,81.04575276374817,54.759579889616674,107.33192563787966,89.96078729629517,88.71758182683168,91.20399276575866,92.20915198326111,91.59707157946939,92.82123238705283,92.96732187271118,92.41931357381029,93.51533017161208,381.0
383.0,79.00653630495071,47.31108464684611,110.70198796305532,90.66666722297668,89.41081253971637,91.922521906237,92.75817036628723,91.6699792997358,93.84636143283866,93.12418341636658,92.41059684117646,93.8377699915567,79.07189637422562,48.371846100817606,109.77194664763363,89.96078610420227,88.82816122448197,91.09341098392257,92.1437931060791,91.53171308417146,92.75587312798675,93.01961064338684,92.32421581052184,93.71500547625185,382.0
384.0,80.67973911762238,52.71849985721783,108.64097837802692,90.74509859085083,89.5635554938539,91.92664168784776,92.73202657699585,91.6920096831208,93.7720434708709,93.12418341636658,92.30471010475831,93.94365672797484,81.05882465839386,54.653660517519285,107.46398879926844,89.96078610420227,88.72360890157732,91.19796330682722,92.10457682609558,91.51380514570876,92.6953485064824,93.12418460845947,92.4554067241725,93.79296249274644,383.0
385.0,82.64052331447601,59.12574943487312,106.15529719407891,90.58823585510254,89.60566752292485,91.57080418728023,92.70588278770447,91.70436748481758,93.70739809059135,93.04575204849243,92.37665489140277,93.7148492055821,82.45751798152924,59.58204578972502,105.33299017333346,89.92157101631165,88.57462704980722,91.26851498281607,92.15686440467834,91.58147674363174,92.73225206572495,93.05882573127747,92.40621141115774,93.71144005139719,384.0
386.0,81.88235342502594,57.126620068698415,106.63808678135346,90.6405234336853,89.4986951199437,91.7823517474269,92.81045794487,91.81065025669989,93.8102656330401,93.15032720565796,92.40741105446821,93.8932433568477,82.3790854215622,59.10810087327066,105.65006996985373,89.80392336845398,88.54926088159097,91.05858585531699,92.19608068466187,91.58190921919244,92.81025215013129,93.09804201126099,92.50690849680961,93.68917552571236,385.0
387.0,81.67320311069489,56.080915710207044,107.26549051118272,90.37908554077148,89.15074470304947,91.6074263784935,92.70588278770447,91.73909267084073,93.6726729045682,92.96732068061829,92.09826085589047,93.8363805053461,81.856210231781,57.30989303892911,106.4025274246329,89.83006715774536,88.42628338087633,91.2338509346144,92.23529577255249,91.75633953487785,92.71425201022713,93.21568965911865,92.51417817857912,93.91720113965819,386.0
388.0,79.81699407100677,50.079136300001544,109.554851842012,90.66666722297668,89.58635599265483,91.74697845329854,92.81045794487,91.9384538096477,93.6824620800923,93.01960825920105,92.21062799647802,93.82858852192408,79.22876000404358,48.920301059768576,109.53721894831858,89.8431396484375,88.43176771725582,91.25451157961918,92.209153175354,91.71053387738542,92.70777247332259,93.17647218704224,92.48693601959245,93.86600835449202,387.0
389.0,80.05228817462921,50.76998819496764,109.33458815429078,90.6405234336853,89.57214092263632,91.70890594473428,92.81045794487,91.9384538096477,93.6824620800923,93.12418341636658,92.23471806618264,94.01364876655052,79.25490349531174,48.78867064140927,109.7211363492142,89.96078610420227,88.7132933364612,91.20827887194334,92.22222447395325,91.70551133785649,92.73893761005,93.24183225631714,92.66348323365258,93.82018127898169,388.0
390.0,82.5098043680191,59.15727392481374,105.86233481122447,90.53594827651978,89.4675657654708,91.60433078756876,92.86274552345276,92.03291183445175,93.69257921245377,93.04575204849243,92.31559574985529,93.77590834712957,81.89542651176453,57.62236448212164,106.16848854140741,90.1307213306427,88.85411900059812,91.40732366068728,92.22222447395325,91.73093911841053,92.71350982949596,93.05882573127747,92.45730389988076,93.66034756267418,389.0
391.0,82.27451026439667,58.16003407554433,106.388986453249,90.7973861694336,89.88422286717882,91.71054947168837,92.83660173416138,91.91505633904978,93.75814712927297,93.28104615211487,92.70677474486729,93.85531755936245,82.13071942329407,57.725732342375466,106.53570650421267,90.09150624275208,88.82616287664679,91.35684960885736,92.19607949256897,91.67812844946943,92.71403053566851,93.20261597633362,92.6125694550388,93.79266249762844,390.0
392.0,82.82352983951569,60.60965212197374,105.03740755705763,90.82352995872498,89.95939961122262,91.68766030622733,92.91503310203552,92.09140000069529,93.73866620337576,93.33333373069763,92.61735657402004,94.04931088737523,83.01960945129395,60.89393418332858,105.14528471925931,90.05228996276855,88.83004995524115,91.27452997029596,92.24836826324463,91.81334586995627,92.68339065653299,93.228759765625,92.59406567811305,93.86345385313695,391.0
393.0,82.6666671037674,59.448574187925956,105.88476001960883,90.71895480155945,89.8518634047832,91.5860461983357,92.88888931274414,92.04375316049101,93.73402546499727,93.25490236282349,92.50625816884347,94.0035465568035,82.74509847164154,59.78763450221169,105.7025624410714,90.09150505065918,88.91267771656769,91.27033238475067,92.33987092971802,91.8699195861492,92.80982227328684,93.12418460845947,92.53341319184487,93.71495602507407,392.0
394.0,83.50326836109161,62.28681286289755,104.71972385928568,90.77124238014221,89.83498075858985,91.70750400169457,92.91503310203552,92.05090275453317,93.77916344953788,93.3856213092804,92.75463999336579,94.016602625195,83.39869439601898,61.7526156695465,105.04477312249146,90.23529648780823,88.93910069605782,91.53149227955863,92.30065584182739,91.849248298444,92.75206338521079,93.18954348564148,92.6190033029186,93.76008366836436,393.0
395.0,84.26143825054169,64.24316289603982,104.27971360504355,90.87581753730774,89.93591286066389,91.81572221395159,92.88888931274414,92.09590892141583,93.68186970407245,93.25490236282349,92.43023259260052,94.07957213304645,83.76470744609833,63.23066653254344,104.29874835965322,90.2875828742981,89.09883080003348,91.47633494856271,92.27451205253601,91.89509001357705,92.65393409149497,93.21568846702576,92.52182975435046,93.90954717970105,394.0
396.0,83.47712457180023,61.91412268531994,105.04012645828053,90.66666722297668,89.77720187279274,91.55613257316062,92.86274552345276,91.99270315479924,93.73278789210627,93.3856213092804,92.69022600023139,94.0810166183294,83.60784351825714,62.87629532242162,104.33939171409267,90.27451276779175,89.07788219799417,91.47114333758933,92.33987092971802,91.85647703985403,92.82326481958201,93.2287585735321,92.56607668593891,93.8914404611253,395.0
397.0,83.86928141117096,62.96025441163708,104.77830841070484,90.74509859085083,89.94782017134085,91.54237701036081,92.9411768913269,92.17896100279181,93.703392779862,93.33333373069763,92.49123582489547,94.1754316364998,83.81699502468109,63.40480989795411,104.22918015140807,90.15686631202698,89.20342414512791,91.11030847892604,92.40523099899292,91.9130781111185,92.89738388686735,93.2287609577179,92.60939600981754,93.84812590561825,396.0
398.0,84.3921571969986,64.65346509893376,104.13084929506343,90.82352995872498,89.91599772744767,91.73106219000228,92.96732068061829,92.22555544592318,93.7090859153134,93.30718994140625,92.54834422069189,94.06603566212061,84.00000035762787,63.98962228838977,104.01037842686597,90.27451157569885,89.03491857729216,91.51410457410554,92.39215970039368,92.0010940015972,92.78322539919016,93.20261597633362,92.61256714420034,93.7926648084669,397.0
399.0,83.97385656833649,63.092224655342434,104.85548848133054,90.87581753730774,89.96359033299481,91.78804474162067,92.91503310203552,92.09660304140607,93.73346316266498,93.25490236282349,92.36543701263955,94.14436771300743,83.85621070861816,63.163405649190125,104.5490157680462,90.23529648780823,88.97248758867208,91.49810538694437,92.4313735961914,92.06629614048236,92.79645105190045,93.228759765625,92.48268845357138,93.97483107767862,398.0
400.0,85.09804010391235,67.15570398457625,103.04037622324846,90.77124238014221,89.82139134527618,91.72109341500824,92.88888931274414,92.07990905002112,93.69786957546717,93.12418341636658,92.26401699044109,93.98434984229206,85.47712564468384,68.26042855041709,102.69382273895059,90.22222399711609,89.01298634016871,91.43146165406347,92.4313747882843,92.11997204689195,92.74277752967666,93.20261597633362,92.4142280369356,93.99100391573164,399.0
401.0,84.83660221099854,66.45512910830595,103.21807531369112,72.13072061538696,60.9332865241244,83.32815470664953,85.1764714717865,82.91877702040374,87.43416592316926,81.33333444595337,74.62871393452625,88.03795495738049,85.37255048751831,67.9211163261963,102.82398464884032,71.76470756530762,61.42922457213009,82.10019055848514,85.50326943397522,82.4795894376023,88.52694943034814,81.47712707519531,74.63486246267624,88.31939168771439,400.0
402.0,84.78431463241577,65.99745058783368,103.57117867699786,56.23529553413391,36.57232291747275,75.89826815079508,76.81045889854431,69.90669147371386,83.71422632337476,79.79085087776184,73.8122629851576,85.76943877036608,85.09804010391235,67.2220731504388,102.9740070573859,56.94117724895478,39.58461144233398,74.29774305557558,77.15032935142517,69.00414357787413,85.29651512497621,80.22222518920898,73.40435202670591,87.04009835171206,401.0
403.0,84.57516372203827,65.17803872330745,103.97228872076909,63.7385630607605,45.03282201625895,82.44430410526205,72.23529577255249,65.46208627730307,79.00850526780191,72.52287745475769,60.68671174878924,84.35904316072613,84.30065512657166,64.75099111616437,103.85031913697894,62.28758275508881,45.492166746310644,79.08299876386698,71.22875928878784,63.01821909920881,79.43929947836688,71.71241998672485,58.42068989592168,85.00415007752802,402.0
404.0,85.1764714717865,67.47995505153578,102.87298789203722,70.27451157569885,56.078831208303995,84.47019194309371,72.60130882263184,67.97914158892056,77.22347605634312,72.20915198326111,58.572778544764894,85.84552542175733,85.30719041824341,67.89386234430408,102.72051849218273,68.44444692134857,54.430559754866835,82.45833408783031,71.38562440872192,66.14984368539662,76.62140513204723,71.88235521316528,57.0754093144527,86.68930111187787,403.0
405.0,85.59477210044861,68.76616094466307,102.42338325623415,75.68627595901489,66.651052732398,84.72149918563179,76.8366026878357,68.26608397166648,85.40712140400491,71.86928272247314,56.02762407945796,87.71094136548832,85.54248571395874,68.69333767788325,102.39163375003423,73.89542698860168,64.20340640100622,83.58744757619715,75.98693013191223,67.0237871081205,84.95007315570396,71.93464398384094,55.62561372694696,88.24367424073492,404.0
406.0,85.54248452186584,68.25182148339006,102.83314756034163,77.43790984153748,66.94222847763324,87.93359120544172,79.03268098831177,70.38317513398425,87.68218684263928,71.39869451522827,54.991930468602604,87.80545856185394,85.38562297821045,68.4033116959124,102.3679342605085,76.48366212844849,65.35196300461604,87.61536125228093,78.81046056747437,70.211353087878,87.40956804707074,72.18300700187683,55.440732746961324,88.92528125679235,405.0
407.0,85.90849757194519,69.86160880132763,101.95538634256275,75.89542627334595,66.74575363943893,85.04509890725296,81.38562202453613,76.09788310132551,86.67336094774676,78.09150457382202,66.93182668663341,89.25118246101063,85.67320466041565,69.19643209159513,102.14997722923617,75.41176676750183,66.26524410048117,84.5582894345225,81.15032911300659,75.53804630837067,86.76261191764252,77.8954267501831,65.86285530184838,89.92799819851783,406.0
408.0,86.45751714706421,71.3317477431008,101.58328655102761,75.26797533035278,66.35250235186888,84.18344830883669,82.45751738548279,79.96458677963514,84.95044799133044,79.73856329917908,66.7729833326651,92.70414326569305,85.9477150440216,69.78845003190878,102.10698005613443,74.06536221504211,65.68195364905995,82.44877078102428,81.96078658103943,80.11040790267793,83.81116525940092,79.7124195098877,66.1080199530837,93.31681906669169,407.0
409.0,86.64052367210388,71.72383650541876,101.557210838789,75.92157006263733,68.48585629765512,83.35728382761954,83.71241927146912,80.7754580514964,86.64938049144183,79.97385740280151,67.32197851298196,92.62573629262107,86.24836683273315,70.87244666577969,101.62428699968662,74.64052557945251,67.13726773910568,82.14378341979935,83.28104734420776,80.32885232599821,86.23324236241731,79.88235473632812,67.1931536722352,92.57155580042105,408.0
410.0,86.92810535430908,72.7983607148117,101.05784999380647,77.4117660522461,68.74804798765567,86.07548411683652,85.4640531539917,82.54489097871769,88.38321532926571,81.51634097099304,72.348011888389,90.68467005359709,86.71895623207092,72.3571575908731,101.08075487326875,75.39869546890259,66.77624546182474,84.02114547598043,84.96732354164124,81.51067743837885,88.42396964490362,81.43791079521179,72.13560165849509,90.7402199319285,409.0
411.0,87.08496809005737,73.2218555791076,100.94808060100715,77.8300666809082,67.81423121171086,87.84590215010554,85.30719041824341,82.63367636528969,87.98070447119713,83.76470685005188,77.52816632890274,90.00124737120102,86.78431510925293,72.42593616648519,101.14269405202067,76.31372809410095,66.45769908436765,86.16975710383426,85.15033006668091,81.41956970885298,88.88109042450884,83.54248642921448,77.60782351352442,89.47714934490453,410.0
412.0,87.11111187934875,73.36832869764632,100.85389506105119,79.63398814201355,69.99201474816262,89.27596153586448,86.0392165184021,83.0894833174736,88.9889497193306,83.63398790359497,75.71097463764279,91.55700116954715,86.87581896781921,72.86787878480533,100.8837591508331,78.4705901145935,69.00331938975324,87.93786083943377,85.43791055679321,81.83500807262905,89.04081304095737,82.92810797691345,75.20152299333506,90.65469296049184,411.0
413.0,87.42483735084534,74.47264105925356,100.37703364243711,82.45751738548279,77.23170153117317,87.6833332397924,86.14379167556763,83.7052613495196,88.58232200161565,83.39869379997253,75.07979098774078,91.71759661220429,87.09804058074951,73.4802249695472,100.71585619195183,81.73856496810913,76.58622443004282,86.89090550617544,85.60784578323364,82.97498546612078,88.2407061003465,83.26797723770142,75.23567237935521,91.30028209604762,412.0
414.0,87.4771249294281,74.71698708692526,100.23726277193094,84.0261447429657,79.98293355845965,88.06935592747175,86.40522956848145,83.8287064090572,88.98175272790569,84.47058916091919,77.72151539439778,91.2196629274406,87.33333468437195,74.01535735313169,100.6513120156122,83.34640741348267,79.8147579864931,86.87805684047223,86.53595089912415,84.38404559020312,88.68785620804518,85.03268122673035,78.87777658779142,91.18758586566928,413.0
415.0,87.45098114013672,74.40656635741821,100.49539592285522,83.94771337509155,79.41438483511513,88.48104191506798,86.66666746139526,83.87833703835068,89.45499788443985,85.93464136123657,80.39672274232919,91.47255998014396,87.28104710578918,74.14366261644186,100.41843159513651,83.60784411430359,80.16593705482155,87.04975117378562,86.91503524780273,84.6305367903964,89.19953370520906,86.3267993927002,81.03401271999276,91.61958606540763,414.0
416.0,87.55555629730225,74.90300213280153,100.20811046180296,83.39869379997253,77.82969847069727,88.9676891292478,86.56209230422974,83.6871668858739,89.43701772258557,86.16993546485901,79.89038992992867,92.44948099978934,87.33333468437195,74.37859875842076,100.28807061032313,83.39869618415833,79.3390363752957,87.45835599302094,86.83660387992859,84.80698502356101,88.86622273629617,86.36601448059082,80.27431487139573,92.45771408978591,415.0
417.0,87.71241903305054,75.33167159608875,100.09316647001232,83.24183106422424,77.11238077546932,89.37128135297917,87.21568703651428,84.96975445457424,89.46161961845432,86.53594851493835,79.74359281168108,93.32830421819563,87.55555748939514,74.88275949219161,100.22835548659867,82.61438131332397,78.2732614078824,86.95550121876555,87.0326817035675,85.28830653450527,88.77705687262974,86.6797411441803,80.56428066044413,92.79520162791647,416.0
418.0,87.66013145446777,75.6050377215241,99.71522518741145,82.48366117477417,76.42035897758217,88.54696337196617,88.07843208312988,86.299501382762,89.85736278349776,87.50326871871948,82.0933359736023,92.91320146383667,87.8300666809082,75.80379731776475,99.85633604405166,81.89542770385742,77.45747624334557,86.33337916436928,87.05882549285889,85.57055257168454,88.54709841403323,87.477126121521,82.5785227012213,92.37572954182069,417.0
419.0,87.89542555809021,76.07688567319533,99.71396544298509,82.11764812469482,76.5414469124523,87.69384933693735,88.3398699760437,86.9037452023522,89.7759947497352,88.23529481887817,84.16407636810447,92.30651326965187,88.06536197662354,76.39099904381007,99.739724909437,81.9215714931488,77.52773267678083,86.31541030951678,87.67320513725281,86.30486536995436,89.04154490455126,88.27451229095459,84.54140554760474,92.00761903430444,418.0
420.0,88.18300724029541,76.93297290537453,99.4330415752163,83.24183106422424,78.50572650696697,87.97793562148152,88.70588302612305,86.89789302648686,90.51387302575924,87.79085040092468,83.061786503099,92.51991429875036,88.28758478164673,77.10725541412833,99.46791414916513,82.98039436340332,79.30785443840753,86.65293428839911,88.4705901145935,87.28995013143552,89.6512300977515,88.14379334449768,84.08555495917325,92.20203172982211,419.0
421.0,88.28758239746094,77.11183871535971,99.46332607956217,84.39215779304504,80.40726623299801,88.37704935309208,88.83660197257996,86.88761798838938,90.78558595677053,87.50326871871948,82.41311255564352,92.59342488179544,88.13072085380554,76.8161116529701,99.44533005464099,83.77778053283691,80.59879697905207,86.95676408662176,88.99346590042114,87.8551972851234,90.13173451571889,87.71242022514343,83.00086812733772,92.42397232294914,420.0
422.0,88.47058892250061,77.57479030685636,99.36638753814486,84.6013081073761,80.85079040351434,88.35182581123786,89.09803986549377,87.24339643118827,90.95268329979928,88.52287650108337,85.10738278703462,91.93837021513212,88.32679986953735,77.12202493374812,99.53157480532658,84.13072109222412,81.1846836016778,87.07675858277044,89.52941298484802,88.27016113815702,90.78866483153902,88.41830372810364,84.85264675119826,91.98396070500901,421.0
423.0,88.15686345100403,77.7778284924731,98.53589840953495,85.04575252532959,81.38959243176123,88.70191261889795,89.22875881195068,87.62618504537721,90.83133257852415,88.83660197257996,85.67547295834343,91.99773098681648,88.14379334449768,77.26967690203637,99.017909786959,84.7320294380188,82.0105311071138,87.45352776892379,89.47712540626526,88.37179633009441,90.5824544824361,88.77124428749084,85.37651454953514,92.16597402544654,422.0
424.0,88.54902029037476,78.52678920302438,98.57125137772513,85.20261526107788,81.50139883626831,88.90383168588745,89.30719017982483,87.956919775746,90.65746058390366,88.83660197257996,85.57569477430627,92.09750917085364,88.31372857093811,78.03561144115662,98.5918457007196,84.8888909816742,81.97346191994659,87.8043200434018,89.29412007331848,88.48911054580203,90.09912960083493,88.83660316467285,85.1227700054495,92.55043632389621,423.0
425.0,88.26143860816956,78.74702078131077,97.77585643502835,85.49019694328308,81.80795768014642,89.17243620641975,89.17647123336792,87.68203863360354,90.6709038331323,88.81045818328857,85.44638127063256,92.17453509594459,88.56209397315979,78.72370269418896,98.40048525213062,84.98039364814758,81.90766514503366,88.0531221512615,89.2026162147522,88.34867931679726,90.05655311270714,88.90196323394775,85.48215855621892,92.32176791167659,424.0
426.0,88.65359544754028,79.01339441012391,98.29379648495666,85.7516348361969,82.31171416098621,89.19155551140759,89.35947775840759,87.97731419238455,90.74164132443063,88.99346470832825,85.63091195655058,92.35601746010592,88.88889074325562,79.39611731787285,98.38166416863838,85.26797652244568,82.21960245830469,88.31635058658667,89.12418484687805,87.82963886723246,90.41873082652364,88.87581944465637,85.51142610437098,92.24021278494176,425.0
427.0,87.86928176879883,78.66988076863143,97.06868276896623,85.88235378265381,82.3784519905405,89.38625557476712,89.7777783870697,88.37780349163991,91.1777532824995,89.25490260124207,86.22938724098123,92.2804179615029,88.64052534103394,79.61010314591107,97.6709475361568,85.60784578323364,82.76512086467253,88.45057070179476,89.54248547554016,88.35427254226416,90.73069840881617,89.12418484687805,86.23628605176874,92.01208364198736,426.0
428.0,88.52287650108337,79.3658300281712,97.67992297399555,85.96078515052795,82.63117060913319,89.29039969192272,90.03921627998352,88.70485817335539,91.37357438661165,89.46405291557312,86.95540681793383,91.9726990132124,88.92810702323914,80.25711971082107,97.5990943356572,85.67320585250854,82.91011628738558,88.43629541763151,90.00000238418579,88.95323099934171,91.04677376902987,89.43791151046753,86.85079916679726,92.0250238541378,427.0
429.0,88.88888955116272,79.98607515441336,97.79170394791208,86.37908577919006,83.02289114820088,89.73528041017924,90.24836659431458,89.14458460349938,91.35214858512977,89.25490260124207,86.69768449911132,91.81212070337281,89.21568751335144,80.52361439478993,97.90776063191295,85.76470851898193,82.84708323006497,88.6823338078989,90.18300890922546,89.04774607180862,91.31827174664231,89.56862926483154,87.02943290194234,92.10782562772074,428.0
430.0,88.36601376533508,79.84668785394331,96.88533967672686,86.30065441131592,82.80847628834546,89.79283253428638,90.43137311935425,89.44706726445395,91.41567897425455,89.41176533699036,87.06609770622444,91.75743296775627,88.60130906105042,80.01423286057117,97.18838526152966,86.05229020118713,83.36673971075102,88.73784069162325,90.22222399711609,89.22605347738752,91.21839451684465,89.8431396484375,87.40872871086682,92.27755058600818,429.0
431.0,87.94771313667297,79.3916612936062,96.50376497973974,86.56209230422974,83.48477839596718,89.63940621249229,90.61437964439392,89.73554381107876,91.49321547770909,89.38562154769897,86.94989574279283,91.82134735260512,88.09150457382202,79.36431497988767,96.81869416775638,86.47059082984924,83.7026340435765,89.23854761612199,90.24836897850037,89.47171807898572,91.02501987801502,89.68627691268921,86.81216847772993,92.56038534764849,430.0
432.0,83.37255001068115,69.70682347935174,97.03827654201056,87.08496809005737,84.0792849573179,90.09065122279685,90.69281101226807,89.89553259275809,91.49008943177805,89.4901967048645,87.02275756120824,91.95763584852077,83.77777934074402,70.11831968171627,97.43723899977176,86.71895742416382,83.91748209958264,89.520432748745,90.26144027709961,89.4867160663061,91.03616448789312,89.76470828056335,86.85690790877686,92.67250865234985,431.0
433.0,82.09150433540344,65.44779436462164,98.73521430618524,87.55555629730225,84.47269467603026,90.63841791857423,90.77124238014221,89.92106661165276,91.62141814863166,89.69934701919556,87.55659273461099,91.84210130378013,82.0784342288971,65.05612290245682,99.10074555533737,86.86274766921997,84.09247640360016,89.63301893483978,90.61438083648682,89.80778145648507,91.42098021648856,90.07843375205994,87.39733914567864,92.75952835844123,432.0
434.0,83.94771337509155,70.67011696098692,97.22530978919619,87.7647066116333,84.92235845688275,90.60705476638385,90.7973861694336,89.71707493911174,91.87769739975545,89.72549080848694,87.59834368227527,91.8526379346986,83.92156958580017,70.03395032542397,97.80918884617637,87.05882668495178,84.13440163179752,89.98325173810605,90.61438202857971,89.7830057464756,91.44575831068383,90.23529648780823,87.8784554115236,92.59213756409285,433.0
435.0,79.16339933872223,56.36528677624524,101.96151190119922,87.68627524375916,84.74960494164363,90.62294554587469,90.74509859085083,89.51051367587651,91.97968350582515,89.72549080848694,87.53307257616062,91.91790904081326,80.1307201385498,58.820974667157536,101.44046560994207,87.3202645778656,84.35162012680944,90.28890902892176,90.67974090576172,90.01867294606943,91.34080886545401,90.40523052215576,88.24965428200915,92.56080676230238,434.0
436.0,79.11111176013947,55.72604263906322,102.49618088121571,87.84313797950745,84.8537011312789,90.832574827736,90.66666722297668,89.5026078486532,91.83072659730017,89.75163459777832,87.47509743563522,92.02817175992142,78.71895611286163,53.8732140667589,103.56469815896438,87.46405482292175,84.50571679871898,90.42239284712453,90.58823704719543,89.8246225873767,91.35185150701417,90.23529529571533,87.90717754270395,92.56341304872672,435.0
437.0,78.82353007793427,54.72510901157419,102.92195114429434,87.94771313667297,84.9864168447577,90.90900942858825,90.69281101226807,89.45477077311445,91.93085125142169,90.01307249069214,87.82065425836582,92.20549072301846,78.94117891788483,54.06061003364045,103.82174780212921,87.64706134796143,84.73764699745797,90.55647569846488,90.52287817001343,89.7762332706069,91.26952306941996,90.26143908500671,87.96826305894508,92.55461511106834,436.0
438.0,76.20915085077286,46.00472665560219,106.41357504594353,87.94771313667297,85.03881269919137,90.85661357415458,90.71895480155945,89.51024624557097,91.92766335754793,90.32679796218872,88.65277865348888,92.00081727088856,76.6797411441803,47.26955922058144,106.08992306777915,87.71242022514343,84.63670307302135,90.78813737726551,90.4836630821228,89.62698090610498,91.34034525814063,90.54902195930481,88.40876100920312,92.6892829094065,437.0
439.0,78.14379155635834,52.14231642510867,104.145266687608,88.02614450454712,85.2216213729294,90.83066763616483,90.84967374801636,89.66957773435114,92.02976976168158,90.3529417514801,88.4220144989706,92.28386900398961,78.6274528503418,53.24604412708372,104.00886157359987,87.73856401443481,84.80589743679367,90.67123059207596,90.56209325790405,89.70416397324705,91.42002254256106,90.7058835029602,88.6162201677195,92.7955468382009,438.0
440.0,81.72549068927765,62.814699724653806,100.63628165390149,88.26143860816956,85.44657674622103,91.07630047011808,90.95424890518188,89.80943150697067,92.0990663033931,90.53594827651978,88.69982396249273,92.37207259054682,81.21568739414215,60.98085297603319,101.45052181225111,87.73856520652771,84.9665225639404,90.51060784911502,90.7058846950531,89.90353132342666,91.50823806667954,90.77124357223511,88.7772961596011,92.76519098486912,439.0
441.0,79.03268039226532,54.75313468134841,103.31222610318223,88.60130786895752,85.86962590689521,91.33298983101983,90.87581753730774,89.62064334972636,92.13099172488911,90.66666722297668,88.8212601181657,92.51207432778767,79.26797568798065,54.86054654415945,103.67540483180186,87.88235545158386,85.12150689676184,90.64320400640588,90.77124357223511,90.15222483720106,91.39026230726915,90.88889241218567,88.78232911205907,92.99545571231226,440.0
442.0,81.7254912853241,62.94276611301085,100.50821645763735,88.6274516582489,86.29456705251866,90.96033626397914,90.9281051158905,89.75672914297951,92.0994810888015,90.69281101226807,88.8021251399406,92.58349688459553,81.38562262058258,61.40723879168901,101.36400644947615,88.01307439804077,85.35550676458384,90.6706420314977,90.771244764328,90.25164696649293,91.29084256216308,90.86274743080139,88.7471790648712,92.97831579673158,441.0
443.0,83.92156958580017,69.62143064740658,98.22170852419376,88.83660197257996,86.6994371441314,90.97376680102852,90.98039269447327,89.76815505489876,92.19263033404778,90.84967374801636,89.09103018655554,92.60831730947717,83.56862902641296,67.89913953112311,99.23811852170282,88.20915341377258,85.63196730067541,90.78633952686975,90.78431487083435,90.26967329625602,91.29895644541268,91.01961016654968,89.17293008453173,92.86629024856764,442.0
444.0,76.31372600793839,45.8125649592173,106.81488705665947,88.78431439399719,86.7520656483684,90.81656313962598,91.0849678516388,89.84004573490765,92.32988996836994,90.7973861694336,89.10156287361532,92.49320946525187,77.30719089508057,48.00728052067589,106.60710126948524,88.20915341377258,85.75247245985292,90.66583436769224,90.96732258796692,90.31144577806289,91.62319939787095,90.96732258796692,89.10865280759238,92.82599236834146,443.0
445.0,80.86274564266205,60.09372915744504,101.63176212787906,88.83660197257996,86.93195918691033,90.74124475824958,91.05882406234741,89.89476468802393,92.2228834366709,90.87581753730774,89.2737769844461,92.47785809016938,81.4379096031189,60.95477658582386,101.92104262041394,88.35294365882874,85.89634965019027,90.8095376674672,90.98039388656616,90.13197811941161,91.82880965372071,90.95425128936768,89.06130663160447,92.84719594713088,444.0
446.0,82.35294222831726,64.75849252292312,99.9473919337114,88.96732091903687,87.07167083131557,90.86297100675816,91.2156867980957,90.12828114562463,92.30309245056678,90.95424890518188,89.29458152717987,92.6139162831839,82.33987092971802,63.72226153724165,100.95748032219439,88.4052300453186,86.04160137533256,90.76885871530465,91.0588264465332,90.08455250348233,92.03310038958408,91.03268265724182,89.1895925328316,92.87577278165205,445.0
447.0,83.55555653572083,68.30160202178908,98.80951104965257,89.12418365478516,87.16252819186015,91.08583911771017,91.26797437667847,90.21651940394143,92.3194293494155,91.00653648376465,89.2639985029762,92.7490744645531,82.91503429412842,65.70322570115061,100.12684288710622,88.33987236022949,86.05154443042018,90.6282002900388,91.0588264465332,90.13173397770025,91.98591891536616,91.22876048088074,89.52602527807163,92.93149568368985,446.0
448.0,80.0784319639206,57.20773232651452,102.94913160132667,89.25490260124207,87.20799248731923,91.3018127151649,91.2156867980957,90.17238908568058,92.25898451051083,91.00653648376465,89.2664517464576,92.74662122107169,80.00000238418579,56.28126439051792,103.71874037785366,88.37908744812012,86.18813135778402,90.57004353845622,91.07189893722534,90.12294780879996,92.02085006565072,91.34640574455261,89.72580709486077,92.96700439424446,447.0
449.0,79.68627512454987,55.73996853183262,103.6325817172671,89.25490260124207,87.11613929476266,91.39366590772147,91.2156867980957,90.10881297491933,92.32256062127207,91.11111164093018,89.46799996239974,92.7542233194606,79.68627572059631,55.242556272134664,104.12999516905796,88.61438155174255,86.4390787576078,90.7896843458773,91.16340160369873,90.25023815212634,92.07656505527112,91.24183177947998,89.52062907931715,92.96303447964281,448.0
450.0,76.36601358652115,45.01207019890906,107.71995697413324,89.35947775840759,87.10746686337171,91.61148865344347,91.2156867980957,90.03053372294359,92.40083987324782,91.00653648376465,89.42327153984547,92.58980142768382,77.46405482292175,47.82540874582139,107.10270090002211,88.64052534103394,86.53913898215723,90.74191169991064,91.26797676086426,90.32580117026171,92.2101523514668,91.16339921951294,89.39845138682234,92.92834705220353,449.0
451.0,79.37254965305328,54.392161102334896,104.35293820377167,89.30719017982483,87.198599973331,91.41578038631866,91.34640574455261,90.19414955853759,92.49866193056764,91.11111164093018,89.56166472790798,92.66055855395237,79.8562103509903,55.08184707325349,104.63057362872709,88.6928129196167,86.64100288728685,90.74462295194655,91.29411935806274,90.41309807622547,92.17514063990002,91.11111402511597,89.34036695133125,92.88186109890069,450.0
452.0,79.7908502817154,55.78396657960391,103.79773398382687,89.30719017982483,87.29607164793872,91.31830871171094,91.26797437667847,90.02993413752485,92.50601461583209,91.16339921951294,89.6122989747954,92.71449946423049,79.89542722702026,55.40290063548119,104.38795381855934,88.73202919960022,86.69138973572937,90.77266866347107,91.29412055015564,90.47725853188365,92.11098256842763,91.30719065666199,89.73041508670534,92.88396622661864,451.0
453.0,80.81045806407928,59.275050873020135,102.34586525513843,89.28104639053345,87.28999471682666,91.27209806424024,91.29411816596985,90.22573565492087,92.36250067701883,91.2156867980957,89.60566658162095,92.82570701457045,81.34640693664551,59.852646539648944,102.84016733364207,88.7581729888916,86.79521021079275,90.72113576699046,91.39869570732117,90.58287851245582,92.21451290218651,91.25490427017212,89.64236489697345,92.86744364337079,452.0
454.0,83.34640622138977,66.77972002951755,99.91309241326199,89.30719017982483,87.40075394480712,91.21362641484254,91.39869332313538,90.38025933517041,92.41712731110034,91.18954300880432,89.44406568719054,92.9350203304181,83.34640741348267,65.76608155723206,100.92673326973328,88.71895790100098,86.79246040255435,90.6454553994476,91.47712588310242,90.71127540997577,92.24297635622906,91.32026433944702,89.65879574479362,92.98173293410042,453.0
455.0,79.42483723163605,54.20766374764631,104.64201071562579,89.25490260124207,87.407644535981,91.10216066650312,91.55555605888367,90.56174812811933,92.549363989648,91.0849678516388,89.51253248040162,92.65740322287597,80.01307308673859,55.6111140001489,104.41503217332827,88.74510049819946,86.80876036612278,90.68144063027614,91.46405339241028,90.76988781231027,92.15821897251028,91.32026433944702,89.56380854157567,93.07672013731838,454.0
456.0,82.84967422485352,64.68599556404979,101.01335288565724,89.30719017982483,87.49731095292333,91.11706940672633,91.55555605888367,90.60570502401764,92.5054070937497,91.29411816596985,89.74026627771143,92.84797005422827,82.47058987617493,63.3195152338655,101.62166451848435,88.79738688468933,86.84446106527861,90.75031270410005,91.45098209381104,90.5067708037955,92.39519338382657,91.37255072593689,89.56420639970283,93.18089505217095,455.0
457.0,82.84967422485352,64.95778852340304,100.74155992630399,89.35947775840759,87.53034645308337,91.18860906373182,91.76470637321472,90.81305807839745,92.716354668032,91.372549533844,89.9646633936731,92.78043567401488,82.73202776908875,64.02348863465947,101.44056690351802,88.78431558609009,86.83193747540466,90.73669369677552,91.42483830451965,90.47386489503701,92.3758117140023,91.41176581382751,89.66310926943963,93.1604223582154,456.0
458.0,82.43137300014496,63.490967698329186,101.37177830196073,89.56862807273865,87.71444536218496,91.42281078329233,91.68627500534058,90.58249301452538,92.79005699615577,91.29411816596985,89.8693416136708,92.7188947182689,82.60130822658539,63.30263399428035,101.89998245889043,88.82353186607361,86.78949765310973,90.85756607903748,91.55555725097656,90.55853182708599,92.55258267486714,91.5032696723938,89.70915559713458,93.29738374765302,457.0
459.0,82.40522921085358,63.17385402177617,101.63660439993097,89.56862807273865,87.84333604988555,91.29392009559174,91.55555605888367,90.26613440547433,92.844977712293,91.5032684803009,89.98164154788284,93.02489541271896,82.15686440467834,62.14346499426057,102.17026381509612,88.87582063674927,86.80773287903928,90.94390839445926,91.59477353096008,90.57949104989527,92.6100560120249,91.46405339241028,89.60756926618836,93.3205375186322,458.0
460.0,82.5098043680191,63.75416226283048,101.26544647320773,89.67320322990417,87.72553479360847,91.62087166619987,91.6601312160492,90.37801889139828,92.9422435407001,91.42483711242676,89.92412895209124,92.92554527276228,82.7320271730423,63.85861359870679,101.6054407473778,88.84967565536499,86.78665345900268,90.9126978517273,91.55555844306946,90.61021433242958,92.50090255370934,91.59477353096008,89.91273591999908,93.27681114192109,459.0
461.0,83.03268074989319,65.45100674865763,100.61435475112874,89.67320322990417,87.5878365393594,91.75856992044895,91.63398742675781,90.47950895095208,92.78846590256354,91.39869332313538,90.02957225726149,92.76781438900926,83.03268194198608,64.92718549716969,101.13817838680248,88.94117832183838,86.83471511438718,91.04764152928958,91.62091612815857,90.79108189927892,92.45075035703822,91.64706110954285,89.89974886524949,93.3943733538362,460.0
462.0,83.60784411430359,67.18021151114202,100.03547671746516,89.6470594406128,87.6745456225039,91.61957325872169,91.71241879463196,90.71432164268157,92.71051594658235,91.55555605888367,90.1858111055015,92.92530101226583,83.38562250137329,66.13409960745648,100.6371453952901,88.8496744632721,86.81532391511402,90.88402501143017,91.7908525466919,91.04621346074781,92.53549163263598,91.64706110954285,90.0160836931996,93.27803852588609,461.0
463.0,81.30719006061554,59.7231195079894,102.89126061324168,89.69934701919556,87.77063337196783,91.62806066642328,91.73856258392334,90.80779228024247,92.66933288760421,91.47712469100952,89.92657536097627,93.02767402104277,81.84313893318176,60.69718081160693,102.9890970547566,88.90196204185486,86.78993044812118,91.01399363558853,91.84313893318176,91.19052670236196,92.49575116400156,91.60784482955933,90.06350699569933,93.15218266341932,462.0
464.0,83.26797485351562,65.9143269725523,100.62162273447895,89.69934701919556,87.67974987243055,91.71894416596056,91.84313774108887,90.88879990262836,92.79747557954937,91.5032684803009,89.97324243937736,93.03329452122445,82.95425057411194,64.835616452809,101.07288469541487,88.9803946018219,86.92879356771051,91.03199563593328,91.8562126159668,91.26147732247057,92.45094790946303,91.66013360023499,90.10820627077162,93.21206092969835,463.0
465.0,83.52941274642944,66.34571238478617,100.71311310807272,89.59477186203003,87.58960969174359,91.59993403231647,91.7908501625061,90.84189903408073,92.73980129093148,91.55555605888367,90.12181291995489,92.98929919781244,83.37255001068115,65.34478708213834,101.40031293922397,88.99346590042114,86.95439686617674,91.03253493466555,91.98693037033081,91.35560995709338,92.61825078356824,91.67320489883423,90.01032266385546,93.336087133813,464.0
466.0,84.0261447429657,68.41154909007204,99.64074039585935,89.46405291557312,87.34092610504395,91.58717972610229,91.71241879463196,90.75808095617145,92.66675663309246,91.5032684803009,90.23927642454177,92.76726053606004,83.71241927146912,67.32833457821847,100.09650396471976,89.09804224967957,87.03512386378848,91.16096063557065,91.97385907173157,91.3328026663229,92.61491547714023,91.71241998672485,90.03241371309481,93.3924262603549,465.0
467.0,85.20261526107788,71.40529393352615,98.99993658862961,89.43790912628174,87.30114410418378,91.5746741483797,91.73856258392334,90.73704728103645,92.74007788681023,91.55555605888367,90.23019228369729,92.88091983407004,84.58823680877686,69.77761358866017,99.39886002889354,89.09804224967957,87.00735595195879,91.18872854740034,91.96078658103943,91.27685022004096,92.6447229420379,91.77778005599976,90.13116194004166,93.42439817195785,466.0
468.0,85.59477210044861,72.83697794513698,98.35256625576024,89.54248428344727,87.38067586216499,91.70429270472954,91.68627500534058,90.59808393878915,92.77446607189201,91.52941226959229,90.13249209064423,92.92633244854034,85.22876024246216,71.47800536139378,98.97951512353053,89.13725733757019,87.06968624444683,91.20482843069355,91.92157030105591,91.27355574954724,92.56958485256457,91.80392384529114,90.10043560164617,93.5074120889361,467.0
469.0,86.69281125068665,75.87452514147142,97.51109735990187,89.6470594406128,87.49634541731004,91.79777346391555,91.76470637321472,90.78213804103703,92.74727470539241,91.6601312160492,90.31620312229997,93.00405930979842,86.09150409698486,74.43885964569391,97.74414854827582,89.16339993476868,87.10255437629174,91.22424549324562,91.92157030105591,91.28687559974806,92.55626500236376,91.75163626670837,90.04263874975068,93.46063378366607,468.0
470.0,86.14379167556763,73.93013632324654,98.35744702788871,89.69934701919556,87.53872455855183,91.85996947983928,91.76470637321472,90.73128236286115,92.79813038356829,91.73856258392334,90.41384359776816,93.06328157007852,85.97385883331299,73.66746529483268,98.2802523717933,89.22876119613647,87.13603298667698,91.32148940559597,91.9215714931488,91.2121884793392,92.6309545069584,91.73856377601624,90.0188516335157,93.45827591851678,469.0
471.0,82.35294163227081,62.34418611638305,102.36169714815858,89.59477186203003,87.70137662236232,91.48816710169774,91.89542531967163,90.86614330598739,92.92470733335587,91.71241879463196,90.3552060805041,93.06963150875981,82.83660173416138,63.784140215562836,101.88906325275991,89.3333351612091,87.24520473267589,91.42146558974233,92.03921794891357,91.38333900071187,92.69509689711528,91.76470756530762,89.99456437010821,93.53485076050703,470.0
472.0,84.8888897895813,70.29846516712755,99.47931441203505,89.72549080848694,87.84114194278538,91.60983967418849,91.92156910896301,90.95920773786378,92.88393048006225,91.58169984817505,90.11846486935607,93.04493482699402,84.39215898513794,68.8196275272711,99.96469044300478,89.38562154769897,87.27500638135456,91.49623671404339,92.10457801818848,91.36454230376795,92.844613732609,91.80392384529114,90.09043456202411,93.51741312855816,471.0
473.0,85.96078515052795,73.67438627346466,98.24718402759125,89.85620975494385,87.91601293897239,91.79640657091531,92.00000047683716,91.11631719454641,92.8836837591279,91.6601312160492,90.2601563206194,93.06010611147899,85.77777981758118,72.49599936071473,99.05956027444762,89.32026386260986,87.29169674705172,91.34883097816801,92.06536173820496,91.34551768480402,92.78520579160589,91.76470756530762,90.00424220673045,93.52517292388478,472.0
474.0,85.22875905036926,71.6211113599553,98.83640674078323,89.90849733352661,87.97094443904138,91.84605022801185,92.02614426612854,91.14439676553236,92.90789176672472,91.76470637321472,90.38130707733733,93.14810566909212,84.71895575523376,69.96801403995458,99.46989747051295,89.51634287834167,87.36265204383287,91.67003371285048,92.11764931678772,91.39484255116012,92.84045608241532,91.69934868812561,89.86055040126203,93.53814697498919,473.0
475.0,85.88235378265381,73.24006768588357,98.52463987942404,89.90849733352661,88.06123926826555,91.75575539878767,92.00000047683716,91.01136417491799,92.98863677875633,91.71241879463196,90.23465859397477,93.19017899528914,85.51634192466736,72.34915643211892,98.6835274172158,89.35947895050049,87.46552022023882,91.25343768076216,92.16993570327759,91.40436405026283,92.93550735629235,91.73856377601624,89.88150245230057,93.5956250997319,474.0
476.0,86.53594851493835,75.44600393776467,97.62589309211204,90.01307249069214,88.17694817666509,91.84919680471918,92.05228805541992,91.07670075895271,93.02787535188713,91.73856258392334,90.41707226205239,93.0600529057943,86.01307392120361,73.41267221620595,98.61347562620128,89.41176772117615,87.4175012285932,91.4060342137591,92.22222447395325,91.45026308985165,92.99418585805485,91.80392265319824,90.01541336726545,93.59243193913103,475.0
477.0,86.06536030769348,73.9279811830544,98.20273943233256,89.934641122818,88.18086242146917,91.68841982416681,92.20915079116821,91.28205943589137,93.13624214644506,91.63398742675781,90.26299555008295,93.00497930343268,85.71241974830627,72.73690766170972,98.68793183490283,89.38562393188477,87.38408731692529,91.38716054684424,92.23529696464539,91.4504396067912,93.02015432249956,91.80392265319824,90.01541336726545,93.59243193913103,476.0
478.0,86.87581777572632,76.28734104336071,97.46429450809192,90.09150385856628,88.34896587777783,91.83404183935474,92.3660135269165,91.37220559615217,93.35982145768084,91.71241879463196,90.49806862779786,92.92676896146605,86.3267982006073,74.46307084210986,98.19052555910474,89.4901990890503,87.40667734476166,91.57372083333892,92.23529577255249,91.46555199213634,93.00503955296864,91.75163626670837,89.94778548276247,93.55548705065428,477.0
479.0,84.33987021446228,68.24221541571848,100.43752501320608,90.19607901573181,88.4618962221793,91.93026180928432,92.3660135269165,91.46699403205521,93.2650330217778,91.73856258392334,90.4203088339506,93.05681633389608,84.18300867080688,67.60726039072914,100.75875695088463,89.47712659835815,87.49737144265879,91.45688175405752,92.24836826324463,91.49375688279305,93.00297964369621,91.81699633598328,90.04239283969493,93.59159983227163,478.0
480.0,84.52287673950195,69.19789901313409,99.84785446586982,90.09150385856628,88.49480523639289,91.68820248073968,92.44444489479065,91.37686237075842,93.51202741882288,91.63398742675781,90.29451681823575,92.97345803527988,84.18300867080688,68.10364579805344,100.26237154356033,89.51634168624878,87.46474179146104,91.56794158103652,92.23529696464539,91.47532688609101,92.99526704319976,91.77778124809265,89.95332683946681,93.60223565671849,479.0
481.0,85.93464136123657,73.53954854547024,98.3297341770029,90.14379143714905,88.5465578179353,91.7410250563628,92.44444489479065,91.32987901365313,93.55901077592817,91.84313774108887,90.70130942734727,92.98496605483047,85.58170080184937,72.11379274621822,99.04960885748051,89.60784554481506,87.57380999116144,91.64188109846869,92.22222447395325,91.47844669694977,92.96600225095672,91.8562114238739,90.08389774554284,93.62852510220496,480.0
482.0,86.53594851493835,75.17204292788804,97.89985410198867,90.14379143714905,88.50172003202364,91.78586284227445,92.54902005195618,91.40196595203938,93.69607415187298,91.84313774108887,90.71637378526833,92.9699016969094,85.97385764122009,73.28404993728847,98.66366534515171,89.62091565132141,87.69619290912294,91.54563839351988,92.23529577255249,91.52621369982278,92.9443778452822,91.83006763458252,90.1051482971641,93.55498697200093,481.0
483.0,86.92810535430908,76.54479078843882,97.31141992017935,90.2222228050232,88.59111432631657,91.85333128372982,92.47058868408203,91.3438247282615,93.59735263990257,91.76470637321472,90.49061568512913,93.03879706130031,86.24836802482605,74.39092478412083,98.10581126553127,89.67320442199707,87.66346573511049,91.68294310888365,92.27451205253601,91.53881842984717,93.01020567522485,91.92157030105591,90.20932749811938,93.63381310399244,482.0
484.0,86.98039293289185,76.49611407876328,97.46467178702041,90.37908554077148,88.74745334765782,92.01071773388514,92.47058868408203,91.43881947704845,93.50235789111561,91.7908501625061,90.56320507156192,93.01849525345028,86.22222423553467,74.26104566276445,98.18340280830489,89.71242070198059,87.79983177149894,91.62500963246224,92.23529577255249,91.45727032185388,93.0133212232511,91.86928272247314,90.15454622919421,93.58401921575208,483.0
485.0,86.9019615650177,76.50491478858679,97.29900834144861,90.32679796218872,88.88000434769371,91.77359157668373,92.41830110549927,91.42277526864588,93.41382694235266,91.7908501625061,90.5390840023591,93.0426163226531,86.24836683273315,74.75823346427724,97.73850020118907,89.7777795791626,87.85627677743501,91.69928238089018,92.28758335113525,91.48045267294366,93.09471402932685,91.90849900245667,90.1945107444619,93.62248726045144,484.0
486.0,85.67320346832275,76.41907754304043,94.92732939360508,90.37908554077148,88.93939570216452,91.81877537937845,92.49673247337341,91.52026981800738,93.47319512873945,91.68627500534058,90.40017062435143,92.97237938632972,85.49019932746887,75.32979519294727,95.65060346199047,89.81699585914612,87.9514442927261,91.68254742556614,92.33987092971802,91.56735558464847,93.11238627478757,91.92157030105591,90.29111726341615,93.55202333869566,485.0
487.0,82.77124285697937,71.18346721666303,94.35901849729571,90.27451038360596,88.81419778633168,91.73482298088024,92.47058868408203,91.45973306176217,93.4814443064019,91.92156910896301,90.55870262612002,93.284435591806,82.4313747882843,70.53169617798204,94.33105339858656,89.81699705123901,87.98553177622054,91.64846232625749,92.3660159111023,91.52341091634393,93.20862090586066,91.97385907173157,90.27175051497211,93.67596762849102,486.0
488.0,81.49019718170166,69.3043445000196,93.67604986338372,90.48366069793701,89.06851112448527,91.89881027138875,92.60130763053894,91.63805888131563,93.56455637976225,91.86928153038025,90.5158511163535,93.222711944407,81.03268146514893,67.6689143819815,94.39644854831636,89.81699585914612,87.94230762517053,91.69168409312171,92.30065584182739,91.55058683556794,93.05072484808684,91.9477128982544,90.32922440394933,93.56620139255946,487.0
489.0,78.87581765651703,60.27542441914726,97.4762108938868,90.32679796218872,88.9651858436086,91.68841008076885,92.6535952091217,91.75552655481717,93.55166386342624,91.84313774108887,90.60096380015257,93.08531168202516,78.3398699760437,59.67326734277796,97.00647260930944,89.81699585914612,88.00016621664184,91.63382550165039,92.33987092971802,91.54018463109703,93.139557228339,92.01307415962219,90.35482229333107,93.67132602591332,488.0
490.0,79.45098161697388,61.66398007244946,97.23798316149829,90.32679796218872,89.02288056649257,91.63071535788487,92.62745141983032,91.73319623776021,93.52170660190043,91.97385668754578,90.72140818002723,93.22630519506433,78.41830253601074,59.65049046727912,97.18611460474236,89.85621094703674,88.04055812577785,91.67186376829564,92.40523219108582,91.6231001957881,93.18736418638353,92.01307415962219,90.39921047675608,93.6269378424883,489.0
491.0,77.54248440265656,55.704319149299785,99.38064965601333,90.48366069793701,89.04753592424551,91.91978547162851,92.75817036628723,91.81735713005314,93.69898360252132,91.81699395179749,90.57826380440467,93.0557240991903,77.1111124753952,55.00228948293053,99.21993546785987,89.88235592842102,88.07791401459883,91.68679784224321,92.3660147190094,91.53489496975352,93.19713446826528,92.03921675682068,90.43531022143347,93.64312329220789,490.0
492.0,72.65359550714493,39.4304790164556,105.87671199783426,90.32679796218872,88.95580608551386,91.69778983886359,92.67973899841309,91.82755572826565,93.53192226856052,91.89542531967163,90.62805811222795,93.16279252711531,72.27451115846634,39.115270348244934,105.43375196868774,89.80392456054688,88.09705429501298,91.51079482608077,92.44444608688354,91.6538945168087,93.23499765695838,92.06536054611206,90.43818474764305,93.69253634458107,491.0
493.0,75.0326806306839,47.682726823358564,102.38263443800923,90.58823585510254,89.16826463370018,92.0082070765049,92.73202657699585,91.77768873853535,93.68636441545635,92.00000047683716,90.6947732692631,93.30522768441122,74.61438179016113,48.079737674070714,101.14902590625155,89.7777795791626,88.12520433586853,91.43035482245666,92.4313735961914,91.60153950814936,93.26120768423345,92.0130729675293,90.3286229760113,93.69752295904729,492.0
494.0,71.42483726143837,35.91128539362394,106.9383891292528,90.40522933006287,88.93616702838803,91.8742916317377,92.78431415557861,91.82640200558646,93.74222630557077,91.84313774108887,90.48278114340144,93.2034943387763,71.07189789414406,36.649392674656944,105.49440311363117,89.86928224563599,88.19143997955955,91.54712451171243,92.54902243614197,91.71970439670463,93.37834047557931,92.09150552749634,90.48986415009522,93.69314690489746,493.0
495.0,72.07843199372292,36.18856749976249,107.96829648768335,90.77124238014221,89.24513017069292,92.2973545895915,92.70588278770447,91.77971345289966,93.63205212250928,91.92156910896301,90.57764101521379,93.26549720271224,72.23529651761055,37.44899436499862,107.02159867022249,89.9084985256195,88.17025630685463,91.64674074438439,92.5882363319397,91.807198685685,93.3692739781944,92.09150552749634,90.43480163153504,93.74820942345764,494.0
496.0,75.6078439950943,47.41985445728277,103.79583353290583,90.48366069793701,89.03568650910073,91.9316348867733,92.91503310203552,91.8924131778586,93.93765302621244,92.02614426612854,90.58526803272724,93.46702049952984,75.88235437870026,48.75273864352832,103.0119701138722,89.93464350700378,88.20169180344422,91.66759521056335,92.57516503334045,91.77922791521992,93.37110215146099,92.11764931678772,90.47155137804052,93.76374725553492,495.0
497.0,76.54902040958405,49.43852728432259,103.6595135348455,90.61437964439392,89.06935026541638,92.15940902337147,92.75817036628723,91.77734263482473,93.73899809774973,91.89542531967163,90.57522867439259,93.21562196495067,76.66666805744171,50.63652307930387,102.69681303557955,89.93464350700378,88.21903559956877,91.6502514144388,92.62745261192322,91.78105296000587,93.47385226384057,92.09150433540344,90.4640659181701,93.71894275263678,496.0
498.0,75.45098125934601,47.297444713471684,103.60451780522033,90.71895480155945,89.22280807475511,92.21510152836379,92.73202657699585,91.75994859872297,93.70410455526873,92.02614426612854,90.56466201500452,93.48762651725256,75.20261585712433,47.68877546510798,102.71645624914068,89.98692989349365,88.19615187905293,91.77770790793437,92.52287864685059,91.66122352293803,93.38453377076314,92.18300938606262,90.55190041773496,93.81411835439029,497.0
499.0,75.11111170053482,46.347208289815455,103.87501511125419,90.40522933006287,89.21935557799699,91.59110308212874,92.86274552345276,91.89066754517988,93.83482350172564,91.9477128982544,90.56246207449614,93.33296372201265,75.13725638389587,47.561574670461,102.71293809733075,90.0000011920929,88.19224683818443,91.80775554600136,92.66666769981384,91.77241375931598,93.5609216403117,92.19607949256897,90.56890369409996,93.82325529103798,498.0
500.0,76.13071978092194,48.801609991741884,103.45982957010199,90.7973861694336,89.46238792935218,92.13238440951501,92.9411768913269,91.95860855914921,93.9237452235046,91.9477128982544,90.54408111833085,93.35134467817794,75.98693013191223,48.91758616306251,103.05627410076195,89.96078729629517,88.20847123133687,91.71310336125346,92.58823752403259,91.75557772799063,93.42089732007456,92.18300819396973,90.55911841968343,93.80689796825602,499.0
501.0,77.41176545619965,53.73802521314567,101.08550569925362,75.86928248405457,60.92650016522744,90.8120648028817,66.84967517852783,60.60409956090141,73.09525079615425,75.94771385192871,70.36569340744146,81.52973429641597,77.92157173156738,54.58766965584229,101.25547380729247,75.38562297821045,61.18812042735686,89.58312552906405,66.86274647712708,60.63230441495581,73.09318853929834,76.86274766921997,71.44875032778268,82.27674501065727,500.0
502.0,77.46405303478241,52.49628810522876,102.43181796433606,65.20261645317078,54.7739804817045,75.63125242463705,68.26143980026245,62.87144253445982,73.65143706606509,75.76470732688904,70.41911747480559,81.11029717897249,77.69934892654419,53.37172907570445,102.02696877738393,65.73856353759766,56.89564167535804,74.58148539983726,68.45751881599426,63.416652949538175,73.49838468245035,75.51634192466736,69.93899130069104,81.09369254864367,501.0
503.0,75.21568685770035,45.512612235725555,104.91876147967514,65.72549223899841,55.1113069691644,76.33967750883242,66.19608044624329,59.0359508998383,73.35620999264827,70.14379262924194,64.94896840977533,75.33861684870855,75.38562297821045,47.39891887460614,103.37232708181476,65.73856472969055,55.96143127570871,75.51569818367238,66.41830205917358,59.198016173566955,73.63858794478021,70.71895718574524,64.379592875954,77.05832149553648,502.0
504.0,77.56862819194794,53.21827992307774,101.91897646081813,69.93464231491089,58.84508294569777,81.02420168412401,69.46405410766602,60.970540894609414,77.95756732072262,72.62745261192322,67.2778685650926,77.97703665875383,78.3398711681366,55.59061251078991,101.08912982548328,70.07843375205994,58.16153384718827,81.9953336569316,69.18954491615295,60.66011892140463,77.71897091090128,73.08496952056885,67.87474726741199,78.2951917737257,503.0
505.0,78.30065429210663,54.95075820863252,101.65055037558074,70.16993641853333,62.359328960351604,77.98054387671505,70.0653612613678,63.128630087157795,77.0020924355778,75.94771385192871,70.82459835539075,81.07082934846667,79.26797688007355,57.34766975637421,101.18828400377288,70.352942943573,62.62632923715202,78.07955664999398,69.32026386260986,61.02326537878177,77.61726234643795,76.64052605628967,69.51685184222244,83.76420027035691,504.0
506.0,79.52941238880157,59.56434389599296,99.49448088161019,72.26143956184387,67.23649036149011,77.28638876219763,72.49673366546631,64.27878374946589,80.71468358146673,79.03268098831177,73.88411320025669,84.18124877636684,80.15686392784119,60.34223515401986,99.97149270166251,73.21568846702576,68.19141907951915,78.23995785453236,72.19608068466187,62.85966602090113,81.5324953484226,79.29412126541138,72.56552301435006,86.02271951647269,505.0
507.0,80.02614438533783,59.84934446594494,100.20294430473072,77.01960921287537,72.06831095698982,81.97090746876091,75.73856353759766,67.85002439641691,83.6271026787784,80.18300771713257,77.18415439772465,83.18186103654048,79.96078670024872,60.20239814666371,99.71917525383373,76.99346661567688,71.5061896513739,82.48074357997986,75.73856472969055,67.19027998875498,84.28684947062612,80.0653624534607,76.90200458468433,83.22872032223705,506.0
508.0,81.59477233886719,64.77809613567521,98.41144854205916,78.79738688468933,73.98611273102577,83.60866103835289,74.79738712310791,66.24982724463602,83.3449470015798,81.51634097099304,78.5360636597239,84.49661828226219,81.77778124809265,65.1687302231489,98.3868322730364,77.56862998008728,71.07507374302972,84.06218621714484,74.99346733093262,65.75456310186551,84.23237155999972,81.49019837379456,78.34430852614815,84.63608822144096,507.0
509.0,82.4313735961914,67.07659842648667,97.78614876589614,80.47058939933777,76.63203471471672,84.30914408395881,73.25490355491638,63.464674047327804,83.04513306250496,82.61438012123108,80.81017451088225,84.41858573157991,82.40523099899292,67.26471112424724,97.5457508737386,79.7777807712555,74.53910427471376,85.01645726779722,73.62091779708862,63.60548700000464,83.6363485941726,82.33987212181091,79.39310966935032,85.2866345742715,508.0
510.0,82.56209254264832,68.02182038941181,97.10236469588482,81.2810468673706,77.0529405740419,85.50915316069931,79.32026267051697,72.6783765304908,85.96214881054314,83.76470685005188,82.1283687699867,85.40104493011707,82.18300819396973,66.58271141479241,97.78330497314704,81.29412055015564,77.58834756585306,84.99989353445822,79.00653839111328,72.14855667474079,85.86452010748577,83.11111330986023,80.25145850096028,85.97076811876018,509.0
511.0,82.53594875335693,66.61220257483657,98.4596949318773,80.1307201385498,74.15256097734431,86.1088792997553,80.54902076721191,75.19002222386585,85.90801931055798,84.20915126800537,82.6258863240862,85.79241621192455,81.60784602165222,64.67289163827856,98.54280040502589,80.84967613220215,76.7567438474502,84.9426084169541,80.18300890922546,74.83162908072578,85.53438873772515,83.72549176216125,81.22896528901666,86.22201823530585,510.0
512.0,82.27451086044312,65.75818361462068,98.79083810626555,81.01960897445679,74.54974738196644,87.48947056694713,81.69934749603271,76.77174600543458,86.62694898663085,83.5817003250122,81.10044949136028,86.06295115866413,81.5032696723938,63.550518317392324,99.45602102739528,81.52941465377808,76.97657572039255,86.0822535871636,80.62745332717896,75.12392897217799,86.13097768217992,83.42483878135681,80.71395567551303,86.13572188720059,511.0
513.0,82.4313735961914,66.49314743021117,98.36959976217165,81.90849781036377,76.82758166972489,86.98941395100265,82.03921675682068,77.87504371542893,86.20338979821243,83.03268074989319,80.33087475506122,85.73448674472516,81.93464279174805,64.49886957177557,99.37041601172052,82.16993689537048,78.42688579146747,85.9129879992735,80.81045985221863,75.65770297985884,85.96321672457842,82.74510025978088,79.3580530447749,86.13214747478686,512.0
514.0,82.8758180141449,67.74824121284071,98.00339481544908,83.03268074989319,79.59474760665556,86.47061389313082,83.37255001068115,78.91812089255521,87.8269791288071,84.13071990013123,80.86850294271798,87.39293685754447,82.4967348575592,66.59741739588253,98.39605231923588,83.11111450195312,80.03379990374714,86.18842910015911,82.44444608688354,77.14395931249776,87.74493286126933,83.5163426399231,80.20248111433729,86.8302041655089,513.0
515.0,82.98039317131042,68.3021629617412,97.65862338087965,84.10457611083984,81.18512127305817,87.02403094862152,84.39215779304504,79.9337026347385,88.8506129513516,85.93464136123657,83.07282176313608,88.79646095933707,82.98039436340332,67.95236175556865,98.008426971238,83.64706158638,80.76701447271928,86.52710870004073,83.2287609577179,77.66770940302273,88.78981251241306,85.00653862953186,82.41159398492054,87.60148327414318,514.0
516.0,83.68627548217773,69.74450080351895,97.62805016083652,84.67973947525024,82.34978655098698,87.00969239951351,84.8888897895813,80.87196654040463,88.90581303875797,86.71895503997803,84.25151589632176,89.18639418363429,83.39869499206543,69.31384121607736,97.4835487680535,84.18300867080688,81.33293115695908,87.03308618465469,84.00000214576721,78.92771233179944,89.07229195973498,85.73856353759766,83.28588502631544,88.19124204887987,515.0
517.0,84.15686368942261,71.15758905782242,97.1561383210228,84.78431463241577,82.36583748218922,87.20279178264232,85.25490283966064,81.95648277326256,88.55332290605872,86.9019615650177,84.9057672611169,88.8981558689185,83.94771337509155,71.10340307249942,96.79202367768369,84.52287793159485,82.02147921154466,87.02427665164504,84.43137526512146,79.95499140506455,88.90775912517837,86.36601567268372,83.88898753385422,88.84304381151321,516.0
518.0,84.15686368942261,71.69550118714876,96.61822619169645,85.01960873603821,82.45538408673637,87.58383338534004,85.56862831115723,82.77631740011462,88.36093922219983,86.98039293289185,85.17950518671213,88.78128067907156,84.39215898513794,71.48400018361222,97.30031778666365,84.84967470169067,82.36068869221562,87.33866071116573,84.74510073661804,81.00741921184809,88.482782261388,86.33987188339233,84.00378525555864,88.67595851122603,517.0
519.0,84.86274600028992,72.62833248262277,97.09715951795707,85.62091588973999,83.03611605252696,88.20571572695302,85.7516348361969,82.99566524330105,88.50760442909275,87.00653672218323,84.35065712117613,89.66241632319033,84.3790876865387,71.57238183527245,97.18579353780494,85.41176676750183,83.20043237216808,87.62310116283558,85.00653743743896,81.72629908454712,88.28677579033081,86.3921594619751,83.90703647890685,88.87728244504335,518.0
520.0,85.15032768249512,73.2532517268749,97.04740363811534,85.62091588973999,83.12353392427624,88.11829785520374,85.83006620407104,83.20492511321537,88.45520729492672,87.05882430076599,84.828926118746,89.28872248278599,84.74509954452515,72.57185406990676,96.91834501914353,85.5947744846344,83.49430429750228,87.69524467176652,85.51634311676025,82.04563683265191,88.9870494008686,86.69281244277954,83.96621747046294,89.41940741509615,519.0
521.0,84.65359568595886,72.56417775564667,96.74301361627106,85.85620999336243,83.34450062684182,88.36791935988303,86.11764788627625,83.18097758416071,89.05431818839178,87.52941250801086,85.3546012030687,89.70422381295303,84.75817203521729,72.58441758219797,96.9319264882366,85.76470851898193,83.61310072293338,87.91631631503049,85.60784578323364,82.34333837576227,88.87235319070501,86.82353138923645,84.2667322212079,89.380330557265,520.0
522.0,84.96732115745544,73.06830639194665,96.86633592296424,86.19607925415039,84.13005813806554,88.26210037023525,86.43137335777283,83.7470159491153,89.11573076643036,87.97385692596436,86.32296409099072,89.62474976093799,84.96732234954834,72.64892478181225,97.28571991728442,86.07843399047852,84.2536296263639,87.90323835459313,86.15686535835266,83.45039923591654,88.86333148078879,87.29412078857422,85.0434376544973,89.54480392265114,521.0
523.0,84.8888897895813,73.7395521381417,96.0382274410209,86.6143798828125,84.73684440159609,88.49191536402891,86.79738640785217,84.5294974485325,89.06527536717185,88.23529481887817,86.2636474685546,90.20694216920175,84.81045961380005,73.1446059097191,96.476313317881,86.41830205917358,84.74785839177093,88.08874572657624,86.33987188339233,84.09708008559966,88.58266368118501,87.50326871871948,85.37010532577585,89.63643211166311,522.0
524.0,85.15032768249512,74.54169791301415,95.75895745197609,86.95424914360046,85.1994963912455,88.70900189595542,86.74509882926941,84.55268059694309,88.93751706159573,88.31372618675232,86.65869836011692,89.96875401338772,85.25490283966064,74.21112442665324,96.29868125266805,86.65359735488892,85.12678546011198,88.18040924966586,86.40523076057434,84.4362929366672,88.37416858448148,87.55555868148804,85.67620347830068,89.4349138846754,523.0
525.0,85.38562178611755,75.65939426818045,95.11184930405466,87.21568703651428,85.5508797658169,88.88049430721166,86.69281125068665,84.66056250505785,88.72505999631544,88.47058892250061,86.89815355126343,90.04302429373779,85.34640908241272,75.40592291898466,95.28689524584078,86.7451012134552,85.14653188415102,88.34367054275938,86.53594970703125,84.62537195661945,88.44652745744305,87.35947966575623,85.50587193855272,89.21308739295974,524.0
526.0,85.96078515052795,76.44762457352199,95.47394572753392,87.42483735084534,85.8578448321156,88.99182986957507,86.48366093635559,84.48276416585865,88.48455770685253,88.47058892250061,86.91179631624705,90.02938152875417,85.90849876403809,75.9022424509691,95.91475507710707,86.83660387992859,85.35437064294888,88.3188371169083,86.4575183391571,84.4829492591559,88.43208741915831,87.43791103363037,85.55753411847587,89.31828794878487,525.0
527.0,85.93464136123657,76.02859434707435,95.8406883753988,87.66013145446777,86.2204416158608,89.09982129307474,86.37908577919006,83.92588431752824,88.83228724085188,88.75817060470581,87.34725348978846,90.16908771962316,85.52941560745239,75.13565633087487,95.92317488402992,87.09804177284241,85.57179104026555,88.62429250541926,86.57516598701477,84.42494756047381,88.72538441355573,87.79085159301758,85.90253817217663,89.67916501385852,526.0
528.0,86.06536030769348,76.35398944953933,95.77673116584764,87.84313797950745,86.3131119385839,89.37316402043099,86.6143798828125,84.33222024442986,88.89653952119514,88.78431439399719,87.52574140737624,90.04288738061814,85.75163722038269,75.70837211104909,95.7949023297163,87.3202645778656,85.79023821866848,88.85029093706272,86.75817251205444,84.47124525895666,89.04509976515223,88.14379215240479,86.30696962002186,89.98061468478771,527.0
529.0,86.53594851493835,77.95417252335675,95.11772450651996,88.02614450454712,86.61341192615319,89.43887708294105,86.58823609352112,84.43513988670433,88.7413323003379,89.17647123336792,87.69928929929544,90.6536531674404,85.93464374542236,76.69044794871279,95.17883954213194,87.38562226295471,86.0477477949779,88.72349673093153,87.0326828956604,84.7706410320444,89.2947247592764,88.45751762390137,86.59758496987992,90.31745027792282,528.0
530.0,86.53594851493835,78.27372516789652,94.7981718619802,88.41830134391785,86.8838145762087,89.95278811162699,86.95424914360046,84.7975845951657,89.11091369203523,89.41176533699036,88.00996080684983,90.81356986713088,86.62745356559753,77.64455470035671,95.61035243083836,87.49019742012024,86.1542384468654,88.82615639337507,87.5424861907959,85.37150789515532,89.71346448643648,88.48366141319275,86.51939374688946,90.44792907949603,529.0
531.0,86.58823609352112,78.40466626097745,94.77180592606479,88.57516407966614,87.08588569851237,90.0644424608199,87.34640598297119,85.60386800218274,89.08894396375965,89.56862807273865,88.25687142367816,90.88038472179913,86.62745356559753,77.68960716227446,95.56529996892061,87.55555748939514,86.08926118178799,89.0218537970023,87.80392289161682,85.5617975449258,90.04604823830785,88.64052534103394,86.8038203689378,90.47723031313006,530.0
532.0,86.50980472564697,78.57493855884586,94.44467089244809,88.36601376533508,86.88709770982722,89.84492982084295,87.58170008659363,86.05167404567008,89.11172612751717,89.51634049415588,88.08916734377564,90.94351364453613,86.3921594619751,77.39989787682926,95.38442104712094,87.81699657440186,86.49550670946735,89.13848643933636,87.96078681945801,85.81813295508927,90.10344068382675,88.81045937538147,86.97724481874081,90.64367393202212,531.0
533.0,86.79738640785217,79.08995522358661,94.50481759211773,88.31372618675232,86.82158215280205,89.80587022070259,87.79085040092468,86.38114489388637,89.200555907963,89.35947775840759,88.01174069690558,90.70721481990961,86.84967517852783,78.40471012735914,95.29464022969653,87.8300666809082,86.57081406079627,89.08931930102014,87.89542555809021,85.80678384913102,89.9840672670494,88.79738926887512,87.1198011621058,90.47497737564444,532.0
534.0,87.08496809005737,79.41732405801463,94.75261212210012,88.49673271179199,87.13826157114053,89.85520385244345,87.66013145446777,86.01546059955123,89.30480230938431,89.7777783870697,88.85623299195811,90.6993237821813,86.86274766921997,78.45280817944754,95.2726871589924,87.94771432876587,86.67815805376907,89.21727060376267,88.01307320594788,86.10887842255437,89.91726798934138,88.96732330322266,87.30585588094459,90.62879072550072,533.0
535.0,87.03268051147461,79.64596115381477,94.41939986913445,88.31372618675232,86.97553187257299,89.65192050093165,87.73856282234192,86.02569564806555,89.45142999661829,89.85620975494385,88.85811260299346,90.85430690689424,86.84967517852783,78.63653624269082,95.06281411436484,87.93464303016663,86.5851633950442,89.28412266528905,87.93464183807373,85.86180802267391,90.00747565347355,89.20261740684509,87.52961988652405,90.87561492716614,534.0
536.0,87.03268051147461,79.22644972485597,94.83891129809325,88.3398699760437,86.9037452023522,89.7759947497352,88.00000071525574,86.32751322262357,89.67248820788791,89.69934701919556,88.60411257123984,90.79458146715127,87.0326817035675,78.66838057918082,95.39698282795419,88.03921818733215,86.74599241600376,89.33244395866055,87.92157173156738,85.73207852833275,90.11106493480202,89.0457534790039,87.30997118104082,90.78153577696699,535.0
537.0,87.05882430076599,79.58266044947615,94.53498815205583,88.60130786895752,87.50217993396984,89.7004358039452,88.13071966171265,86.45058705460829,89.810852268817,89.7777783870697,88.65938631589016,90.89617045824924,86.90196394920349,78.67035404397664,95.13357385443034,88.27451229095459,86.9865820049397,89.56244257696947,88.07843327522278,85.90450707241197,90.25235947803358,89.24183249473572,87.50481955420547,90.97884543526597,536.0
538.0,87.24183082580566,80.26175732190588,94.22190432970545,88.99346470832825,87.97503072036328,90.01189869629322,88.15686345100403,86.39191561831343,89.92181128369462,89.83006596565247,88.31293757059497,91.34719436070996,87.24183201789856,79.45480489361616,95.02885914218096,88.39215993881226,86.98154595970756,89.80277391791695,88.15686583518982,86.04685821123284,90.2668734591468,89.50327157974243,87.79290020625885,91.21364295322601,537.0
539.0,87.39869356155396,80.78568420312227,94.01170291998564,89.04575228691101,87.9235470711155,90.16795750270653,88.31372618675232,86.71916934773238,89.90828302577226,89.90849733352661,88.39701093791237,91.41998372914085,87.5424861907959,80.38531050635962,94.69966187523218,88.43137502670288,86.96624455633678,89.89650549706899,88.35294246673584,86.37027731315249,90.3356076203192,89.68627691268921,88.06054658126482,91.3120072441136,538.0
540.0,87.52941250801086,81.00026610870229,94.05855890731944,88.99346470832825,87.7348917217073,90.2520376949492,88.57516407966614,86.85681890363992,90.29350925569236,90.03921627998352,88.67321892583593,91.40521363413112,87.46405482292175,80.45756087080841,94.4705487750351,88.52287769317627,87.14986186787333,89.89589351847921,88.64052534103394,86.72525926813695,90.55579141393092,89.73856449127197,88.11704333190852,91.36008565063543,539.0
541.0,87.79085040092468,81.68710139791004,93.89459940393932,88.83660197257996,87.69477365883836,89.97843028632155,88.67973923683167,86.917213455279,90.44226501838433,90.09150385856628,88.58001746295204,91.60299025418053,87.7647078037262,80.85769319124189,94.6717224162105,88.43137383460999,87.1947146453479,89.66803302387207,88.67974042892456,86.88063223715453,90.47884862069459,89.75163578987122,88.25448968463976,91.24878189510267,540.0
542.0,87.58170008659363,81.12003103907871,94.04336913410854,88.94117712974548,87.75891115528906,90.12344310420191,88.6274516582489,86.77188711962324,90.48301619687456,90.24836659431458,88.88487336207868,91.61185982655047,87.75163769721985,80.63351393647311,94.86976145796659,88.48366260528564,87.18516246425582,89.78216274631546,88.65359783172607,86.90250060888324,90.4046950545689,89.81699585914612,88.36181200663104,91.2721797116612,541.0
543.0,87.4771249294281,80.51249110283588,94.44175875602032,89.01960849761963,87.8322947040371,90.20692229120216,88.70588302612305,86.666918859481,90.74484719276509,90.19607901573181,88.83760787508035,91.55455015638327,87.28104829788208,80.0360757544386,94.52602084132556,88.54902148246765,87.33907543333656,89.75896753159874,88.7581717967987,87.09246778643364,90.42387580716377,89.93464231491089,88.61849505078291,91.25078957903887,542.0
544.0,87.34640598297119,80.46011004753721,94.23270191840517,88.88888955116272,87.58825245599834,90.1895266463271,88.60130786895752,86.51103057501084,90.6915851629042,90.2222228050232,88.66069211022652,91.78375349981987,87.68627643585205,80.44838125486277,94.92417161684133,88.67974042892456,87.6346031611166,89.72487769673252,88.86274814605713,87.02243952217196,90.7030567699423,89.98692989349365,88.47417252239231,91.499687264595,543.0
545.0,87.52941250801086,81.51094413204073,93.547880883981,89.07189607620239,87.78911754608971,90.35467460631507,88.78431439399719,86.72284718231289,90.8457816056815,90.24836659431458,88.84473481439103,91.65199837423812,88.15686583518982,81.19425516987582,95.11947650050382,88.79738688468933,87.88282238213206,89.7119513872466,88.915034532547,87.12234826086238,90.70772080423161,90.1307213306427,88.69802017825086,91.56342248303454,544.0
546.0,87.71241903305054,81.82861418901963,93.59622387708144,89.22875881195068,87.95937082106987,90.4981468028315,88.73202681541443,86.63970683819525,90.8243467926336,90.2222228050232,88.96026017319396,91.48418543685243,87.71242141723633,80.71315781396213,94.71168502051053,88.83660316467285,87.95074863548149,89.72245769386421,89.00653719902039,87.11992253894839,90.89315185909238,90.16993641853333,88.82680442302942,91.51306841403724,545.0
547.0,87.73856282234192,81.40078307130418,94.07634257337966,89.28104639053345,87.96408949650667,90.59800328456022,88.81045818328857,86.93064883000088,90.69026753657627,90.43137311935425,89.03139822392446,91.83134801478404,87.79085278511047,80.80313398783144,94.7785715823895,88.915034532547,88.02532780852108,89.80474125657291,89.07189846038818,87.42074697943347,90.7230499413429,90.09150505065918,88.5666537200039,91.61635638131446,546.0
548.0,87.68627524375916,81.707830258205,93.66472022931332,89.25490260124207,87.85492770581227,90.65487749667186,88.96732091903687,87.12423012881369,90.81041170926004,90.66666722297668,89.53611835909783,91.79721608685554,87.9869294166565,80.92592781015547,95.04793102315752,88.94117832183838,87.98572256393238,89.89663407974437,89.08496975898743,87.56264061910858,90.60729889886628,90.11764883995056,88.57691044371153,91.6583872361896,547.0
549.0,87.92156934738159,82.15021313177729,93.69292556298589,89.41176533699036,88.19952769741585,90.62400297656487,88.9150333404541,87.15784782282122,90.67221885808698,90.66666722297668,89.70786357707264,91.62547086888073,88.02614688873291,81.18235028354589,94.86994349391993,88.980393409729,88.04048813208667,89.92029868737134,89.22876119613647,87.54304440425169,90.91447798802126,90.15686511993408,88.7424701796339,91.57126006023427,548.0
550.0,88.00000071525574,82.22953278781547,93.770468642696,89.4901967048645,88.26533855302233,90.71505485670667,89.15032744407654,87.55469935412016,90.74595553403292,90.53594827651978,89.66100973883063,91.41088681420892,87.73856401443481,81.22641772565913,94.2507103032105,88.95425081253052,87.88327337998733,90.0252282450737,89.32026386260986,87.69112131452071,90.94940641069901,90.27451276779175,88.7220359912944,91.82698954428909,549.0
551.0,88.13071966171265,82.48750537818785,93.77393394523745,89.35947775840759,88.04381899864804,90.67513651816715,89.28104639053345,87.73989274088336,90.82220004018353,90.53594827651978,89.48774859014875,91.5841479628908,88.13072085380554,81.81471732941354,94.44672437819754,88.92810702323914,87.91915521455948,89.93705883191879,89.34640765190125,87.6030110134946,91.0898042903079,90.2875828742981,88.85443496057444,91.72073078802175,550.0
552.0,88.15686345100403,82.54005421957864,93.77367268242942,89.43790912628174,88.119655376309,90.75616287625448,89.35947775840759,87.81943325150617,90.89952226530902,90.5098044872284,89.51599655646406,91.50361241799273,88.32679986953735,81.7253967669282,94.92820297214651,88.99346590042114,87.96356214941892,90.02336965142337,89.35947775840759,87.62135810895195,91.09759740786323,90.36601662635803,88.99066942074687,91.7413638319692,551.0
553.0,87.68627524375916,82.21837812036532,93.154172367153,89.54248428344727,88.32672780442584,90.75824076246869,89.35947775840759,87.85025406824705,90.86870144856813,90.53594827651978,89.59968665496741,91.47220989807214,87.68627762794495,81.31958042090523,94.05297483498467,89.08496975898743,88.04433626861955,90.12560324935531,89.45098161697388,87.71458261547785,91.1873806184699,90.44444680213928,89.11024776949638,91.77864583478218,552.0
554.0,87.94771313667297,82.47356948456903,93.42185678877692,89.54248428344727,88.41042499957105,90.67454356732348,89.4901967048645,87.99233781263993,90.98805559708907,90.69281101226807,89.74837227806749,91.63724974646864,88.24836730957031,82.03914978666413,94.4575848324765,89.11111354827881,88.08953932004435,90.13268777651327,89.4901978969574,87.78620674406065,91.19418904985415,90.45751810073853,88.99384466908037,91.92119153239668,553.0
555.0,88.3398699760437,82.94908021508648,93.73065973700092,89.56862807273865,88.52533036032352,90.61192578515377,89.56862807273865,87.93228999267346,91.20496615280383,90.69281101226807,89.739368845369,91.64625317916713,88.28758358955383,81.96637241868002,94.60879476042764,89.15032863616943,88.11380814463699,90.18684912770188,89.4901990890503,87.79185926688334,91.18853891121725,90.53594946861267,89.21139130229088,91.86050763493446,554.0
556.0,88.39215755462646,82.66105967873023,94.1232554305227,89.59477186203003,88.48327641615059,90.70626730790947,89.41176533699036,87.76605585181247,91.05747482216825,90.77124238014221,89.8079936309189,91.73449112936552,87.97385931015015,81.76298965251175,94.18472896778854,89.20261740684509,88.22615521028612,90.17907960340406,89.54248666763306,87.71475765430742,91.3702156809587,90.5751645565033,89.19454638987469,91.9557827231319,555.0
557.0,88.3398699760437,82.88997150378329,93.78976844830412,89.59477186203003,88.44177443683509,90.74776928722497,89.38562154769897,87.73369399445706,91.0375491009409,90.77124238014221,89.89143492040171,91.65104983988272,88.43137383460999,82.29871856974884,94.56402909947113,89.21568870544434,88.07143031465507,90.3599470962336,89.66013193130493,87.90124483773131,91.41901902487855,90.53594946861267,89.19218076551631,91.87971817170903,556.0
558.0,88.41830134391785,83.27056334099686,93.56603934683883,89.6470594406128,88.48006792216225,90.81405095906334,89.59477186203003,88.09406370169451,91.09548002236555,90.71895480155945,89.780869883983,91.6570397191359,88.43137502670288,82.54557277747804,94.31717727592772,89.18954491615295,88.05691986445481,90.3221699678511,89.69934821128845,87.8818142135673,91.51688220900961,90.52287817001343,89.0723999283645,91.97335641166235,557.0
559.0,88.41830134391785,83.58470426068446,93.25189842715123,89.62091565132141,88.49036678744255,90.75146451520027,89.6470594406128,88.14123618366524,91.15288269756034,90.7973861694336,89.86569839849825,91.72907394036893,88.41830372810364,82.61079193346889,94.22581552273839,89.17647361755371,87.9645889703586,90.38835826474882,89.72549319267273,87.9365053334377,91.51448105190777,90.49673438072205,89.10210979763293,91.89135896381116,558.0
560.0,88.47058892250061,83.51584076495911,93.42533708004211,89.6470594406128,88.51349174929354,90.78062713193205,89.56862807273865,88.0263660779977,91.1108900674796,90.77124238014221,89.93117607659003,91.61130868369439,88.54902148246765,82.70576022180961,94.39228274312569,89.20261740684509,87.96216460726004,90.44307020643015,89.76470828056335,87.974408230329,91.5550083307977,90.54902195930481,89.23319950081023,91.86484441779939,559.0
561.0,88.47058892250061,83.32633747875343,93.61484036624779,89.69934701919556,88.52870064833162,90.86999339005949,89.51634049415588,87.86182897632312,91.17085201198864,90.84967374801636,90.02811790875114,91.67122958728157,88.75817060470581,82.9887391863126,94.52760202309902,89.2679762840271,88.10116782540726,90.43478474264694,89.71242070198059,87.93288912692869,91.4919522770325,90.61438083648682,89.27602796685403,91.9527337061196,560.0
562.0,88.67973923683167,83.8807335455173,93.47874492814603,89.75163459777832,88.56576084571245,90.9375083498442,89.56862807273865,87.98266729008203,91.15458885539526,90.9281051158905,90.0982714268895,91.75793880489151,88.73202800750732,82.93773424020868,94.52632177480596,89.22876119613647,88.1908006804262,90.26672171184676,89.63398933410645,87.94182205942973,91.32615660878317,90.6405246257782,89.35691327877583,91.92413597278056,561.0
563.0,88.86274576187134,84.30404549410174,93.42144602964093,89.72549080848694,88.50412527325483,90.94685634371905,89.75163459777832,88.02090389909074,91.4823652964659,90.90196132659912,90.05682517434599,91.74709747885225,88.6274528503418,82.88938867426366,94.36551702641994,89.22876119613647,88.19080049276357,90.26672189950938,89.81699585914612,88.03219275706081,91.60179896123142,90.60130953788757,89.21837384934679,91.98424522642836,562.0
564.0,88.96732091903687,84.31934779757053,93.6152940405032,89.83006596565247,88.67780977963744,90.98232215166749,89.88235354423523,88.18653024841696,91.5781768400535,90.9281051158905,90.11386142573576,91.74234880604524,88.82353186607361,83.29051416017475,94.35654957197247,89.22876119613647,88.1908006804262,90.26672171184676,89.93464231491089,88.1949250787489,91.67435955107288,90.61438083648682,89.23051796190377,91.99824371106986,563.0
565.0,88.94117712974548,84.53185829311337,93.3504959663776,89.85620975494385,88.69951325888813,91.01290625099956,89.85620975494385,88.15034002469902,91.56207948518868,90.95424890518188,90.09011855767953,91.81837925268424,89.00653719902039,83.29844449359527,94.7146299044455,89.30719137191772,88.23860881186431,90.37577393197114,89.96078729629517,88.49230746891311,91.42926712367722,90.50980687141418,88.97392939222928,92.04568435059909,564.0
566.0,88.78431439399719,84.47911412202913,93.08951466596525,89.96078491210938,88.853911088933,91.06765873528575,89.83006596565247,88.05594449468478,91.60418743662015,90.90196132659912,89.93871257737581,91.86521007582243,88.96732330322266,83.40208853354939,94.53255807289592,89.39869523048401,88.26720290971652,90.5301875512515,90.03921866416931,88.42390130710668,91.65453602123195,90.65359592437744,89.25484260240177,92.05234924635312,565.0
567.0,88.94117712974548,84.72703671072259,93.15531754876838,90.09150385856628,89.05230878773058,91.13069892940199,89.69934701919556,88.07348496282489,91.32520907556622,91.03268027305603,90.17749458631424,91.88786595979782,88.99346709251404,83.56044720848836,94.42648697653972,89.38562273979187,88.21042259411641,90.56082288546733,90.24836897850037,88.49556468052874,92.00117327647199,90.71895599365234,89.34252232138755,92.09538966591714,566.0
568.0,89.07189607620239,84.75757670701068,93.3862154453941,90.11764764785767,89.19055629258082,91.04473900313451,89.72549080848694,87.99723011348222,91.45375150349166,91.29411816596985,90.50113777464153,92.08709855729816,89.30719137191772,84.03032847245333,94.58405427138212,89.38562273979187,88.33925754139821,90.43198793818553,90.26143908500671,88.56965100990455,91.95322716010888,90.78431487083435,89.33604582327682,92.23258391839188,567.0
569.0,89.22875881195068,85.02781712085519,93.42970050304618,90.09150385856628,89.13806169166722,91.04494602546535,89.7777783870697,87.95145178256014,91.60410499157926,91.18954300880432,90.42397178832631,91.95511422928233,89.35948014259338,84.25340319857473,94.46555708661204,89.43791031837463,88.3593797503608,90.51644088638847,90.20915150642395,88.56058925659,91.8577137562579,90.79738736152649,89.39147334883981,92.20330137421317,568.0
570.0,89.28104639053345,84.94854640846299,93.6135463726039,90.01307249069214,89.13326503095163,90.89287995043264,89.7777783870697,88.04507422058175,91.51048255355765,91.18954300880432,90.33435732206253,92.04472869554611,89.47712659835815,84.23877646908304,94.71547672763327,89.38562273979187,88.3454012031731,90.42584427641064,90.1960802078247,88.5011384634445,91.89102195220491,90.81045985221863,89.45939857973998,92.16152112469727,569.0
571.0,89.17647123336792,84.91515387407958,93.43778859265626,90.0653600692749,89.13642741852911,90.9942927200207,89.85620975494385,88.13042259876937,91.58199691111832,91.29411816596985,90.5065432936245,92.0816930383152,89.37255144119263,84.26894229554733,94.47616058683792,89.35947895050049,88.26834834824085,90.45060955276013,90.37908554077148,88.71890345741426,92.03926762412871,90.87581992149353,89.48503012971636,92.2666097132707,570.0
572.0,89.15032744407654,85.08751192992025,93.21314295823282,90.11764764785767,89.14997421411998,91.08532108159535,89.83006596565247,88.12971442867357,91.53041750263137,91.16339921951294,90.25492605254352,92.07187238648235,89.4901978969574,84.3755535152897,94.6048422786251,89.47712659835815,88.4202013411442,90.5340518555721,90.31372785568237,88.74007100638133,91.88738470498342,90.82353234291077,89.35214638165013,92.2949183041714,571.0
573.0,89.35947775840759,85.20866232774875,93.51029318906643,90.11764764785767,89.20917448088825,91.02612081482708,89.934641122818,88.23529481887817,91.63398742675781,91.18954300880432,90.39119369771763,91.98789231989102,89.50327038764954,84.395478200883,94.61106257441607,89.52941298484802,88.48734478015709,90.57148118953896,90.24836897850037,88.6285614111387,91.86817654586203,90.90196251869202,89.46449945719475,92.33942558018929,572.0
574.0,89.4901967048645,85.5278813975947,93.4525120121343,90.19607901573181,89.25799409815536,91.13416393330826,90.01307249069214,88.30720276044731,91.71894222093697,91.16339921951294,90.3182630672598,92.00853537176607,89.50327038764954,84.55780003845427,94.4487407368448,89.56862926483154,88.48024268498354,90.65701584467955,90.352942943573,88.74225895911796,91.96362692802803,90.9281063079834,89.47880574075435,92.37740687521244,573.0
575.0,89.75163459777832,85.78177960740469,93.72148958815195,90.16993522644043,89.09835873962278,91.24151171325808,90.01307249069214,88.32735550237103,91.69878947901324,91.29411816596985,90.58654337924398,92.00169295269572,89.6209180355072,84.85585711003525,94.38597896097916,89.63398814201355,88.5584336281978,90.7095426558293,90.44444680213928,88.76953505784572,92.11935854643285,90.96732139587402,89.51433969000894,92.42030310173911,574.0
576.0,89.56862807273865,85.56683453174479,93.5704216137325,90.3529417514801,89.33871097578809,91.36717252717212,90.0653600692749,88.48317474699093,91.64754539155888,91.24183058738708,90.56891362481717,91.914747549957,89.67320442199707,84.89726392487263,94.44914491912151,89.66013312339783,88.66096763485415,90.65929861194151,90.33987164497375,88.63713561851232,92.04260767143519,90.98039388656616,89.47357823781346,92.48720953531887,575.0
577.0,89.6470594406128,85.71743831313927,93.57668056808632,90.30065417289734,89.2411047391019,91.36020360669278,90.14379143714905,88.57081281650156,91.71677005779654,91.29411816596985,90.66994375160161,91.91829258033809,89.7777783870697,85.11439027768388,94.44116649645552,89.71242070198059,88.70135326305461,90.72348814090657,90.352942943573,88.69778679454572,92.00809909260028,91.03268146514893,89.60565810707824,92.45970482321961,576.0
578.0,89.85620975494385,85.91660007337447,93.79581943651323,90.30065417289734,89.27386537728013,91.32744296851455,90.14379143714905,88.4939339693735,91.7936489049246,91.26797437667847,90.46005091422727,92.07589783912967,89.79085326194763,85.51632372524693,94.06538279864833,89.80392336845398,88.75919251225115,90.84865422465681,90.33987164497375,88.56346338808979,92.11627990185772,91.05882525444031,89.7087137808062,92.40893672807441,577.0
579.0,89.72549080848694,86.04139581169933,93.40958580527455,90.24836659431458,89.2290940438461,91.26763914478305,90.14379143714905,88.4810382169201,91.806544657378,91.29411816596985,90.36243039503451,92.22580593690519,89.92156982421875,85.81732913314255,94.02581051529495,89.83006596565247,88.83282518207248,90.82730674923245,90.37908792495728,88.6669697687693,92.09120608114524,91.00653767585754,89.5490063941496,92.46406895756549,578.0
580.0,90.01307249069214,86.46723824019038,93.5589067411939,90.2222228050232,89.17892509260807,91.26552051743832,90.19607901573181,88.63017733773206,91.76198069373156,91.52941226959229,90.88636007909771,92.17246446008686,90.01307487487793,85.83865619274279,94.18749355701307,89.85621094703674,88.80903078033901,90.90339111373447,90.418301820755,88.67209161942118,92.16451202208883,91.00653886795044,89.68020929000639,92.33286844589449,579.0
581.0,90.11764764785767,86.58993100535216,93.64536429036318,90.19607901573181,89.11418722680277,91.27797080466085,90.24836659431458,88.63251966941219,91.86421351921696,91.45098090171814,90.67432992696372,92.22763187647256,90.16993641853333,86.13968946288917,94.20018337417748,89.94771361351013,88.79101666277673,91.10441056424354,90.50980567932129,88.77599258159937,92.24361877704321,91.04575395584106,89.70389349476675,92.38761441691538,580.0
582.0,90.01307249069214,86.50965840152392,93.51648657986036,90.3529417514801,89.24606792830373,91.45981557465647,90.24836659431458,88.68355651747783,91.81317667115133,91.5032684803009,90.81777254196346,92.18876441863834,90.28758406639099,86.60169070190062,93.97347743088136,89.92156982421875,88.8139250421195,91.029214606318,90.50980687141418,88.86124462158024,92.15836912124813,91.04575395584106,89.72474758205297,92.36676032962916,581.0
583.0,90.01307249069214,86.51087795601806,93.51526702536621,90.40522933006287,89.34487384865461,91.46558481147112,90.27451038360596,88.72892812238527,91.82009264482664,91.47712469100952,90.74696839237238,92.20728098964666,90.39215803146362,86.78315460449986,94.00116145842739,89.92157101631165,88.84621510959226,90.99692692303103,90.5751645565033,88.9317928176897,92.2185362953169,91.0588264465332,89.71903771040138,92.39861518266503,582.0
584.0,90.16993522644043,86.83801210413795,93.50185834874291,90.24836659431458,89.12921085485132,91.36752233377783,90.16993522644043,88.605671235845,91.73419921703587,91.55555605888367,90.98128465163609,92.12982746613125,90.36601543426514,86.83581658210268,93.8962142864276,89.96078729629517,88.78105372707395,91.14052086551638,90.56209325790405,88.99033786929736,92.13384864651074,91.04575514793396,89.72232668228595,92.36918361358197,583.0
585.0,90.48366069793701,87.34177976454504,93.62554163132899,90.24836659431458,89.10653828057298,91.39019490805617,90.24836659431458,88.68902598572161,91.80770720290754,91.45098090171814,90.61091459816596,92.29104720527032,90.52287817001343,86.85371276448481,94.19204357554204,89.94771480560303,88.7919429617081,91.10348664949795,90.45751929283142,88.89708381863721,92.01795476702563,91.08496904373169,89.7370731908992,92.43286489656418,584.0
586.0,90.45751690864563,87.15702529544802,93.75800852184324,90.3529417514801,89.21561179395489,91.49027170900531,90.30065417289734,88.75286235763755,91.84844598815712,91.63398742675781,91.15369534895738,92.11427950455824,90.49673318862915,86.92114633363963,94.07232004361867,89.86928343772888,88.72689245508388,91.01167442037388,90.61438202857971,89.04875198514189,92.18001207201753,91.11111402511597,89.83870072343278,92.38352732679915,585.0
587.0,90.37908554077148,87.25192331159103,93.50624776995194,90.3529417514801,89.3137466806444,91.3921368223158,90.24836659431458,88.66456211555476,91.83217107307439,91.68627500534058,91.25668871133402,92.11586129934713,90.47059059143066,87.12019160370392,93.82098957915741,89.97385859489441,88.74014008089839,91.20757710889043,90.66666960716248,89.11694704150456,92.21639217282039,91.08496904373169,89.73548955295114,92.43444853451224,586.0
588.0,90.32679796218872,87.41701652914783,93.23657939522961,90.37908554077148,89.2714401080046,91.48673097353837,90.37908554077148,88.7579597814057,92.00021130013727,91.55555605888367,90.93826360139651,92.17284851637082,90.73202848434448,87.40594487890885,94.05811208978011,89.98693108558655,88.7108293910018,91.2630327801713,90.73202967643738,89.2600623644078,92.20399698846695,91.08496904373169,89.78712631754807,92.3828117699153,587.0
589.0,90.5098044872284,87.60207912571373,93.41752984874306,90.48366069793701,89.35386780128671,91.61345359458731,90.37908554077148,88.806106920124,91.95206416141897,91.76470637321472,91.31188265966424,92.21753008676521,90.6405246257782,87.41352586455352,93.86752338700288,89.89542603492737,88.65911187258861,91.13174019726613,90.77124357223511,89.22083198889588,92.32165515557433,91.1503279209137,89.96157499458836,92.33908084723903,588.0
590.0,90.66666722297668,87.75014033181247,93.5831941141409,90.45751690864563,89.37562511971659,91.53940869757467,90.2222228050232,88.71073640940895,91.73370920063743,91.68627500534058,91.0901048839605,92.28244512672065,90.65359711647034,87.39773833733484,93.90945589560583,89.96078610420227,88.67285506198826,91.24871714641628,90.77124357223511,89.2627283062642,92.27975883820602,91.17647290229797,89.9739645160398,92.37898128855615,589.0
591.0,90.77124238014221,88.00815180692878,93.53433295335564,90.61437964439392,89.54280315757627,91.68595613121157,90.3529417514801,88.72445437117062,91.98142913178958,91.5032684803009,90.86287904323366,92.14365791736815,90.66666841506958,87.47829159121306,93.8550452389261,90.02614617347717,88.80285946825984,91.2494328786945,90.81046104431152,89.33327911023905,92.287642978384,91.13725662231445,89.83776811962755,92.43674512500135,590.0
592.0,90.90196132659912,88.1280695539896,93.67585309920864,90.69281101226807,89.59368307728039,91.79193894725574,90.40522933006287,88.8458887214699,91.96456993865583,91.6601312160492,91.05119976482266,92.26906266727573,90.6405246257782,87.55219510491709,93.7288541466393,89.96078610420227,88.69123004400572,91.23034216439882,90.79738736152649,89.31169948787957,92.28307523517341,91.26797556877136,90.00516636113821,92.53078477640452,591.0
593.0,90.6405234336853,87.97180722042904,93.30923964694156,90.61437964439392,89.51525170940624,91.7135075793816,90.40522933006287,88.87911712061357,91.93134153951216,91.68627500534058,91.11949115968095,92.2530588510002,90.67973971366882,87.64576503207957,93.71371439525808,90.03921747207642,88.73972935911574,91.33870558503709,90.81045985221863,89.35439570169177,92.26652400274548,91.20261549949646,89.89575385687569,92.50947714211723,592.0
594.0,90.9281051158905,88.2418387174869,93.6143715142941,90.5098044872284,89.34942071214836,91.67018826230843,90.48366069793701,88.8317331446951,92.13558825117893,91.6601312160492,90.85751262686892,92.46274980522946,90.77124357223511,87.7642110562454,93.77827608822481,90.0653612613678,88.80559970179819,91.32512282093741,90.91503500938416,89.44118264327813,92.38888737549019,91.22876048088074,89.86448487357437,92.5930360881871,593.0
595.0,90.98039269447327,88.31904996793796,93.64173542100858,90.56209206581116,89.41354925131598,91.71063488030633,90.40522933006287,88.90167730103992,91.90878135908581,91.7908501625061,91.44009442223634,92.14160590277586,90.771244764328,87.60606320319127,93.93642632546474,90.0653612613678,88.7754429794032,91.3552795433324,90.86274743080139,89.37562248939828,92.3498723722045,91.25490427017212,90.05026555091017,92.45954298943407,594.0
596.0,90.82352995872498,88.25963852034643,93.38742139710352,90.58823585510254,89.43746357979464,91.73900813041044,90.5098044872284,88.99211304579967,92.02749592865712,91.81699395179749,91.19970149431033,92.43428640928464,90.82353234291077,87.69800875067575,93.94905593514578,90.05228877067566,88.73988047435826,91.36469706699306,90.94117879867554,89.52980708831323,92.35255050903784,91.29411935806274,90.0188550790852,92.56938363704029,595.0
597.0,90.84967374801636,88.16436167484807,93.53498582118465,90.48366069793701,89.31666917948647,91.65065221638756,90.43137311935425,88.90862362910559,91.9541226096029,91.47712469100952,90.75284263341173,92.20140674860731,90.74509978294373,87.6834417380623,93.80675782782515,90.0653612613678,88.80390541476692,91.32681710796868,90.87581872940063,89.4404382941768,92.31119916462447,91.17647171020508,89.8132911021891,92.53965231822106,596.0
598.0,90.87581753730774,88.21704429505631,93.53459077955917,90.5098044872284,89.38304053140786,91.63656844304893,90.5098044872284,89.04949188995411,91.97011708450268,91.92156910896301,91.47444151792796,92.36869669999807,90.88889122009277,87.80429787104379,93.97348456914176,90.07843255996704,88.77091705394777,91.38594806598631,90.94117879867554,89.49689714926807,92.38546044808301,91.34640693664551,90.07685004793393,92.61596382535708,597.0
599.0,90.61437964439392,87.89523702768449,93.33352226110335,90.6405234336853,89.51755714271529,91.76348972465532,90.53594827651978,89.0903362004942,91.98156035254534,91.86928153038025,91.28908964284024,92.44947341792026,90.9281075000763,87.83114461284534,94.02507038730725,90.00000357627869,88.7259128881931,91.27409426436428,90.90196371078491,89.46971162148299,92.33421580008684,91.33333563804626,90.08413312813559,92.58253814795694,598.0
600.0,90.9281051158905,88.09177506688559,93.76443516489542,90.6405234336853,89.55233236713387,91.72871450023673,90.40522933006287,88.99552382302456,91.81493483710118,91.63398742675781,91.12771512409643,92.1402597294192,90.94117999076843,87.81702451762793,94.06533546390894,90.09150505065918,88.81022486017169,91.37278524114667,90.91503500938416,89.44408260657735,92.38598741219096,91.33333563804626,90.0927108963479,92.57396037974463,599.0
601.0,90.98039269447327,88.33999940391519,93.62078598503135,70.48366129398346,56.36559025506254,84.60173233290438,66.039217710495,55.4021165514949,76.67631886949509,66.24836802482605,56.04751505016804,76.44922099948407,90.81045866012573,87.80122386368255,93.81969345656891,69.52941298484802,56.56882368989019,82.49000227980585,65.50326943397522,56.11429296833138,74.89224589961907,65.385622382164,53.46494191443204,77.30630284989596,600.0
602.0,90.90196132659912,88.23164487561841,93.57227777757983,65.72549223899841,53.406869965392644,78.04411451260418,60.36601424217224,42.9270567986242,77.80497168572029,65.72549164295197,52.68389252069523,78.7670907652087,90.90196371078491,87.80224234148893,94.00168508008089,65.03268241882324,53.034899117494525,77.03046572015197,59.96078610420227,43.14125046483967,76.78032174356487,65.52941262722015,52.14031925360889,78.91850600083141,601.0
603.0,90.82352995872498,88.11225388229926,93.5348060351507,59.76470708847046,41.9741020792587,77.55531209768222,60.26143908500672,41.31823713059093,79.20464103942251,61.594772934913635,49.637238774203304,73.55230709562397,90.9934663772583,87.81986298196126,94.16706977255534,58.90196204185486,41.03601181875665,76.76791226495307,60.01307427883148,43.24537905776053,76.78076949990243,61.25490367412567,49.61564795566861,72.89415939258274,602.0
604.0,91.13725543022156,88.3072581657942,93.96725269464892,62.300655245780945,46.432806490562434,78.16850400099946,63.08496832847595,45.93321634980375,80.23672030714815,60.83660304546357,47.187703432047,74.48550265888014,90.88889122009277,87.85738213865818,93.92040030152737,61.777780055999756,47.35231892819162,76.20324118380789,62.666667699813836,47.315716531731375,78.01761886789629,60.33987045288086,48.07922612968778,72.60051477607394,603.0
605.0,91.0849678516388,88.33924757542906,93.83068812784853,63.89542639255523,47.028780520405775,80.76207226470468,68.15686464309692,55.95909877757771,80.35463050861614,62.928106188774116,47.46272228296654,78.3934900945817,90.90196132659912,87.9159560121378,93.88796664106044,63.33333492279053,47.7078387034539,78.95883114212715,67.07189679145813,56.463064954179416,77.68072862873684,62.96732246875762,48.94534515746525,76.98929978005,604.0
606.0,90.9281051158905,88.11749577240208,93.73871445937893,65.51634132862091,49.16669720186455,81.86598545537727,69.09804105758667,57.249899001874894,80.94618311329845,67.32026278972626,51.68226488925646,82.95826069019606,91.03268265724182,88.01253644060927,94.05282887387438,63.8692831993103,47.51507988728595,80.22348651133466,67.39869475364685,56.08344100816813,78.71394849912556,66.8235319852829,51.569225256892864,82.07783871367293,605.0
607.0,90.84967374801636,88.1123678207971,93.58697967523561,68.31372737884521,55.123220547030066,81.50423421066037,69.28104758262634,55.79733914895582,82.76475601629687,68.7058836221695,52.998490110989266,84.41327713334972,90.94117760658264,87.97123907155174,93.91111614161355,67.30719089508057,53.09955208161131,81.51482970854983,67.7647078037262,55.3241186302194,80.20529697723299,68.7581717967987,53.516304869104445,84.00003872449297,606.0
608.0,91.16339921951294,88.21337638893074,94.11342205009514,70.74509978294373,58.73160900164133,82.75859056424612,70.58823704719543,58.221644367030926,82.95482972735994,72.31372714042664,63.142696023288536,81.48475825756474,91.00653886795044,87.97045299230363,94.04262474359724,70.00000238418579,56.85673308723937,83.1432716811322,69.96078729629517,59.130264709911074,80.79130988267926,71.66013360023499,62.81960318533694,80.50066401513303,607.0
609.0,90.90196132659912,88.01783802231876,93.78608463087949,70.48366189002991,56.31605566134141,84.6512681187184,71.34640693664551,59.632501333478345,83.06031253981267,72.52287745475769,62.75239038397669,82.29336452553869,90.94117879867554,88.01069688315859,93.87166071419249,69.38562273979187,55.076253505236686,83.69499197434705,70.83660364151001,60.788936105097136,80.88427117792288,71.24183297157288,62.02579887753505,80.4578670656107,608.0
610.0,90.84967374801636,87.97237186682997,93.72697562920274,71.97385787963867,59.53747687513296,84.41023888414438,72.44444608688354,62.38061520947242,82.50827696429467,71.5817004442215,54.806938527536346,88.35646236090665,91.08496904373169,88.1793750739702,93.99056301349317,71.20261669158936,59.48825329157406,82.91698009160464,71.89542770385742,62.170582455248464,81.62027295246638,70.32679915428162,54.00739951372816,86.64619879483507,609.0
611.0,90.98039269447327,88.00959073367406,93.95119465527247,72.54902124404907,59.9432814469329,85.15476104116524,74.30065512657166,66.4648202126493,82.13649004049401,73.07189643383026,57.37554851326329,88.76824435439723,90.91503500938416,88.03513608357787,93.79493393519044,71.8562126159668,60.511436913907716,83.20098831802588,73.5163426399231,65.24528068779374,81.78740459205245,72.27451205253601,57.171280618557034,87.37774348651499,610.0
612.0,90.87581753730774,88.07922628292759,93.67240879168789,74.27451133728027,64.29465268110195,84.2543699934586,75.21568775177002,68.38219932134507,82.04917618219497,73.67320358753204,58.84636579828194,88.50004137678215,90.98039388656616,88.15893693884865,93.80185083428367,73.60784411430359,63.81859470190912,83.39709352669806,74.54902172088623,66.83444400648916,82.2635994352833,73.37255001068115,60.38922206656058,86.35587795480173,611.0
613.0,90.9281051158905,87.87280315199561,93.9834070797854,76.6797399520874,69.32245772170019,84.03702218247462,76.73202753067017,69.42812467467084,84.03593038666949,74.14379179477692,59.6937584378693,88.59382515168453,91.0849678516388,88.2792264214703,93.89070928180729,75.98693013191223,68.9727901294691,83.00107013435536,76.18301033973694,68.98758748644075,83.37843319303313,74.36601638793945,60.798185122522504,87.9338476533564,612.0
614.0,90.90196132659912,88.07015325004379,93.73376940315445,77.4117660522461,69.28960556094216,85.53392654355002,77.80392289161682,71.2149877473316,84.39285803590204,76.52287721633911,64.69422094386546,88.35153348881276,90.95425128936768,88.17144227773845,93.7370603009969,76.92810773849487,69.2802092588783,84.57600621811144,77.16340184211731,70.88845126174235,83.43835242249227,75.93464374542236,65.22292487879612,86.6463626120486,613.0
615.0,91.03268027305603,87.970395391144,94.09496515496807,77.46405363082886,68.79727904186583,86.13082821979188,77.72549152374268,69.94271773706812,85.50826531041723,75.94771385192871,63.56213678832059,88.33329091553684,91.03268027305603,88.21903276054363,93.84632778556843,76.61438226699829,68.167646510048,85.06111802394858,77.49019861221313,70.88944044215283,84.09095678227344,75.80392360687256,64.89971671186609,86.70813050187903,614.0
616.0,90.90196132659912,87.88606247400132,93.91786017919692,79.05882477760315,72.78881042159695,85.32883913360935,77.30719089508057,69.11475179129086,85.49962999887028,76.31372690200806,64.63817579191635,87.98927801209976,91.07189893722534,88.24039258227083,93.90340529217985,77.94771671295166,71.2596826637162,84.63575076218712,77.68627762794495,71.0690371601603,84.30351809572959,75.94771385192871,65.40992874332085,86.48549896053657,615.0
617.0,90.9281051158905,87.99114389591779,93.86506633586322,79.92156982421875,74.81716652611583,85.02597312232167,78.66666793823242,72.43560960917756,84.89772626728728,77.88235425949097,68.00100482846403,87.7637036905179,91.13725781440735,88.30575186532832,93.96876376348638,78.61438035964966,72.9347963233683,84.29396439593101,78.79738807678223,72.71850082452303,84.87627532904142,77.59477257728577,68.61570346454366,86.57384169002788,616.0
618.0,91.00653648376465,88.15698337916656,93.85608958836274,80.2875828742981,75.69806318916231,84.87710255943388,80.60130834579468,76.13328197910387,85.06933471248549,78.71895551681519,68.36307749884142,89.07483353478895,91.08496904373169,88.37802994203649,93.79190814542689,79.28104877471924,74.04433272108604,84.51776482835244,79.59477424621582,74.20244000016031,84.98710849227133,77.67320513725281,68.16968076575671,87.1767295087489,617.0
619.0,90.98039269447327,88.07648961376552,93.88429577518102,80.78431487083435,76.4086457974443,85.15998394422441,80.7058835029602,76.8684418623167,84.54332514360371,78.4052300453186,66.26264304364761,90.54781704698959,91.08496904373169,88.38751452750233,93.78242355996105,79.96078848838806,75.00949023250251,84.91208674427361,79.86928462982178,74.98872257759696,84.7498466820466,77.66013264656067,67.43744264065069,87.88282265247065,618.0
620.0,91.03268027305603,88.14559615975834,93.91976438635372,81.35947823524475,76.96082938965782,85.75812708083168,80.5751645565033,76.14747629836843,85.00285281463816,78.61438035964966,66.52531578987121,90.7034449294281,91.09804153442383,88.43292893791951,93.76315413092814,80.84967613220215,76.28970950999674,85.40964275440756,79.93464350700378,75.09296696637395,84.77632004763362,77.88235545158386,67.23822629267147,88.52648461049625,619.0
621.0,91.13725543022156,88.15869866791401,94.1158121925291,82.32679843902588,78.7884415521578,85.86515532589395,80.94117760658264,76.16197422020322,85.72038099296206,79.66013193130493,69.16241570823938,90.15784815437048,91.0588264465332,88.29419087416917,93.82346201889723,81.39869570732117,77.5678824395204,85.22950897512193,80.57516574859619,75.66071708487009,85.4896144123223,78.92810583114624,69.34980779797758,88.5064038643149,620.0
622.0,91.00653648376465,88.09323373265468,93.91983923487462,82.5882363319397,79.17274261789095,86.00373004598845,82.0130729675293,77.33578174019715,86.69036419486144,80.78431487083435,71.52769655003371,90.04093319163499,91.03268265724182,88.36076592818587,93.70459938629777,81.83006763458252,78.36139408900922,85.29874118015582,81.2810480594635,76.81632202161778,85.74577409730922,79.85621094703674,71.52250460159757,88.18991729247591,621.0
623.0,91.0849678516388,88.0481779400668,94.1217577632108,82.66666769981384,79.30259078715783,86.03074461246986,82.66666769981384,78.41418126391122,86.91915413571647,81.93464159965515,74.00246771870437,89.86681548060594,91.12418532371521,88.4279976459683,93.82037300146212,82.50980615615845,79.47336914023896,85.54624317207794,82.19608068466187,78.11317921768945,86.27898215163428,80.9281063079834,73.41284646137088,88.44336615459592,622.0
624.0,90.98039269447327,88.15402053477614,93.8067648541704,83.24183106422424,80.00221573709752,86.48144639135097,82.4313735961914,78.49176391462203,86.37098327776079,82.61438012123108,75.31164710633097,89.91711313613119,90.96732258796692,88.26638595587221,93.66825922006163,82.79738783836365,79.92848622528842,85.66628945143887,82.47058987617493,78.66444575225889,86.27673400009097,81.76470875740051,75.01351424621407,88.51590326858695,623.0
625.0,90.90196132659912,88.09287229984632,93.71105035335192,83.47712516784668,80.26106714203536,86.693183193658,82.8758180141449,79.39638510932451,86.35525091896528,82.66666769981384,75.87582157668484,89.45751382294284,90.90196251869202,88.25373471398942,93.55019032339462,82.82353281974792,79.89750009540917,85.74956554408668,82.74510025978088,79.04925405106471,86.44094646849706,82.2745132446289,75.64859704162937,88.90042944762844,624.0
626.0,90.98039269447327,87.96817885524321,93.99260653370332,83.34640622138977,80.1731381681077,86.51967427467184,82.77124285697937,79.82150965605086,85.72097605790788,82.77124285697937,76.3451068945048,89.19737881945395,91.18954420089722,88.49414932764475,93.88493907414968,82.90196299552917,80.05428426714478,85.74964172391357,82.64052510261536,79.19545414117685,86.08559606405386,82.52287864685059,75.75847207360606,89.28728522009511,625.0
627.0,91.11111164093018,88.1779346036936,94.04428867816675,83.34640622138977,79.89087368031775,86.80193876246179,82.90196180343628,79.25656684648403,86.54735676038852,82.45751738548279,74.86827210055989,90.04676267040568,91.01961016654968,88.43125789192685,93.60796244117252,82.95425176620483,80.04212189328531,85.86638163912436,82.70588517189026,79.18356025448055,86.22821008929996,82.10457801818848,74.38393818565177,89.82521785072518,626.0
628.0,91.16339921951294,88.39567439933569,93.93112403969019,83.71241927146912,80.32430118285238,87.10053736008585,83.55555653572083,79.68839606826589,87.42271700317576,82.48366117477417,73.87455066025737,91.09277168929097,91.12418532371521,88.42562240564591,93.82274824178451,83.25490593910217,80.85950130795743,85.65031057024692,83.25490474700928,79.6407568741428,86.86905261987576,82.10457801818848,74.08805712433784,90.12109891203912,627.0
629.0,90.87581753730774,88.04884087067188,93.7027942039436,83.92156958580017,80.494089894113,87.34904927748734,84.10457611083984,80.41700413055258,87.7921480911271,83.03268074989319,74.58566733805455,91.47969416173183,91.03268146514893,88.33887235131922,93.72649057897863,83.45098376274109,81.01929502756802,85.88267249791416,83.3594799041748,79.56958747120608,87.14937233714353,81.96078658103943,74.04216836160738,89.87940480047148,628.0
630.0,91.05882406234741,88.24973503559461,93.86791308910021,84.33987021446228,81.07529701480799,87.60444341411657,83.97385716438293,80.67388331597213,87.27383101279374,83.63398790359497,75.78682165041428,91.48115415677566,91.08496904373169,88.39227014388324,93.77766794358014,83.63398909568787,80.93891188076628,86.32906631060945,83.26797604560852,79.60930456616488,86.92664752505216,82.4967348575592,75.26551366303975,89.72795605207865,629.0
631.0,91.26797437667847,88.44250921989062,94.09343953346631,84.67973947525024,81.29187356318766,88.06760538731282,83.92156958580017,80.60816014783423,87.23497902376612,84.05228853225708,77.41451995542414,90.69005710909002,91.09804034233093,88.48840369492282,93.70767698973904,83.79085183143616,81.05315620698741,86.5285474558849,83.59477519989014,80.08356599255667,87.1059844072236,82.88889050483704,76.16505543603822,89.61272557363586,630.0
632.0,91.16339921951294,88.36497553646328,93.9618229025626,84.78431463241577,81.43933964715141,88.12928961768013,84.47058916091919,81.24948758428198,87.6916907375564,84.26143884658813,78.52944658133863,89.99343111183764,91.0588264465332,88.5948530101093,93.5227998829571,83.98693084716797,81.35423240942374,86.6196292849122,84.03921842575073,80.7479944151183,87.33044243638317,83.68627786636353,77.97533948236473,89.39721625036232,631.0
633.0,90.87581753730774,88.28046206725408,93.4711730073614,85.12418389320374,82.17445069227523,88.07391709413224,84.57516431808472,80.93258288994649,88.21774574622295,84.73202705383301,79.6010794442006,89.86297466346542,91.05882406234741,88.51634895473498,93.60129916995984,84.20915246009827,81.59452961405462,86.82377530614191,84.2222249507904,80.99747996870313,87.44696993287768,84.01307344436646,78.68525383695234,89.34089305178057,632.0
634.0,91.16339921951294,88.49948948709846,93.82730895192742,85.33333420753479,82.5643748980811,88.10229351698848,84.6013081073761,80.8235531705738,88.3790630441784,85.25490283966064,80.06847317060637,90.44133250871492,91.07189774513245,88.59314412205529,93.5506513682096,84.36601519584656,81.9207494655728,86.81128092612032,84.10457730293274,80.79458611409117,87.4145684917743,84.10457730293274,78.86084852250845,89.34830608335703,633.0
635.0,91.00653648376465,88.21147317095864,93.80159979657066,85.80392241477966,83.32956778911002,88.27827704044931,84.65359568595886,81.08015950685846,88.22703186505926,85.4640531539917,80.23578551474463,90.69232079323876,90.91503381729126,88.43912531940255,93.39094231517997,84.601309299469,82.10195948804098,87.10065911089701,84.14379358291626,80.989359766347,87.29822739948553,84.23529624938965,78.90751749272582,89.56307500605348,634.0
636.0,90.7973861694336,88.35430536297066,93.24046697589652,86.06536030769348,83.68785612639418,88.44286448899278,84.73202705383301,81.33912117184317,88.12493293582284,85.35947799682617,79.54946564115774,91.1694903524946,90.91503500938416,88.60376605193107,93.22630396683724,84.74510073661804,82.44699163426206,87.04320983897402,84.1568660736084,81.04023990636789,87.27349224084891,84.20915365219116,78.74672870370263,89.6715786006797,635.0
637.0,91.26797437667847,88.61402562260126,93.92192313075567,86.24836683273315,83.81615122680451,88.6805824386618,84.78431463241577,81.25175754218553,88.31687172264601,85.33333420753479,79.76786856136687,90.89879985370271,91.07189774513245,88.4976136089724,93.64618188129249,85.05882620811462,83.12403026385194,86.99362215237731,84.35294389724731,81.350460869515,87.35542692497962,84.49673414230347,79.04765947793204,89.94580880667489,636.0
638.0,90.90196132659912,88.23644847089311,93.56747418230513,86.14379167556763,83.68085800780564,88.60672534332961,85.07189631462097,81.9286560245551,88.21513660468685,85.41176557540894,79.98370165714458,90.83982949367329,90.88889122009277,88.51489279458681,93.26288964559873,85.2418315410614,83.38373692799294,87.09992615412986,84.78431582450867,81.83103725072105,87.73759439829628,84.70588445663452,79.4309651491998,89.98080376406924,637.0
639.0,90.95424890518188,88.36548566185277,93.543012148511,86.45751714706421,84.23414195399866,88.68089234012976,85.01960873603821,81.62393405914403,88.41528341293238,85.33333420753479,79.66368715488439,91.0029812601852,90.90196251869202,88.72273680697668,93.08118823040735,85.38562297821045,83.642471801393,87.1287741550279,84.61438179016113,81.4878346368374,87.74092894348486,84.7973883152008,79.7892562718875,89.80552035851412,638.0
640.0,89.96078491210938,87.19182560265568,92.72974422156307,86.6143798828125,84.40642891476813,88.82233085085687,85.12418389320374,81.96332516489086,88.28504262151661,85.51634073257446,80.07350141245726,90.95918005269166,90.37908673286438,87.94257130247294,92.81560216325582,85.6601333618164,83.91698296720602,87.40328375642679,84.49673414230347,81.4368899029853,87.55657838162163,84.77124452590942,80.05425578602292,89.48823326579593,639.0
641.0,90.82352995872498,88.35643709801809,93.29062281943186,86.71895503997803,84.71379286969159,88.72411721026447,85.12418389320374,81.99047148286299,88.25789630354448,85.62091588973999,80.74560737014241,90.49622440933757,90.84967494010925,88.56536415737445,93.13398572284406,85.69934844970703,83.9717071716347,87.42698972777936,84.69281315803528,81.54285424335856,87.842772072712,84.75817084312439,79.92015685281294,89.59618483343584,640.0
642.0,90.53594827651978,87.98676123772594,93.08513531531361,86.64052367210388,84.91275740156787,88.36828994263989,85.12418389320374,81.95792383024661,88.29044395616086,85.96078515052795,81.27619306613795,90.64537723491796,90.62745332717896,88.49018994412869,92.76471671022922,85.80392479896545,84.08061453983886,87.52723505809205,84.7320282459259,81.70404258511472,87.76001390673709,84.84967470169067,79.98217077179339,89.71717863158796,641.0
643.0,90.24836659431458,87.28101771716294,93.21571547146621,86.66666746139526,84.91045464547967,88.42288027731085,85.28104662895203,82.1648319643691,88.39726129353495,86.24836683273315,81.4370926790696,91.05964098639672,90.40522933006287,88.02952261192313,92.7809360482026,85.97385883331299,84.24423945879785,87.70347820782813,85.13725876808167,82.4338721225588,87.84064541360453,84.96732234954834,79.99592029043485,89.93872440866183,642.0
644.0,90.90196132659912,88.59930339469561,93.20461925850263,86.53594851493835,84.7175920555766,88.3543049743001,85.33333420753479,82.31630241017403,88.35036600489555,86.30065441131592,81.32354018084287,91.27776864178897,90.79738736152649,88.65672824073214,92.93804648232084,85.8823549747467,84.11825415043936,87.64645579905405,85.21568775177002,82.4464200958975,87.98495540764254,85.11111378669739,80.35839767052812,89.86382990286666,643.0
645.0,90.30065417289734,87.86317516413294,92.73813318166174,86.56209230422974,84.70330749498498,88.42087711347449,85.41176557540894,82.42576026094761,88.39777088987026,86.56209230422974,82.0866146044753,91.03757000398417,90.54902076721191,88.41425490545437,92.68378662896946,85.96078634262085,84.22082380973563,87.70074887550606,85.2418327331543,82.46447802530183,88.01918744100676,85.3071916103363,80.73357051414018,89.88081270653242,644.0
646.0,90.3529417514801,87.50039195544018,93.20549154752003,86.6143798828125,84.77825556878545,88.45050419683955,85.67320346832275,82.90856728298799,88.43783965365752,86.56209230422974,82.0363086284987,91.08787597996077,90.48366189002991,88.2306091207788,92.73671465928102,85.97385883331299,84.03795899587095,87.90975867075502,85.21568894386292,82.34455525515314,88.08682263257269,85.51634192466736,81.12396063990795,89.90872320942677,645.0
647.0,90.77124238014221,88.4965824650918,93.04590229519262,86.82353019714355,84.94872700281918,88.69833339146793,85.56862831115723,82.77784768515916,88.3594089371553,86.64052367210388,82.04542266460282,91.23562467960494,90.73202729225159,88.69306229448051,92.77099229002266,86.06536030769348,84.14953600770917,87.98118460767779,85.35947918891907,82.6233437542595,88.09561462357864,85.58170080184937,81.15710025645916,90.00630134723957,646.0
648.0,91.11111164093018,88.59668250169447,93.62554078016588,86.92810535430908,85.06794213567265,88.78826857294551,85.4640531539917,82.43853779373086,88.48956851425254,86.58823609352112,81.9411821432864,91.23529004375584,90.75817227363586,88.74440132650523,92.7719432207665,86.104576587677,84.0913352577128,88.1178179176412,85.20261764526367,82.41061217298065,87.9946231175467,85.64706206321716,81.24326918928269,90.05085493715164,647.0
649.0,90.87581753730774,88.37262650695062,93.37900856766485,87.05882430076599,85.14210829754514,88.97554030398685,85.51634073257446,82.70451572754845,88.32816573760047,86.30065441131592,81.67220680520998,90.92910201742185,90.73202729225159,88.77538748475105,92.68866709975212,86.06536149978638,83.8802624597176,88.25046053985515,85.43791055679321,82.71413798859565,88.16168312499077,85.73856353759766,81.24574735306707,90.23137972212824,648.0
650.0,90.84967374801636,88.44465827136985,93.25468922466287,86.95424914360046,85.03219160841628,88.87630667878464,85.64705967903137,82.69877505315507,88.59534430490767,86.37908577919006,81.89693153247242,90.8612400259077,90.69281220436096,88.72083862952847,92.66478577919345,86.1699378490448,84.13244149690667,88.20743420118293,85.51634311676025,82.85034932208076,88.18233691143975,85.89542627334595,81.42166676227481,90.36918578441708,649.0
651.0,91.16339921951294,88.5991745702111,93.72762386881477,86.92810535430908,85.00916190582387,88.84704880279429,85.7516348361969,82.90718335253825,88.59608631985554,86.53594851493835,82.15052754829944,90.92136948157727,91.03268265724182,88.92977199853893,93.13559331594472,86.33987188339233,84.4048566402061,88.27488712657856,85.42483925819397,82.6848023133916,88.16487620299634,86.06536149978638,81.76716340819937,90.36355959137339,650.0
652.0,91.34640574455261,88.70213237359046,93.99067911551477,87.03268051147461,85.27063953966336,88.79472148328585,85.85620999336243,82.81099156180224,88.90142842492261,86.74509882926941,82.56556620696882,90.92463145157,91.04575395584106,88.9773570862779,93.11415082540422,86.58823847770691,84.77670766414184,88.39976929127198,85.45098304748535,82.64790780566986,88.25405828930084,86.039217710495,81.9344026039208,90.14403281706919,651.0
653.0,91.34640574455261,88.83810024104939,93.85471124805584,87.11111187934875,85.38038118066117,88.84184257803633,85.93464136123657,82.94434724486014,88.924935477613,86.71895503997803,82.49367866942687,90.94423141052918,90.87581992149353,88.88927832277429,92.86236152021277,86.58823728561401,84.70558887495149,88.47088569627654,85.62091827392578,82.80590417076182,88.43593237708974,86.01307392120361,82.08633516581784,89.93981267658938,652.0
654.0,91.52941226959229,88.83552343998127,94.2233010992033,87.39869356155396,85.66057391209831,89.1368132110096,86.14379167556763,83.1301599902533,89.15742336088195,86.64052367210388,82.20435324478014,91.07669409942763,91.22875928878784,89.0480627392225,93.40945583835318,86.70588374137878,84.72904267999087,88.6827248027667,85.72549223899841,82.96387120763768,88.48711327035915,86.28758430480957,82.40779717994069,90.16737142967845,653.0
655.0,91.34640574455261,88.60379888387672,94.0890126052285,87.45098114013672,85.66581781075675,89.23614446951669,85.98692893981934,82.83148079186537,89.1423770877733,86.82353019714355,82.47292557595603,91.17413481833108,91.2156891822815,88.98789969121343,93.44347867334956,86.84967637062073,85.07627716729225,88.62307557394921,85.5294144153595,82.91969618266359,88.13913264805541,86.44444584846497,82.66273646220272,90.22615523472722,654.0
656.0,91.11111164093018,88.5379066067196,93.68431667514075,87.39869356155396,85.38927504563681,89.4081120774711,86.06536030769348,82.92456728324457,89.20615333214239,87.00653672218323,82.83928723563962,91.17378620872684,91.09804153442383,89.10088422750731,93.09519884134035,86.94117903709412,85.11613886998484,88.7662192042034,85.55555820465088,82.81240670272389,88.29870970657787,86.50980710983276,82.67481546050526,90.34479875916027,655.0
657.0,91.58169984817505,88.90818579522133,94.25521390112877,87.4771249294281,85.4745209088164,89.4797289500398,86.27451062202454,83.48771266978714,89.06130857426193,86.9019615650177,82.71650501579073,91.08741811424467,91.07189774513245,89.10534699835803,93.03844849190686,87.00653791427612,85.30129470624914,88.71178112230311,85.69934964179993,83.04668873092156,88.3520105526783,86.4575183391571,82.57773000935791,90.3373066689563,656.0
658.0,91.26797437667847,88.87649634841841,93.65945240493852,87.4771249294281,85.68146335577866,89.27278650307754,86.19607925415039,83.37636522421884,89.01579328408194,87.03268051147461,82.68011253235457,91.38524849059465,91.07189774513245,89.13931037016312,93.00448512010178,87.04575419425964,85.36702030658778,88.72448808193151,85.73856353759766,83.10692228445323,88.37020479074208,86.6797399520874,82.95413506835645,90.40534483581835,657.0
659.0,91.2156867980957,88.7782077893313,93.6531658068601,87.60784387588501,85.8003264916012,89.41536126016882,85.85620999336243,82.90213532925792,88.81028465746694,87.29411840438843,83.00084171589315,91.58739509288371,91.05882525444031,89.14467560512706,92.97297490375355,87.05882549285889,85.50181453817648,88.6158364475413,85.72549343109131,83.09417651118405,88.35681035099857,86.83660387992859,83.21442725839749,90.45878050145969,658.0
660.0,91.47712469100952,88.96371512164986,93.99053426036919,87.4771249294281,85.63449775153529,89.31975210732091,86.30065441131592,83.7974633809588,88.80384544167303,87.34640598297119,83.19579638977898,91.4970155761634,91.20261669158936,89.09757612898089,93.30765725419782,87.01960921287537,85.45807790684889,88.58114051890185,85.83006858825684,83.26750994796853,88.39262722854514,86.88889145851135,83.30048458773516,90.47729832928755,659.0
661.0,91.372549533844,88.89577905121006,93.84932001647793,87.55555629730225,85.77182933398242,89.33928326062207,86.01307272911072,83.04370906515727,88.98243639306416,87.29411840438843,83.24879466882935,91.33944213994751,91.24183297157288,89.10586810585863,93.37779783728712,87.1241843700409,85.56648840935614,88.68188033072565,85.96078634262085,83.45853352356218,88.46303916167952,86.92810773849487,83.26739387711994,90.5888215998698,660.0
662.0,91.372549533844,88.82940243597069,93.9156966317173,87.52941250801086,85.81854168310082,89.24028333292091,86.27451062202454,83.4572216314837,89.09179961256537,87.39869356155396,83.3268455895873,91.47054153352062,91.20261669158936,89.17405107396986,93.23118230920885,87.18954563140869,85.60736098624173,88.77173027657565,86.07843399047852,83.56018568211739,88.59668229883964,86.98039412498474,83.30471440478892,90.65607384518056,661.0
663.0,91.68627500534058,89.19814707747513,94.17440293320603,87.58170008659363,85.98607199663725,89.17732817655,86.22222304344177,83.50119584111852,88.94325024576503,87.52941250801086,83.64219939165001,91.41662562437172,91.25490427017212,89.22381153242412,93.28599700792012,87.1895444393158,85.53929833762925,88.83979054100234,86.14379286766052,83.65712461344431,88.63046112187673,87.16340065002441,83.58572424919704,90.74107705085179,662.0
664.0,91.60784363746643,89.08087362672235,94.13481364821051,87.68627524375916,86.00360198405106,89.36894850346725,86.0392165184021,83.197168966281,88.8812640705232,87.66013145446777,83.97603645768017,91.34422645125538,91.46405339241028,89.31930586785911,93.60880091696144,87.2549033164978,85.70545634061828,88.80435029237732,86.1699366569519,83.5741692933708,88.76570402053301,87.21568822860718,83.70125548570043,90.73012097151393,663.0
665.0,91.68627500534058,88.9904839355281,94.38206607515305,87.63398766517639,85.95334662029157,89.31462871006121,86.11764788627625,83.20287917485054,89.03241659770195,87.73856282234192,84.04427795319718,91.43284769148666,91.2156879901886,89.17871427373677,93.25266170664042,87.34640717506409,85.77601019150035,88.91680415862783,86.24836802482605,83.56202152004188,88.93471452961022,87.37255096435547,84.09759243045697,90.64750949825397,664.0
666.0,91.6601312160492,89.07136797272008,94.2488944593783,87.66013145446777,85.9643081586495,89.35595475028605,86.24836683273315,83.59120077991848,88.90553288554783,87.71241903305054,83.9080709693877,91.51676709671338,91.46405458450317,89.31383820527745,93.6142709637289,87.38562345504761,85.86891825250056,88.90232865759465,86.09150528907776,83.3606835353059,88.82232704284962,87.37255215644836,84.11688934169241,90.62821497120432,665.0
667.0,91.71241879463196,89.14320116731206,94.28163642195186,87.52941250801086,85.90565376695335,89.15317124906838,86.3267982006073,83.70491370583333,88.94868269538127,88.00000071525574,84.61718228202731,91.38281914848416,91.38562202453613,89.24446262900761,93.52678142006465,87.51634240150452,86.04104027693518,88.99164452607386,86.18300914764404,83.68965160294259,88.6763666923455,87.46405363082886,84.26063914956028,90.66746811209744,666.0
668.0,91.42483711242676,88.96259732654015,93.88707689831337,87.73856282234192,86.02071492462912,89.45641072005472,86.37908577919006,83.84704932612621,88.91112223225392,88.02614450454712,84.69652996315236,91.35575904594188,91.39869451522827,89.27144727148948,93.52594175896706,87.59477496147156,86.11701476081437,89.07253516212874,86.33987188339233,83.80134792738673,88.87839583939794,87.477126121521,84.28499899685201,90.66925324618998,667.0
669.0,91.24183058738708,88.9254849546456,93.55817622012857,87.73856282234192,86.12060229689588,89.35652334778796,86.40522956848145,83.96845168989373,88.84200744706916,87.86928176879883,84.21803225670301,91.52053128089464,91.43791079521179,89.34385610386958,93.531965486554,87.52941489219666,86.09567225594435,88.96315752844896,86.24836802482605,83.66662688493048,88.83010916472162,87.58170247077942,84.48074037342907,90.68266456812977,668.0
670.0,91.47712469100952,89.13255001718612,93.82169936483292,87.68627524375916,86.14678560789247,89.22576487962584,86.37908577919006,83.67886136032622,89.0793101980539,87.94771313667297,84.60938566616608,91.28604060717987,91.32026314735413,89.22702345910945,93.4135028355988,87.56862998008728,86.14310482326037,88.99415513691419,86.31372928619385,83.66784089439405,88.95961767799365,87.63399004936218,84.57938730625747,90.68859279246689,669.0
671.0,91.5032684803009,88.8937961158798,94.11274084472201,87.84313797950745,86.30198432985736,89.38429162915753,86.6143798828125,84.16257188985821,89.06618787576679,87.79085040092468,84.2959821301865,91.28571867166286,91.29412055015564,89.34294508869706,93.24529601161422,87.68627643585205,86.37045619786873,89.00209667383537,86.44444704055786,83.78607511622515,89.10281896489057,87.59477376937866,84.53842353553233,90.651124003225,670.0
672.0,91.39869332313538,88.9402733883106,93.85711325796015,87.86928176879883,86.28601682487965,89.452546712718,86.64052367210388,84.28685653154616,88.9941908126616,87.86928176879883,84.40411998758823,91.33444355000942,91.29411935806274,89.3434923764087,93.24474633971678,87.6993477344513,86.41158322556552,88.98711224333707,86.36601567268372,83.68763355742647,89.04439778794097,87.71242022514343,84.77451478190261,90.65032566838426,671.0
673.0,91.372549533844,89.06174319711295,93.68335587057504,87.92156934738159,86.32969378962468,89.5134449051385,86.45751714706421,83.98834731711557,88.92668697701285,87.97385692596436,84.73476909462019,91.21294475730852,91.3464081287384,89.36848793967594,93.32432831780086,87.68627643585205,86.41336098686001,88.95919188484409,86.50980591773987,83.86351427805153,89.15609755742821,87.8954267501831,85.11884095536342,90.67201254500279,672.0
674.0,91.39869332313538,88.9109087984774,93.88647784779336,87.94771313667297,86.42496364642432,89.47046262692163,86.64052367210388,84.40794509291568,88.87310225129208,88.20915102958679,85.05776691304659,91.36053514612699,91.2156879901886,89.35747942378728,93.07389655658992,87.79085159301758,86.45505355917315,89.126649626862,86.57516598701477,83.90957148050681,89.24076049352273,87.85621047019958,85.1336135831976,90.57880735720157,673.0
675.0,91.52941226959229,89.15406520730475,93.90475933187982,88.13071966171265,86.54475887905603,89.71668044436926,86.56209230422974,84.23580917736832,88.88837543109115,88.15686345100403,85.04476405167286,91.2689628503352,91.30719065666199,89.30971222762525,93.30466908569872,87.8300678730011,86.59220050143449,89.0679352445677,86.60130977630615,83.95647099904825,89.24614855356405,87.8954267501831,85.2071723493378,90.58368115102842,674.0
676.0,91.6601312160492,89.38960670795022,93.93065572414817,88.10457587242126,86.43311037040858,89.77604137443394,86.56209230422974,84.23397355558276,88.89021105287671,88.13071966171265,84.95234015642856,91.30909916699673,91.42483711242676,89.41967494214032,93.4299992827132,87.8300678730011,86.6078278654737,89.0523078805285,86.57516598701477,83.88882074390118,89.26151123012836,87.8954267501831,85.2047896713028,90.5860638290634,675.0
677.0,91.47712469100952,89.0963884958879,93.85786088613115,88.18300724029541,86.6019022768416,89.76411220374922,86.66666746139526,84.34479574772011,88.98853917507041,88.15686345100403,85.0792719195817,91.23445498242636,91.47712588310242,89.32790259098026,93.62634917522458,87.85621166229248,86.63222666921172,89.08019665537324,86.69281244277954,84.16035433601256,89.22527054954652,87.90849924087524,85.25398611402977,90.56301236772072,676.0
678.0,91.47712469100952,89.25605630319217,93.69819307882688,88.39215755462646,86.61803608365878,90.16627902559415,86.64052367210388,84.31240492345691,88.96864242075085,88.26143860816956,85.30447317650368,91.21840403983543,91.59477353096008,89.36363028629788,93.82591677562229,87.80392289161682,86.61516999806304,88.9926757851706,86.78431630134583,84.27354312674366,89.29508947594799,87.94771432876587,85.3784135521882,90.51701510534353,677.0
679.0,91.60784363746643,89.23609613333468,93.97959114159818,88.31372618675232,86.80450249659178,89.82294987691286,86.77124261856079,84.51014489080309,89.03234034631849,88.3398699760437,85.45160238898723,91.22813756310018,91.41176700592041,89.26155057234116,93.56198343949966,87.90849924087524,86.66925199294677,89.14774648880372,86.78431630134583,84.12401779478505,89.4446148079066,88.03921818733215,85.40895617095781,90.6694802037065,678.0
680.0,91.63398742675781,89.29378968520288,93.97418516831274,88.47058892250061,86.99630172359102,89.9448761214102,86.79738640785217,84.47183793539938,89.12293488030497,88.36601376533508,85.3326018191151,91.39942571155507,91.32026314735413,89.37951472321932,93.26101157148894,87.8954267501831,86.71045274564203,89.08040075472418,86.77124381065369,84.09525339257632,89.44723422873105,88.01307320594788,85.30889646630041,90.71724994559534,679.0
681.0,91.47712469100952,89.31255155516935,93.6416978268497,88.47058892250061,87.07673015459375,89.86444769040747,86.84967398643494,84.52486040054573,89.17448757232414,88.39215755462646,85.40786948672591,91.37644562252702,91.38562321662903,89.45702010426143,93.31422632899663,87.9869294166565,86.86968501217757,89.10417382113542,86.90196394920349,84.26416063092414,89.53976726748284,88.03921699523926,85.41912527930998,90.65930871116853,680.0
682.0,91.60784363746643,89.17914330379823,94.03654397113463,88.49673271179199,87.21262280765193,89.78084261593206,87.08496809005737,84.95822265342085,89.2117135266939,88.36601376533508,85.26161079036201,91.47041674030815,91.4379096031189,89.44578506223186,93.43003414400593,88.09150576591492,86.88864398378402,89.29436754804581,86.9019627571106,84.337653961084,89.46627155313719,88.06536078453064,85.38657805864428,90.744143510417,681.0
683.0,91.6601312160492,89.42372907081395,93.89653336128444,88.60130786895752,87.28629865688492,89.91631708103012,87.00653672218323,84.64525896665275,89.36781447771371,88.47058892250061,85.53391862038508,91.40725922461614,91.47712588310242,89.45699892451542,93.49725284168942,88.1176495552063,86.94172289789498,89.29357621251762,86.84967517852783,84.22250220343831,89.47684815361735,88.13072204589844,85.60121773033599,90.66022636146089,682.0
684.0,91.81699395179749,89.34436638338137,94.2896215202136,88.65359544754028,87.40182928739328,89.90536160768728,87.1895432472229,85.11650395547147,89.26258253897433,88.44444513320923,85.5103943898408,91.37849587657766,91.4117681980133,89.44576219644914,93.37777419957747,88.16993832588196,86.98984231221674,89.35003433954718,87.01961040496826,84.51428566024154,89.52493514969498,88.1176495552063,85.48885053482991,90.74644857558269,683.0
685.0,91.89542531967163,89.4886342684188,94.30221637092446,88.65359544754028,87.32244262564386,89.98474826943671,87.08496809005737,84.62828641461334,89.5416497655014,88.54902029037476,85.66489698609439,91.43314359465512,91.52941226959229,89.52254647778334,93.53627806140123,88.20915222167969,87.03759288842276,89.38071155493661,86.95424914360046,84.32943353053301,89.57906475666792,88.1830084323883,85.75439613394326,90.61162073083335,684.0
686.0,91.68627500534058,89.56113708627058,93.81141292441058,88.67973923683167,87.33517556579757,90.02430290786576,87.26797461509705,85.208165864833,89.32778336536109,88.57516407966614,85.74486493276264,91.40546322656964,91.54248595237732,89.58355425387634,93.5014176508783,88.24836850166321,87.08522658655328,89.41151041677314,87.00653672218323,84.54776928294865,89.4653041614178,88.26144099235535,85.82133552953454,90.70154645517616,685.0
687.0,91.81699395179749,89.40559252519049,94.22839537840449,88.6274516582489,87.1895432472229,90.0653600692749,86.82353019714355,84.02236011867282,89.62470027561429,88.52287650108337,85.75237485356686,91.29337814859988,91.51634335517883,89.47947537924891,93.55321133110876,88.26143980026245,87.09170602195174,89.43117357857317,86.94117784500122,84.16959790082296,89.71275778917948,88.39215755462646,86.15575540939122,90.62855969986171,686.0
688.0,92.00000047683716,89.81382623933999,94.18617471433433,88.65359544754028,87.18802675913824,90.11916413594233,87.39869356155396,85.30392499370495,89.49346212940296,88.60130786895752,85.77584271216968,91.42677302574536,91.46405458450317,89.48883637219241,93.43927279681394,88.24836850166321,87.03138297661035,89.46535402671607,87.24183320999146,84.70103949189964,89.78262692808327,88.31372737884521,85.91698447375806,90.71047028393237,687.0
689.0,91.86928153038025,89.79335929792084,93.94520376283965,88.73202681541443,87.18147748538118,90.28257614544768,86.6143798828125,83.66290933028489,89.56585043534011,88.67973923683167,85.8966226573404,91.46285581632293,91.49019718170166,89.55882839001572,93.4215659733876,88.26143980026245,87.05220214331507,89.47067745720983,86.8104600906372,83.84563151726913,89.77528866400529,88.54902267456055,86.43294876478797,90.66509658433313,688.0
690.0,91.63398742675781,89.50804559696525,93.75992925655038,88.67973923683167,87.13692336812969,90.22255510553364,87.21568703651428,84.9489285361629,89.48244553686567,88.6274516582489,85.97898128155386,91.27592203494395,91.47712588310242,89.51492486425013,93.4393269019547,88.31372737884521,87.13055786889409,89.49689688879634,87.24183201789856,84.5807302507938,89.90293378500331,88.54902148246765,86.24126859916916,90.85677436576614,689.0
691.0,91.97385668754578,89.86486133354,94.08285204155155,88.81045818328857,87.17882599017491,90.44209037640223,87.34640598297119,85.35664204358497,89.33616992235741,88.73202681541443,86.14161394262885,91.3224396882,91.5032696723938,89.47976356623218,93.52677577855542,88.32679867744446,87.14525675093661,89.5083406039523,87.28104829788208,84.86955819966347,89.69253839610069,88.61438155174255,86.54165153468553,90.68711156879958,690.0
692.0,91.92156910896301,89.69282065539379,94.15031756253224,88.81045818328857,87.32405097962916,90.29686538694799,86.84967398643494,84.21965556228974,89.47969241058013,88.67973923683167,86.11718107542231,91.24229739824102,91.41176700592041,89.52617134934967,93.29736266249115,88.39215874671936,87.22425230947074,89.56006518396798,87.26797699928284,84.52350242487397,90.0124515736917,88.65359663963318,86.47182365155233,90.83536962771403,691.0
693.0,91.73856258392334,89.57596388353542,93.90116128431126,88.75817060470581,87.25064617238209,90.26569503702953,86.95424914360046,84.4003742486805,89.50812403852042,88.9150333404541,86.51108383806842,91.31898284283979,91.54248476028442,89.64728480060275,93.4376847199661,88.43137383460999,87.22797814711885,89.63476952210112,87.2549045085907,84.57476909237593,89.93503992480547,88.61438035964966,86.56184315302791,90.66691756627141,692.0
694.0,92.05228805541992,90.02846492130365,94.07611118953619,88.83660197257996,87.3792176168671,90.29398632829282,87.34640598297119,85.35664204358497,89.33616992235741,88.9150333404541,86.30163498730683,91.52843169360138,91.5032696723938,89.54521073048335,93.46132861430425,88.4052300453186,87.21288962285647,89.59757046778074,87.41176724433899,84.82094068479002,90.00259380388796,88.73202800750732,86.55810090868465,90.90595510633,693.0
695.0,91.89542531967163,89.71394580678572,94.07690483255755,88.78431439399719,87.4467586836787,90.12187010431569,87.37254977226257,85.17623805750084,89.56886148702431,88.78431439399719,86.06360119862234,91.50502758937205,91.54248595237732,89.73083711689601,93.35413478785863,88.45751881599426,87.23947955119218,89.67555808079635,87.45098233222961,84.85340594913556,90.04855871532367,88.71895551681519,86.77699909938269,90.66091193424768,694.0
696.0,91.84313774108887,89.52384322665333,94.16243225552441,88.83660197257996,87.4513511488217,90.22185279633821,87.11111187934875,84.53028153488573,89.69194222381178,88.9150333404541,86.49867673175781,91.33138994915039,91.46405458450317,89.59667091914964,93.3314382498567,88.52287888526917,87.36876938000852,89.67698839052981,87.33333468437195,84.61544848887398,90.05122087986992,88.81045937538147,86.89854110579873,90.72237764496421,695.0
697.0,92.02614426612854,89.87821279609577,94.17407573616131,88.83660197257996,87.41482684883508,90.25837709632484,87.79085040092468,85.9155915489938,89.66610925285556,88.81045818328857,86.26798307567614,91.352933290901,91.4379096031189,89.56972541171307,93.30609379452473,88.50980639457703,87.35773642134116,89.6618763678129,87.66013383865356,85.11933846462838,90.20092921267874,88.79738807678223,86.77726231383899,90.81751383972546,696.0
698.0,91.73856258392334,89.65647606322747,93.8206491046192,88.86274576187134,87.49050809495608,90.23498342878659,87.34640598297119,85.13690774706487,89.55590421887752,88.94117712974548,86.62188261530994,91.26047164418102,91.5032684803009,89.62482311995126,93.38171384065055,88.6274528503418,87.39511917047442,89.85978653020918,87.43791103363037,84.80180804919931,90.07401401806143,88.90196323394775,87.01478368829221,90.7891427796033,697.0
699.0,92.00000047683716,89.77125202326793,94.22874893040638,88.94117712974548,87.4926130145499,90.38974124494106,87.37254977226257,85.03308231555663,89.71201722896852,89.01960849761963,86.76873603600136,91.2704809592379,91.59477233886719,89.64622628212547,93.5433183956089,88.56209397315979,87.41410818233054,89.71007976398904,87.37255096435547,84.69066217322506,90.05443975548587,88.86274814605713,86.92519506056031,90.80030123155395,698.0
700.0,91.84313774108887,89.74633086530618,93.93994461687156,88.96732091903687,87.6132593879723,90.32138245010142,87.81699419021606,86.04769502083127,89.58629335960086,88.99346470832825,86.58064647700053,91.40628293965597,91.46405458450317,89.61506264221886,93.31304652678749,88.53594899177551,87.3707882625178,89.70110972103322,87.6078450679779,85.10337542791451,90.1123147080413,88.95424962043762,86.92599877211434,90.9825004687609,699.0
701.0,91.97385668754578,89.91819994462844,94.02951343046311,60.13072013854981,46.690801966739656,73.57063831035997,49.699347615242004,43.419120414799124,55.979574815684884,50.43137311935425,37.31237261570528,63.55037362300322,91.52941465377808,89.69958214238697,93.35924716516918,61.05882525444031,51.06455174845432,71.0530987604263,48.47058892250061,42.184073959991295,54.757103885009926,50.339869856834405,37.10942571450131,63.570313999167496,700.0
702.0,91.81699395179749,89.75718520153345,93.87680270206152,62.16993689537048,54.52393999446591,69.81593379627506,42.95424938201904,36.37816299111909,49.530335772918995,49.411765933036804,37.98263692558757,60.84089494048604,91.5686309337616,89.8793698601592,93.25789200736399,62.73202776908875,55.483988207127666,69.98006733104984,43.62091541290283,37.99570838874852,49.246122437057146,47.93464183807373,35.294245690149225,60.575037985998236,701.0
703.0,91.97385668754578,89.93698871161585,94.0107246634757,61.934642791748054,55.326932578780365,68.54235300471575,45.437909960746765,33.9626760282702,56.91314389322333,45.882354378700256,36.65161477572798,55.113093981672534,91.5032696723938,89.6866776492356,93.31986169555199,62.692811489105225,56.113476958486494,69.27214601972396,45.32026171684265,35.56804570054922,55.07247773313608,46.79738640785217,37.06924808158755,56.52552473411679,702.0
704.0,92.00000047683716,89.81578114828635,94.18421980538797,63.346407413482666,57.35925134007262,69.33356348689271,55.503270626068115,52.91747936779816,58.08906188433807,52.73202776908874,37.64216722560707,67.82188831257041,91.52941465377808,89.70425852294782,93.35457078460833,63.67320418357849,58.39496425819188,68.9514441089651,53.89542579650879,50.11682400931633,57.674027583701246,52.509805560112,38.007981854859075,67.01162926536492,703.0
705.0,91.86928153038025,89.80988760415632,93.92867545660418,62.69281268119812,55.003360237480706,70.38226512491553,55.346407294273384,46.33693995093779,64.35587463760898,53.176472187042236,41.3645113585123,64.98843301557217,91.73856377601624,89.77527457054008,93.7018529814924,62.5882363319397,55.161863307112725,70.01460935676667,52.849674224853516,43.02088203992663,62.6784664097804,52.50980615615845,40.09618303720221,64.92342927511469,704.0
706.0,91.92156910896301,90.06969173650154,93.77344648142449,63.79085183143616,55.77105536818378,71.81064829468853,53.751636147499084,39.778335893330016,67.72493640166815,57.33333468437195,44.87430203448209,69.79236733426181,91.6601312160492,89.7093945480654,93.61086788403298,63.333333730697625,54.1126647716971,72.55400268969815,51.71241879463195,39.222224707584104,64.2026128816798,55.83006560802459,41.41882705625353,70.24130415979565,705.0
707.0,91.84313774108887,89.80417357444682,93.88210190773091,66.43137454986572,59.24278324084608,73.61996585888537,53.516342043876655,43.15213358743833,63.88055050031498,58.901963233947754,50.964298058548366,66.83962840934714,91.5032696723938,89.88043090874528,93.12610843604232,66.6143810749054,58.19322289511133,75.03553925469946,51.542484164237976,42.851320174720804,60.23364815375515,58.10457587242126,50.082646897396856,66.12650484744566,706.0
708.0,92.05228805541992,89.95792738720829,94.14664872363156,67.6078450679779,57.77720667747995,77.43848345847586,55.450982451438904,47.369949457435574,63.532015445442234,57.22875952720642,47.88102828366837,66.57649077074447,91.73856496810913,90.00216733518977,93.4749626010285,67.1895444393158,57.14861631767024,77.23047256096135,54.00000035762786,47.70723765559045,60.292763059665276,56.10457539558411,46.19872141972939,66.01042937143885,707.0
709.0,92.02614426612854,89.98634222636026,94.06594630589682,67.97385811805725,57.52942247631276,78.41829375980174,61.09804153442383,56.177727602396615,66.01835546645104,58.92810642719268,48.73730786988311,69.11890498450225,91.59477353096008,89.96956826446237,93.2199787974578,68.0522894859314,57.496034948290315,78.60854402357248,59.24183130264282,54.11525658568285,64.36840601960279,58.00000250339507,47.96018123458323,68.03982377220692,708.0
710.0,92.02614426612854,89.99053504074169,94.06175349151539,65.8823549747467,57.27622218921084,74.48848776028257,60.339871644973755,55.36516123701738,65.31458205293012,59.973857998847954,49.26750447016881,70.6802115275271,91.68627619743347,90.0139180384623,93.35863435640465,65.93464136123657,56.84034405899831,75.02893866347483,58.43137264251709,52.3631415911771,64.49960369385708,59.032679796218865,48.68848131826231,69.37687827417543,709.0
711.0,92.10457563400269,89.98547676641181,94.22367450159356,68.0522894859314,59.267528894263975,76.83705007759882,58.92810702323914,54.03233780442117,63.82387624205712,61.41176700592042,49.46924800121967,73.35428601062117,91.69934868812561,90.05558693603325,93.34311044021797,68.01307439804077,59.44566976992422,76.58047902615732,57.93464124202728,51.39630873958402,64.47297374447054,60.30065417289734,48.172937889201464,72.42837045659321,710.0
712.0,92.02614426612854,89.83489542755542,94.21739310470166,69.07189726829529,59.83163022688677,78.3121643097038,59.32026386260987,53.58097263464471,65.05955509057503,62.77124345302582,50.30405380153309,75.23843310451855,91.69934868812561,90.05039734555137,93.34830003069985,69.75163698196411,60.48090540280963,79.02236856111858,58.679739236831665,52.57546576184494,64.78401271181839,62.287583351135254,50.0131319042483,74.56203479802221,711.0
713.0,91.58169984817505,89.46461782587559,93.6987818704745,68.49673390388489,57.818908134126715,79.17455967364306,60.49673438072205,56.610840230564314,64.3826285308798,61.80392265319824,49.21126895896896,74.39657634742753,91.46405458450317,89.94200612236267,92.98610304664368,69.32026386260986,59.358933713813634,79.2815940114061,60.470588207244866,56.24127018996448,64.69990622452525,62.75817155838013,50.651185234830265,74.86515788192999,712.0
714.0,92.05228805541992,90.0625241160337,94.04205199480614,69.07189726829529,58.911662567699565,79.23213196889101,61.88235521316528,56.825880066855945,66.93883035947462,63.52941334247589,50.13566309630478,76.923163588647,91.25490307807922,89.8914106029922,92.61839555316625,69.09804224967957,59.85904537270923,78.3370391266499,61.34640574455261,56.213169741088585,66.47964174801663,63.80392372608185,51.68468272669162,75.92316472547208,713.0
715.0,91.11111164093018,88.54455572644846,93.67766755541189,70.66666841506958,62.01815038704402,79.31518644309514,63.39869499206543,55.75974102453973,71.03764895959114,63.738563656806946,50.96196422163068,76.51516309198321,91.07189655303955,89.63131596136813,92.51247714471097,70.1307213306427,62.52132168935755,77.74012097192785,62.84967660903931,56.02741716771647,69.67193605036213,63.228759765625,52.0329457186272,74.42457381262281,714.0
716.0,91.92156910896301,89.78880627247638,94.05433194544965,71.97385787963867,65.30937061554872,78.63834514372863,66.4575183391571,58.766954879490804,74.1480817988234,65.69934844970703,55.86384435254333,75.53485254687072,91.68627619743347,89.97603015378165,93.3965222410853,71.52941346168518,66.13604822755191,76.92277869581845,64.8888909816742,58.0561824196922,71.7215995436562,64.601309299469,55.05092627684377,74.15169232209422,715.0
717.0,91.89542531967163,89.84309623048266,93.9477544088606,72.83660292625427,67.42130333964184,78.2519025128667,64.05228972434998,56.86690811220764,71.23767133649231,68.28758358955383,61.0680387791491,75.50712839995856,91.39869332313538,89.93896590424454,92.85842074202621,71.8562114238739,66.33022121345836,77.38220163428944,62.75817155838013,57.1237053374848,68.39263777927545,67.81699538230896,60.27985289633359,75.35413786828433,716.0
718.0,91.71241879463196,89.66509132723064,93.75974626203327,73.25490355491638,68.07490242706983,78.43490468276293,65.09804129600525,56.968731014151956,73.22735157785854,70.9281063079834,63.1195774629208,78.736635153046,91.47712588310242,89.97627602431413,92.9779757418907,72.19608187675476,66.62581972365851,77.76634402985101,63.411765098571784,56.77763224616866,70.0458979509749,69.83006954193115,61.886324359273246,77.77381472458906,717.0
719.0,92.18300700187683,90.13818493308986,94.2278290706638,72.18300819396973,66.45713037369339,77.90888601424606,65.62091708183289,58.279677737915215,72.96215642575055,71.84313893318176,64.64314695675876,79.04313090960477,91.5686309337616,89.95437102537396,93.18289084214923,72.32679963111877,66.12856248310489,78.52503677913266,64.48366165161133,58.546623417314315,70.42069988590833,71.26797676086426,62.6498646695138,79.88608885221471,718.0
720.0,91.71241879463196,89.72437313185239,93.70046445741153,72.15686440467834,66.25710836605842,78.05662044329827,67.73856401443481,60.87090356374767,74.60622446512197,72.52287745475769,65.6496210533665,79.39613385614888,91.52941465377808,89.97199207151196,93.08683723604419,72.50980615615845,66.2015828511922,78.8180294611247,66.73202753067017,60.62484905096566,72.83920601037467,72.16993808746338,64.06623305792124,80.27364311700552,719.0
721.0,91.73856258392334,89.71896543715833,93.75815973068835,73.09804081916809,67.25986280904321,78.93621882929297,68.52287769317627,62.35452221985307,74.69123316649947,71.55555725097656,64.3171025569934,78.79401194495972,91.64706110954285,90.05183445901484,93.24228776007085,72.83660411834717,66.70802432629785,78.96518391039649,66.9019615650177,61.56612784007538,72.23779528996002,71.43791198730469,63.167290119333444,79.70853385527593,720.0
722.0,91.92156910896301,89.959913646038,93.88322457188802,73.33333492279053,67.56316312179325,79.1035067237878,69.09804105758667,62.572821492337106,75.62326062283624,71.68627619743347,64.31565156911033,79.05690082575661,91.59477353096008,89.97747300421568,93.21207405770448,72.75817275047302,67.19773744420323,78.31860805674282,67.71242022514343,62.34577461416755,73.07906583611931,71.26797676086426,63.19739029160928,79.33856323011923,721.0
723.0,91.7908501625061,89.64610317379463,93.93559715121758,73.83006691932678,67.56959825286225,80.09053558579132,69.38562273979187,63.38222081278858,75.38902466679517,72.99346566200256,65.99749804641425,79.98943327759088,91.45098209381104,89.95812271493106,92.943841472691,73.50327014923096,67.83098636771979,79.17555393074213,68.4052312374115,63.84442061269537,72.96604186212762,72.62745380401611,65.71147510058046,79.54343250745177,722.0
724.0,92.05228805541992,89.96815082357917,94.13642528726068,74.77124333381653,67.36511803710424,82.17736863052882,69.22876000404358,62.8151337719999,75.64238623608725,73.77777934074402,66.99385642463413,80.5617022568539,91.64706230163574,89.95628460847878,93.3378399947927,74.27451252937317,67.74026281230101,80.80876224644533,68.05229067802429,62.787218395093035,73.31736296095555,72.87582039833069,66.40935855830033,79.34228223836105,723.0
725.0,91.89542531967163,89.81415964920309,93.97669099014017,75.68627595901489,68.57980442409912,82.79274749393066,69.41176652908325,62.7074008832032,76.11613217496331,73.56862902641296,66.96091881344528,80.17633923938065,91.54248595237732,89.98027126085881,93.10470064389582,74.83660340309143,68.2789581939206,81.39424861226226,68.35294365882874,62.69049471262463,74.01539260503284,72.44444727897644,66.44852012047107,78.44037443748181,724.0
726.0,91.86928153038025,89.72652724579568,94.01203581496482,76.15686416625977,69.70008917090412,82.61363916161541,70.14379262924194,64.76553794510555,75.52204731337834,74.40523028373718,68.05263915528772,80.75782141218664,91.60784482955933,90.01986680265844,93.19582285646021,75.5947744846344,69.74033824285071,81.44921072641809,69.39869523048401,65.24119488962089,73.55619557134713,73.0065393447876,67.46503512782013,78.54804356175507,725.0
727.0,92.2352945804596,90.03509627317854,94.43549288774065,76.78431510925293,70.46327343244639,83.10535678605947,70.87581872940063,66.25476068273898,75.4968767760623,75.34640669822693,68.6806375800996,82.01217581635426,91.71241998672485,89.91687770280781,93.5079622706419,76.13072156906128,70.35511086499955,81.90633227312301,70.1960813999176,66.58471073928685,73.80745206054836,73.81699562072754,67.65504853726604,79.97894270418904,726.0
728.0,92.05228805541992,89.98254847016408,94.12202764067577,77.22875952720642,70.2942457024366,84.16327335197624,71.63398861885071,66.79120889368781,76.4767683440136,74.87581849098206,68.13054352423245,81.62109345773166,91.60784363746643,90.019191590728,93.19649568420486,76.26144051551819,70.34624496689749,82.17663606413889,71.32026433944702,68.24232642182159,74.39820225707246,73.94771575927734,67.44689346479176,80.44853805376293,727.0
729.0,92.05228805541992,90.03269090865491,94.07188520218493,77.35947847366333,70.68935289446668,84.02960405285998,73.15032839775085,68.44480944749661,77.8558473480051,75.55555701255798,69.18577418147349,81.92533984364248,91.62091732025146,90.02168016449633,93.2201544760066,76.19608163833618,70.53325755545198,81.85890572122038,72.16993689537048,68.86996217926774,75.46991161147322,74.45751786231995,68.43195574685167,80.48307997778822,728.0
730.0,91.97385668754578,89.91404793728174,94.03366543780982,77.59477257728577,71.50503715920937,83.68450799536217,73.07189702987671,68.5295311950296,77.61426286472381,76.18300795555115,70.07380236731325,82.29221354378905,91.66013360023499,89.96355526341533,93.35671193705464,76.19608283042908,70.74994810065644,81.64221756020171,71.90849900245667,68.32730104152826,75.48969696338507,75.45098304748535,69.50316338682275,81.39880270814795,729.0
731.0,91.86928153038025,89.82028549915886,93.91827756160164,78.19607973098755,72.38062900795823,84.01153045401686,72.57516503334045,67.62041687579895,77.52991319088196,76.88889026641846,71.5924334213157,82.18534711152121,91.73856377601624,90.11073260496622,93.36639494706625,76.6797411441803,71.27356112649657,82.08592116186402,71.67320609092712,67.92525076298237,75.42116141887188,76.00000381469727,70.42173562388986,81.57827200550467,730.0
732.0,92.02614426612854,89.81741952866562,94.23486900359146,78.24836730957031,72.59743699599463,83.899297623146,72.54902124404907,67.41590941508565,77.6821330730125,76.9673216342926,71.57811698018283,82.35652628840238,91.68627619743347,89.95739670174922,93.41515569311773,77.04575538635254,71.68022361506033,82.41128715764475,71.76470994949341,68.0581878741276,75.47123202485922,76.20915293693542,70.65110058491237,81.76720528895848,731.0
733.0,92.05228805541992,89.95792738720829,94.14664872363156,78.4052300453186,73.11684485726528,83.69361523337193,72.70588397979736,67.03548351571118,78.37628444388355,76.70588374137878,70.72743875582462,82.68432872693295,91.75163745880127,90.07099641391645,93.43227850368609,77.49019861221313,72.04127914790226,82.93911807652401,71.93464279174805,67.41641575578528,76.45286982771081,76.11765027046204,70.34033724367647,81.8949632972476,732.0
734.0,92.13071942329407,90.0858973545071,94.17554149208104,78.50980520248413,73.45671050523984,83.56289989972842,72.99346566200256,67.27714541399592,78.7097859100092,77.22875952720642,70.81859774354952,83.63892131086332,91.80392384529114,89.90029181458316,93.70755587599912,77.84314155578613,72.04637896047876,83.6399041510935,72.44444608688354,67.91394539855774,76.97494677520935,76.62745475769043,70.85846862402462,82.39644089135624,733.0
735.0,91.92156910896301,89.69282065539379,94.15031756253224,78.74509930610657,73.90443710606684,83.5857615061463,73.72549176216125,69.03871163837852,78.412271885944,77.6993477344513,71.80422759167631,83.59446787722628,91.77778005599976,89.87257504112279,93.68298507087673,78.1176507472992,72.47277038786046,83.76253110673792,73.01961064338684,69.62865528684748,76.4105659999262,77.05882668495178,71.21892858927205,82.89872478063151,734.0
736.0,92.13071942329407,90.00799506311644,94.2534437834717,79.21568751335144,74.37820333895247,84.0531716877504,74.03921723365784,69.2135807710024,78.86485369631328,78.24836730957031,72.52756496141502,83.9691696577256,91.75163626670837,90.00799663659906,93.49527589681769,78.14379334449768,72.76073563411549,83.52685105487987,73.4248399734497,69.94706558194724,76.90261436495217,77.81699657440186,72.46298372326372,83.17100942553999,735.0
737.0,92.0784318447113,89.94126701626274,94.21559667315987,78.8496744632721,73.68387736359702,84.01547156294717,74.77124333381653,70.53244087611827,79.01004579151478,78.16993594169617,72.05821357261802,84.28165831077432,91.73856258392334,90.06097447715402,93.41615069069266,78.15686464309692,73.40976800210068,82.90396128409317,73.76470804214478,70.51324769680637,77.01616838748318,77.9607880115509,72.80185946503569,83.11971655806612,736.0
738.0,92.20915079116821,90.18068923978419,94.23761234255224,78.50980520248413,73.37453006628199,83.64508033868627,74.74509954452515,71.04042220530593,78.44977688374436,78.50980520248413,72.34408195994016,84.6755284450281,91.790851354599,90.11390028979133,93.46780241940667,78.14379334449768,73.41649227185313,82.87109441714223,73.98693203926086,71.15376750691678,76.82009657160495,78.03921818733215,73.37779877312039,82.70063760154392,737.0
739.0,92.2352945804596,90.09413579444666,94.37645336647253,78.90196204185486,73.67434809948948,84.12957598422024,74.71895575523376,70.43045778264869,79.00745372781884,78.6928117275238,72.6464422202145,84.73918123483311,91.66013240814209,89.97682472330776,93.34344009297642,78.27451229095459,73.50716807823382,83.04185650367536,73.98693203926086,70.91225756148286,77.06160651703887,78.24836850166321,73.53672640252589,82.96001060080053,738.0
740.0,92.26143836975098,90.17525244260396,94.34762429689799,78.64052414894104,73.29493429685759,83.98611400102449,75.66013216972351,71.7819409294853,79.53832340996172,79.03268098831177,73.22811209527092,84.83724988135262,91.67320489883423,90.00263534079124,93.34377445687721,78.6928129196167,73.79019748572777,83.59542835350562,74.58823919296265,71.46586068982982,77.71061769609547,78.49673390388489,73.79539268828835,83.19807511948143,739.0
741.0,92.39215731620789,90.13673456868874,94.64758006372703,78.87581825256348,73.12299637713926,84.6286401279877,75.42483806610107,71.24285314594292,79.60682298625923,78.95424962043762,73.20261597633362,84.70588326454163,91.66013360023499,89.97619068823953,93.34407651223044,78.60131025314331,73.51153247755974,83.69108802872688,74.47059154510498,70.82373237802642,78.11745071218354,78.73202919960022,74.04146873443227,83.42258966476817,740.0
742.0,92.15686321258545,89.90599075096718,94.40773567420372,78.74509930610657,73.11309962820764,84.3770989840055,75.47712564468384,71.5625351362088,79.39171615315888,79.16339993476868,73.53140025686974,84.79539961266761,91.64706110954285,89.86225757091329,93.43186464817241,78.74510049819946,73.60213648669269,83.88806450970624,74.60131168365479,71.25786956717265,77.94475380013692,78.87581944465637,74.23773785901207,83.51390103030067,741.0
743.0,92.28758215904236,90.05003421808073,94.52513010000399,79.24183130264282,73.93489965702179,84.54876294826386,75.58170080184937,71.6358069832441,79.52759462045464,79.47712540626526,74.20200447258736,84.75224633994316,91.68627619743347,90.03318576092325,93.3393666339437,79.00653719902039,74.31465561814254,83.69841877989823,74.86274719238281,71.67028548640096,78.05520889836467,79.01961088180542,74.68292276823804,83.3562989953728,742.0
744.0,92.31372594833374,90.15310348769002,94.47434840897746,79.52941298484802,74.85212175751587,84.20670421218017,75.50326943397522,71.50981096828596,79.49672789966448,79.89542603492737,74.65084245401019,85.14000961584455,91.64706110954285,89.95944422070113,93.33467799838456,79.17647361755371,74.75743021252205,83.59551702258537,74.91503477096558,72.08549147831688,77.74457806361427,79.00653719902039,74.99493480317292,83.01813959486785,743.0
745.0,92.26143836975098,90.09883966936306,94.4240370701389,79.79085087776184,75.44004988091142,84.14165187461226,75.97385764122009,71.98168303940123,79.96603224303895,80.02614498138428,74.81096684790738,85.24132311486117,91.76470637321472,89.99879065022232,93.53062209620713,79.16340112686157,74.90965943773864,83.4171428159845,75.3071928024292,72.47500915965708,78.13937644520132,79.07189726829529,75.03534891745552,83.10844561913505,744.0
746.0,92.2352945804596,90.07823391400359,94.3923552469156,80.0000011920929,75.54979373694093,84.45020864724486,75.92157006263733,72.15400601285641,79.68913411241824,80.26143908500671,75.15084650012516,85.37203166988827,91.64706110954285,89.94181719330282,93.35230502578287,79.20261740684509,75.08772031458336,83.31751449910682,75.04575490951538,71.8095026011841,78.28200721784667,79.45098280906677,75.40064715702647,83.50131846110708,745.0
747.0,92.10457563400269,89.86397510234339,94.34517616566198,79.79085087776184,74.97939915026761,84.60230260525607,75.73856353759766,71.98212767381882,79.49499940137649,80.62745213508606,75.56439160485348,85.69051266531864,91.64706110954285,89.99526402808353,93.29885819100217,79.2679762840271,75.03790058771565,83.49805198033854,75.03268241882324,71.8230735245174,78.24229131312909,79.51634168624878,75.34981102118543,83.68287235131213,746.0
748.0,92.20915079116821,89.94013193609166,94.47816964624477,79.79085087776184,75.28569108578787,84.29601066973581,76.62745237350464,73.46524244659702,79.78966230041226,80.67973971366882,75.8924984933298,85.46698093400785,91.72549247741699,90.06389698388743,93.38708797094655,79.333336353302,74.95342325414734,83.71324945245667,75.51634311676025,72.39800306663457,78.63468316688594,79.60784554481506,75.34116820519442,83.8745228844357,747.0
749.0,92.02614426612854,89.62468387712637,94.42760465513071,79.86928224563599,75.45279991893739,84.28576457233459,76.5490210056305,73.48813143289097,79.60991057837002,80.83660244941711,75.97832240762027,85.69488249121396,91.67320489883423,89.87219695157394,93.47421284609452,79.37255024909973,74.99746698052833,83.74763351767113,75.45098304748535,72.60405594909722,78.29791014587349,79.63398933410645,75.44266803771578,83.82531063049711,748.0
750.0,92.15686321258545,89.90599075096718,94.40773567420372,80.23529529571533,75.90141512839247,84.56917546303819,76.86274647712708,73.78737663271613,79.93811632153802,81.12418413162231,76.3358722195294,85.91249604371522,91.71241998672485,90.02606953355193,93.39877043989777,79.68627691268921,75.34702925622227,84.02552456915615,75.79085350036621,73.3306974132106,78.25100958752182,79.94771361351013,76.00810393194075,83.88732329507951,749.0
751.0,92.10457563400269,89.89082798764996,94.31832328035541,80.7058835029602,76.57570259774945,84.83606440817096,77.15032815933228,74.1079166400024,80.19273967866215,81.2810468673706,76.50363150282277,86.05846223191844,91.59477353096008,89.77723949037065,93.41230757154952,79.92157101631165,75.77667713327511,84.06646489934818,76.23529553413391,73.53190888861104,78.93868217965678,80.10457873344421,76.07088651792415,84.13827094896428,750.0
752.0,92.15686321258545,89.93848912932364,94.37523729584726,80.96732139587402,76.98672020266106,84.94792258908699,76.9673216342926,73.97017820002954,79.96446506855567,81.35947823524475,76.7762922654007,85.9426642050888,91.67320489883423,89.96470733532985,93.38170246233861,79.96078848838806,75.95046414781517,83.97111282896095,76.07843399047852,73.66588263847733,78.4909853424797,80.18300890922546,76.21934659090579,84.14667122754514,751.0
753.0,92.13071942329407,90.0796395961195,94.18179925046863,80.78431487083435,77.04680438628819,84.52182535538051,77.17647194862366,73.99111111642377,80.36183278082355,81.2810468673706,76.79127443848067,85.77081929626054,91.72549247741699,90.04853950766686,93.40244544716712,80.0653612613678,76.1629028077376,83.967819714998,76.32680058479309,73.82454706513477,78.82905410445142,80.10457754135132,76.20359587383066,84.00555920887197,752.0
754.0,92.05228805541992,89.74629320503003,94.35828290580982,81.09804034233093,77.34501766264465,84.85106302201721,76.78431510925293,73.60298009594972,79.96565012255614,81.25490307807922,76.85431230981344,85.65549384634501,91.60784482955933,89.71885436768504,93.49683529143361,80.11765003204346,76.14967732337635,84.08562274071056,76.00000262260437,73.20730985720948,78.79269538799926,80.18300890922546,76.18500641989851,84.18101139855241,753.0
755.0,92.2352945804596,90.19842660452967,94.27216255638952,81.33333444595337,77.45294081401045,85.21372807789629,77.20261573791504,74.60693109600768,79.7983003798224,81.09804034233093,76.54196465033297,85.6541160343289,91.77778005599976,90.14418505955959,93.41137505243992,80.24836897850037,76.3471699401738,84.14956801682693,76.02614641189575,73.7500779970282,78.3022148267633,80.27451276779175,76.21974898885496,84.32927654672854,754.0
756.0,92.00000047683716,89.83937801619344,94.16062293748088,81.33333444595337,77.5364046826159,85.13026420929084,77.64706015586853,74.86179551761364,80.43232479412342,81.12418413162231,76.51775529018664,85.73061297305799,91.66013240814209,89.87700314700972,93.44326166927446,80.40523052215576,76.48300959631716,84.32745144799436,76.75817370414734,74.20429781007807,79.3120495982166,80.43137550354004,76.37313711821561,84.48961388886447,755.0
757.0,91.89542531967163,89.65978736449637,94.1310632748469,81.33333444595337,77.56463671455026,85.10203217735648,77.72549152374268,74.78126669961144,80.66971634787392,81.35947823524475,76.92215240474285,85.79680406574666,91.64706110954285,89.91818217719005,93.37594004189565,80.61438202857971,76.60006561609435,84.62869844106507,76.95425033569336,74.27786113237583,79.63063953901089,80.53594946861267,76.64599118422102,84.42590775300432,756.0
758.0,92.15686321258545,90.36930850459903,93.94441792057187,81.51634097099304,77.90485302092198,85.12782892106411,77.6993477344513,75.15855338005197,80.24014208885062,81.4379096031189,76.95899700759615,85.91682219864164,91.77778005599976,90.19195345283599,93.36360665916352,80.71895599365234,76.84120641161036,84.59670557569433,76.73202872276306,74.85301449703634,78.61104294848978,80.84967613220215,76.80239869111972,84.89695357328458,757.0
759.0,92.0784318447113,89.92930741070428,94.22755627871832,81.54248476028442,77.86210216650223,85.22286735406662,77.59477257728577,74.77505854735422,80.41448660721731,81.35947823524475,76.83067510547039,85.88828136501911,91.68627738952637,89.95678044082568,93.41577433822705,80.771244764328,76.87114069219737,84.67134883645863,76.7451000213623,74.22371514912713,79.26648489359748,80.9281075000763,76.95529523483015,84.90091976532244,758.0
760.0,92.2352945804596,90.19214448420796,94.27844467671123,81.62091612815857,77.83390003647351,85.40793221984363,77.93464183807373,75.24075300846272,80.62853066768474,81.62091612815857,77.0845731561044,86.15725910021274,91.77778005599976,90.04766730448341,93.5078928075161,80.81046104431152,77.09369485595529,84.52722723266776,77.12418556213379,74.85112359724582,79.39724752702176,81.1241865158081,77.16025308707508,85.08811994454113,759.0
761.0,92.39215731620789,90.22955861581997,94.5547560165958,81.5686285495758,77.91667712157614,85.22057997757547,77.80392289161682,75.21021390746766,80.39763187576598,81.83006644248962,77.19829738091059,86.46183550406866,91.68627619743347,89.97478165015796,93.39777074470898,80.96732258796692,77.302701771606,84.63194340432784,76.65359735488892,74.48419394389298,78.82300076588486,81.12418413162231,77.14358293840935,85.10478532483528,760.0
762.0,92.15686321258545,90.03695814414075,94.27676828103014,81.75163507461548,78.37868095031507,85.12458919891588,78.06536078453064,75.48817451271364,80.64254705634764,81.69934749603271,76.9276583037302,86.47103668833523,91.62091732025146,89.85536290524726,93.38647173525567,81.07189774513245,77.5965806276218,84.54721486264309,77.3202657699585,75.04297814227263,79.59755339764436,81.15032911300659,77.1222012614414,85.17845696457178,761.0
763.0,92.15686321258545,90.04908353474217,94.26464289042873,81.75163507461548,78.53026826667339,84.97300188255757,78.16993594169617,75.6352015268088,80.70467035658353,81.90849781036377,77.21479562424847,86.60219999647907,91.75163626670837,90.0818323785849,93.42144015483184,81.20261788368225,77.83752593612188,84.56770983124262,77.18954563140869,75.0282314164922,79.35085984632518,81.15033030509949,77.25181494488912,85.04884566530986,762.0
764.0,92.18300700187683,89.97350876597051,94.39250523778315,81.90849781036377,78.67125689114137,85.14573872958617,78.2745110988617,76.13175681427713,80.41726538344626,82.06536054611206,77.4851581788105,86.64556291341363,91.62091732025146,89.951113432128,93.29072120837493,81.20261788368225,77.85088195046065,84.55435381690386,77.26797699928284,75.43010910991532,79.10584488865035,81.18954658508301,77.3845248476439,84.99456832252211,763.0
765.0,92.39215731620789,90.36833418209162,94.41598045032416,81.98692917823792,78.76185142235992,85.2120069341159,78.24836730957031,75.92171694249399,80.57501767664664,82.11764812469482,77.44419441303185,86.7911018363578,91.66013360023499,90.05144135388939,93.26882584658058,81.32026433944702,78.04987204467625,84.5906566342178,77.45098352432251,75.37331185541471,79.5286551932303,81.30719184875488,77.58313662305177,85.031247074458,764.0
766.0,92.18300700187683,90.04025271729226,94.3257612864614,81.98692917823792,78.63965620599457,85.33420215048126,78.37908625602722,75.93600544956429,80.82216706249015,82.3006546497345,77.73989327485182,86.86141602461717,91.67320489883423,90.1178425206973,93.22856727697116,81.38562202453613,78.14178981918165,84.62945422989061,77.4117660522461,75.152558400659,79.67097370383318,81.30719304084778,77.65290294685221,84.96148313484335,765.0
767.0,92.2352945804596,89.99660143020641,94.47398773071278,82.03921675682068,78.7953845514662,85.28304896217516,78.64052414894104,76.261223862391,81.01982443549107,82.24836707115173,77.6180739178589,86.87866022444457,91.63398861885071,90.01246926137416,93.25550797632725,81.41176700592041,78.11237705654229,84.71115695529853,77.63399004936218,75.84321227421977,79.4247678245046,81.43791198730469,77.73254298453547,85.1432809900739,766.0
768.0,92.31372594833374,90.369569991788,94.25788190487948,82.22222328186035,79.09861480259134,85.34583176112936,78.50980520248413,76.30185423443976,80.7177561705285,82.35294222831726,77.74428823796761,86.96159621866691,91.71242117881775,90.1111811687201,93.3136611889154,81.43791079521179,78.19585721690166,84.67996437352193,77.73856520652771,75.63251044536037,79.84461996769505,81.46405458450317,77.68997598432507,85.23813318468127,767.0
769.0,92.20915079116821,90.15141699735938,94.26688458497705,82.37908601760864,79.50119032733923,85.25698170787805,78.5620927810669,76.34950325545591,80.77468230667787,82.35294222831726,77.7946168074231,86.91126764921142,91.69934868812561,89.9522812883858,93.44641608786542,81.59477353096008,78.53590680332925,84.65364025859091,77.69934892654419,75.94593512281155,79.45276273027683,81.60784482955933,77.81598087744031,85.39970878167834,768.0
770.0,92.28758215904236,90.21454286729093,94.36062145079379,82.48366117477417,79.82553069168657,85.14179165786177,78.48366141319275,76.23354822717768,80.73377459920782,82.40522980690002,77.82577364396433,86.98468596983572,91.76470875740051,90.03299188730374,93.49642562749729,81.6339898109436,78.61009933174759,84.65788029013962,77.75163769721985,75.61587184353615,79.88740355090354,81.81699633598328,77.95541858973507,85.67857408223148,769.0
771.0,92.28758215904236,90.35532796060657,94.21983635747814,82.61438012123108,80.06117439307093,85.16758584939123,78.71895551681519,76.7421150564863,80.69579597714407,82.48366117477417,77.80874518093785,87.15857716861049,91.77778005599976,90.19464964310013,93.36091046889938,81.66013360023499,78.65694018328952,84.66332701718045,77.98693180084229,75.62565369059607,80.3482099110885,81.81699752807617,78.03901643934235,85.59497861681,770.0
772.0,92.15686321258545,90.05517246323984,94.25855396193106,82.69281148910522,80.16381368345618,85.22180929475427,78.6928117275238,76.77164341632206,80.61398003872554,82.56209254264832,77.85112969837856,87.27305538691807,91.7908525466919,90.12092165824248,93.46078343514131,81.81699752807617,78.85829899158337,84.77569606456898,77.88235664367676,75.81675005646598,79.94796323088754,81.93464398384094,78.15632418750586,85.71296378017603,771.0
773.0,92.39215731620789,90.50147144388042,94.28284318853535,82.84967422485352,80.22323162618815,85.47611682351888,78.6928117275238,76.65300968775553,80.73261376729208,82.66666769981384,78.04634925911829,87.2869861405094,91.72549247741699,90.142901878392,93.30808307644199,81.8562114238739,79.06535406827028,84.64706877947752,78.05229067802429,75.8868296695457,80.21775168650288,82.05229043960571,78.1936993395204,85.91088153969102,772.0
774.0,92.13071942329407,89.98000539999131,94.28143344659682,82.98039317131042,80.36699481816315,85.5937915244577,78.90196204185486,76.97946004891583,80.82446403479389,82.74509906768799,78.14944030076174,87.34075783461424,91.54248595237732,89.74623061892467,93.33874128582997,81.97385787963867,79.2796528059935,84.66806295328384,78.14379334449768,76.2446546920545,80.04293199694087,82.0784342288971,78.21409046736716,85.94277799042703,773.0
775.0,92.18300700187683,90.07036881660126,94.2956451871524,82.84967422485352,80.09463481241715,85.60471363728988,78.8496744632721,76.8174257176433,80.88192320890089,82.77124285697937,78.10419201681418,87.43829369714456,91.72549366950989,90.13147272593072,93.31951461308905,82.03921914100647,79.38253625579557,84.69590202621737,78.10457825660706,76.2063385587752,80.00281795443891,82.11764931678772,78.2968857404643,85.93841289311113,774.0
776.0,92.13071942329407,89.94064060287249,94.32079824371564,82.90196180343628,80.29183469747572,85.51208890939684,79.03268098831177,77.11908776431432,80.94627421230922,82.8758180141449,78.2366764543677,87.5149595739221,91.73856377601624,90.1559739154758,93.32115363655667,82.05229043960571,79.45817024660504,84.64641063260639,78.27451229095459,76.40484219859705,80.14418238331213,82.143794298172,78.34382847628902,85.94376012005498,775.0
777.0,92.2352945804596,90.1101566613896,94.3604324995296,83.05882453918457,80.64742311257757,85.47022596579157,78.64052414894104,76.51337702272937,80.76767127515271,82.8758180141449,78.26160584610861,87.49003018218119,91.69934868812561,90.02980075469316,93.36889662155806,82.05229043960571,79.39391767996298,84.71066319924844,77.98693180084229,76.04233590647084,79.93152769521373,82.22222447395325,78.42715275759332,86.01729619031317,776.0
778.0,92.28758215904236,90.32462052209874,94.25054379598598,83.08496832847595,80.72912421769128,85.44081243926063,79.05882477760315,77.16813890527568,80.94951064993062,82.8758180141449,78.22747727507831,87.52415875321148,91.72549247741699,90.08980674252683,93.36117821230715,82.10457801818848,79.41632434192651,84.79283169445044,78.32679986953735,76.32472878983873,80.32887094923598,82.26144075393677,78.34406779368464,86.17881371418889,777.0
779.0,92.26143836975098,90.23129274871086,94.2915839907911,83.34640622138977,81.07927083875124,85.6135416040283,78.74509930610657,76.35862811635742,81.13157049585571,82.84967422485352,78.22307290212157,87.47627554758546,91.66013360023499,89.97619068823953,93.34407651223044,82.24836707115173,79.66455903540921,84.83217510689425,78.1830096244812,76.18906426331387,80.17695498564854,82.31372833251953,78.39908384825786,86.2283728167812,778.0
780.0,92.41830110549927,90.47942579960232,94.35717641139621,83.37255001068115,80.98643685426832,85.75866316709399,79.05882477760315,76.86874595718157,81.24890359802473,82.8758180141449,78.31561866699649,87.43601736129331,91.790851354599,90.2688033275786,93.3128993816194,82.33987212181091,79.8453138321901,84.83443041143173,78.54902267456055,76.62929912484064,80.46874622428045,82.32679963111877,78.45604999987194,86.19754926236561,779.0
781.0,92.28758215904236,90.42054215828928,94.15462215979544,83.47712516784668,81.2156496144154,85.73860072127796,79.03268098831177,76.83248268103071,81.23287929559282,82.90196180343628,78.38279021683508,87.42113339003748,91.71241998672485,90.01596699980122,93.40887297364849,82.4313747882843,80.01687567326205,84.84587390330655,78.33987236022949,76.37223814890125,80.30750657155774,82.28758335113525,78.43026675154994,86.14489995072057,780.0
782.0,92.2352945804596,90.27538203699282,94.19520712392637,83.55555653572083,81.29634888413374,85.81476418730792,79.05882477760315,77.04770624571704,81.06994330948926,83.0065369606018,78.47924330612304,87.53383061508057,91.75163626670837,90.11804284420901,93.38522968920773,82.61438131332397,80.30681347058567,84.92194915606228,78.50980639457703,76.76494193154258,80.25467085761147,82.39215850830078,78.56999766781759,86.21431934878397,781.0
783.0,92.3660135269165,90.54390206828592,94.18812498554709,83.47712516784668,81.31413143618313,85.64011889951023,78.980393409729,76.6874027425751,81.2733840768829,83.03268074989319,78.50972964303062,87.55563185675575,91.84313893318176,90.33179425694811,93.35448360941541,82.67974138259888,80.34365408771326,85.01582867748449,78.4705924987793,76.62333443351824,80.31785056404036,82.4967348575592,78.71960296041337,86.27386675470504,782.0
784.0,92.41830110549927,90.53078107706389,94.30582113393464,83.4509813785553,81.29788517173851,85.60407758537208,79.2679750919342,77.39499563655737,81.14095454731104,83.05882453918457,78.69527808091776,87.42237099745138,91.71241998672485,90.10784704503784,93.31699292841186,82.77124524116516,80.48385109987967,85.05863938245065,78.73202800750732,77.13399166786175,80.3300643471529,82.47059106826782,78.6624839054527,86.27869823108294,783.0
785.0,92.41830110549927,90.5082830237632,94.32831918723534,83.5817003250122,81.46260145742133,85.70079919260309,79.21568751335144,77.02249003158437,81.40888499511851,83.08496832847595,78.68243649409827,87.48750016285364,91.77778005599976,90.22324056680065,93.33231954519886,82.74510025978088,80.50707464188936,84.9831258776724,78.7581729888916,76.92635856608561,80.58998741169759,82.54902243614197,78.72200265658914,86.3760422156948,784.0
786.0,92.39215731620789,90.60364695206768,94.1806676803481,83.60784411430359,81.43893354729995,85.77675468130722,79.34640645980835,77.47707982010797,81.21573309950872,83.05882453918457,78.65241313775658,87.46523594061256,91.71242117881775,90.0330507282894,93.3917916293461,82.83660292625427,80.54175001546004,85.1314558370485,78.66667032241821,77.22905951837882,80.10428112645761,82.5620949268341,78.68423466558501,86.4399551880832,785.0
787.0,92.13071942329407,90.11960089140796,94.14183795518018,83.81699442863464,81.72059505589259,85.9133938013767,79.45098161697388,77.34239141048005,81.5595718234677,83.11111211776733,78.66532250566515,87.55690172986952,91.60784602165222,89.7979672360086,93.41772480729584,82.83660411834717,80.63825062499437,85.03495761169997,78.94117951393127,77.0733388815496,80.80902014631295,82.66666889190674,78.82061069484529,86.51272708896819,786.0
788.0,92.28758215904236,90.45052745513345,94.12463686295126,83.84313821792603,81.77505046021604,85.91122597563601,79.50326919555664,77.72674148250796,81.27979690860532,83.05882453918457,78.57076507383056,87.54688400453858,91.73856377601624,90.1559739154758,93.32115363655667,82.81046032905579,80.64815740898726,84.97276324912431,78.64052534103394,77.51092101516967,79.7701296668982,82.67974138259888,78.82214855673617,86.53733420846159,787.0
789.0,92.15686321258545,90.0269063804819,94.286820044689,83.86928200721741,81.80947325695337,85.92909075748145,79.50326919555664,77.30151817226914,81.70502021884414,83.03268074989319,78.586891137791,87.47847036199538,91.60784482955933,89.61754460484998,93.59814505426867,82.91503548622131,80.7887924240074,85.04127854843523,78.90196442604065,76.91284429432014,80.89108455776116,82.64052510261536,78.86248821013096,86.41856199509975,788.0
790.0,92.2352945804596,90.28631059626902,94.18427856465017,83.92156958580017,81.88596036041332,85.95717881118702,79.52941298484802,77.90040104746896,81.15842492222708,83.11111211776733,78.6213396888774,87.60088454665727,91.77777886390686,90.10733671240357,93.44822101541016,83.03268194198608,80.88743653982756,85.1779273441446,78.62745404243469,77.64380098307437,79.61110710179501,82.6535975933075,78.79556199833083,86.51163318828416,789.0
791.0,92.28758215904236,90.35311840677039,94.22204591131432,83.94771337509155,82.00575594458724,85.88967080559587,79.58170056343079,77.44893772694415,81.71446339991742,83.1633996963501,78.63856001321965,87.68823937948055,91.856210231781,90.36177725402608,93.35064320953593,83.09804201126099,80.96377768559869,85.23230633692329,78.91503572463989,76.89279512573377,80.93727632354602,82.67974019050598,78.83907156027824,86.52040882073372,790.0
792.0,92.3660135269165,90.56987621830743,94.16215083552558,83.97385716438293,81.99442525816059,85.95328907060528,79.66013193130493,78.01546107638839,81.30480278622147,83.18954348564148,78.63721981247312,87.74186715880984,91.76470875740051,90.16240084610504,93.36701666869598,83.228759765625,81.17247889143505,85.28504063981495,78.94117832183838,77.54059226735501,80.34176437632175,82.67974019050598,78.83907156027824,86.52040882073372,791.0
793.0,92.47058868408203,90.72266568756605,94.21851168059801,83.94771337509155,81.95366022197739,85.94176652820572,79.45098161697388,77.61299699414745,81.2889662398003,83.21568727493286,78.60277141600153,87.82860313386419,91.72549247741699,90.1442520345469,93.30673292028709,83.163400888443,81.06242298007864,85.26437879680735,78.915034532547,77.23872100743259,80.5913480576614,82.67974138259888,78.88635831288421,86.47312445231354,792.0
794.0,92.28758215904236,90.40459399795853,94.17057032012619,83.97385716438293,82.11461277179349,85.83310155697238,79.63398814201355,78.03728951984016,81.23068676418694,83.21568727493286,78.50835299381743,87.9230215560483,91.72549247741699,90.12545145160983,93.32553350322415,83.26797604560852,81.23394087500901,85.30201121620803,79.11111354827881,77.42653577584773,80.79569132070989,82.79738783836365,79.0005150426824,86.5942606340449,793.0
795.0,92.5228762626648,90.805028364952,94.2407241603776,83.97385716438293,82.0513551714439,85.89635915732197,79.37255024909973,77.64973602735698,81.09536447084248,83.294118642807,78.63164666570306,87.95659061991095,91.69934868812561,90.30748449787052,93.0912128783807,83.32026362419128,81.38282055919422,85.25770668918835,78.71895670890808,77.37900790517774,80.05890551263842,82.8758180141449,79.00689050960096,86.74474551868883,794.0
796.0,91.45098090171814,89.31381607326958,93.5881457301667,84.05228853225708,82.25757880684503,85.84699825766913,79.8431384563446,77.82989692320031,81.8563799894889,83.34640622138977,78.7021108763511,87.99070156642844,91.05882525444031,89.1955656079768,92.92208490090381,83.38562369346619,81.49392090058133,85.27732648635104,79.29412126541138,77.36275106176892,81.22549146905384,82.83660292625427,79.00216764067034,86.67103821183821,795.0
797.0,76.52287632226944,41.74554143640088,111.300211208138,84.13071990013123,82.43237942421912,85.82906037604333,79.45098161697388,77.29629875098317,81.60566448296458,83.50326895713806,78.90352202099643,88.10301589327969,75.9215697646141,40.86717305112153,110.97596647810667,83.42483878135681,81.44853889941099,85.40113866330263,79.03268218040466,77.27805072190407,80.78731363890526,82.91503548622131,79.03161438627359,86.79845658616904,796.0
798.0,84.15686368942261,66.35329829574006,101.96042908310515,84.07843232154846,82.29470535822864,85.86215928486828,79.81699466705322,78.19060720686973,81.44338212723672,83.4509813785553,78.94487347120328,87.95708928590732,82.5751656293869,62.59511339496298,102.55521786381082,83.46405386924744,81.63866232233353,85.28944541616134,78.90196323394775,77.4220362959037,80.38189017199181,82.98039436340332,79.05267689168441,86.90811183512223,797.0
799.0,77.33333379030228,44.794342707007914,109.87232487359664,84.15686368942261,82.43404946767986,85.87967791116536,79.50326919555664,77.29183839719225,81.71469999392103,83.47712516784668,78.94172399059413,88.01252634509923,77.12418586015701,45.224139231008934,109.02423248930509,83.4248399734497,81.59617644799103,85.25350349890839,79.01961088180542,77.23026544479924,80.8089563188116,83.01960945129395,79.03257386751737,87.00664503507052,798.0
800.0,82.35294163227081,60.31719963648767,104.38868362805395,84.3137264251709,82.66801693999301,85.95943591034879,79.79085087776184,78.00186287698229,81.5798388785414,83.34640622138977,78.88412011620156,87.80869232657798,81.04575335979462,57.54599848735447,104.54550823223477,83.41176629066467,81.52062800045907,85.30290458087028,78.96732330322266,77.17059219688414,80.76405440956117,83.04575562477112,79.0922908053909,86.99922044415133,799.0


==> data/Mad_AccCurves_PubMed.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,40.121703147888184,38.89341264165031,41.34999365412606,40.121703147888184,38.89341264165031,41.34999365412606,40.121703147888184,38.89341264165031,41.34999365412606,40.121703147888184,38.89341264165031,41.34999365412606,40.5072295665741,39.27695330873259,41.73750582441561,40.5072295665741,39.27695330873259,41.73750582441561,40.5072295665741,39.27695330873259,41.73750582441561,40.5072295665741,39.27695330873259,41.73750582441561,0.0
2.0,47.76876151561737,37.40996161950085,58.12756141173389,47.76876151561737,37.40996161950085,58.12756141173389,47.76876151561737,37.40996161950085,58.12756141173389,47.76876151561737,37.40996161950085,58.12756141173389,47.04032599925995,36.861421283463756,57.21923071505614,47.04032599925995,36.861421283463756,57.21923071505614,47.04032599925995,36.861421283463756,57.21923071505614,47.04032599925995,36.861421283463756,57.21923071505614,1.0
3.0,52.32251405715942,43.61099436561472,61.03403374870411,52.32251405715942,43.61099436561472,61.03403374870411,52.32251405715942,43.61099436561472,61.03403374870411,52.32251405715942,43.61099436561472,61.03403374870411,52.604618072509766,44.01645341267218,61.192782732347354,52.604618072509766,44.01645341267218,61.192782732347354,52.604618072509766,44.01645341267218,61.192782732347354,52.604618072509766,44.01645341267218,61.192782732347354,2.0
4.0,62.10953235626221,59.41941767939914,64.79964703312528,62.10953235626221,59.41941767939914,64.79964703312528,62.10953235626221,59.41941767939914,64.79964703312528,62.10953235626221,59.41941767939914,64.79964703312528,62.602081298828125,59.874486666041214,65.32967593161503,62.602081298828125,59.874486666041214,65.32967593161503,62.602081298828125,59.874486666041214,65.32967593161503,62.602081298828125,59.874486666041214,65.32967593161503,3.0
5.0,62.64705777168273,60.74573862812274,64.54837691524273,62.64705777168273,60.74573862812274,64.54837691524273,62.64705777168273,60.74573862812274,64.54837691524273,62.64705777168273,60.74573862812274,64.54837691524273,62.718744277954094,61.1449050533877,64.29258350252049,62.718744277954094,61.1449050533877,64.29258350252049,62.718744277954094,61.1449050533877,64.29258350252049,62.718744277954094,61.1449050533877,64.29258350252049,4.0
6.0,64.31034445762634,62.86471130568267,65.75597760957002,64.31034445762634,62.86471130568267,65.75597760957002,64.31034445762634,62.86471130568267,65.75597760957002,64.31034445762634,62.86471130568267,65.75597760957002,64.23535704612732,63.10835780580231,65.36235628645234,64.23535704612732,63.10835780580231,65.36235628645234,64.23535704612732,63.10835780580231,65.36235628645234,64.23535704612732,63.10835780580231,65.36235628645234,5.0
7.0,65.75050592422485,63.33296791093976,68.16804393750995,65.75050592422485,63.33296791093976,68.16804393750995,65.75050592422485,63.33296791093976,68.16804393750995,65.75050592422485,63.33296791093976,68.16804393750995,65.81283569335938,63.76342040468373,67.86225098203502,65.81283569335938,63.76342040468373,67.86225098203502,65.81283569335938,63.76342040468373,67.86225098203502,65.81283569335938,63.76342040468373,67.86225098203502,6.0
8.0,66.40973448753357,64.3239593736717,68.49550960139544,66.40973448753357,64.3239593736717,68.49550960139544,66.40973448753357,64.3239593736717,68.49550960139544,66.40973448753357,64.3239593736717,68.49550960139544,66.65990471839905,64.96746070489014,68.35234873190795,66.65990471839905,64.96746070489014,68.35234873190795,66.65990471839905,64.96746070489014,68.35234873190795,66.65990471839905,64.96746070489014,68.35234873190795,7.0
9.0,67.5050699710846,65.7253741073944,69.28476583477479,67.5050699710846,65.7253741073944,69.28476583477479,67.5050699710846,65.7253741073944,69.28476583477479,67.5050699710846,65.7253741073944,69.28476583477479,67.78595209121704,66.31790267120958,69.2540015112245,67.78595209121704,66.31790267120958,69.2540015112245,67.78595209121704,66.31790267120958,69.2540015112245,67.78595209121704,66.31790267120958,69.2540015112245,8.0
10.0,67.79918789863586,66.85592890399806,68.74244689327367,67.79918789863586,66.85592890399806,68.74244689327367,67.79918789863586,66.85592890399806,68.74244689327367,67.79918789863586,66.85592890399806,68.74244689327367,68.13086748123169,67.23177110899213,69.02996385347124,68.13086748123169,67.23177110899213,69.02996385347124,68.13086748123169,67.23177110899213,69.02996385347124,68.13086748123169,67.23177110899213,69.02996385347124,9.0
11.0,67.98174262046814,66.56885292636204,69.39463231457424,67.98174262046814,66.56885292636204,69.39463231457424,67.98174262046814,66.56885292636204,69.39463231457424,67.98174262046814,66.56885292636204,69.39463231457424,67.99391508102417,66.57039700023645,69.41743316181189,67.99391508102417,66.57039700023645,69.41743316181189,67.99391508102417,66.57039700023645,69.41743316181189,67.99391508102417,66.57039700023645,69.41743316181189,10.0
12.0,68.27586054801941,66.93104391185962,69.6206771841792,68.27586054801941,66.93104391185962,69.6206771841792,68.27586054801941,66.93104391185962,69.6206771841792,68.27586054801941,66.93104391185962,69.6206771841792,68.38448166847229,67.15209101333804,69.61687232360654,68.38448166847229,67.15209101333804,69.61687232360654,68.38448166847229,67.15209101333804,69.61687232360654,68.38448166847229,67.15209101333804,69.61687232360654,11.0
13.0,73.08316349983215,70.29310248003567,75.87322451962864,73.08316349983215,70.29310248003567,75.87322451962864,73.08316349983215,70.29310248003567,75.87322451962864,73.08316349983215,70.29310248003567,75.87322451962864,73.24879884719849,69.8260719748837,76.67152571951327,73.24879884719849,69.8260719748837,76.67152571951327,73.24879884719849,69.8260719748837,76.67152571951327,73.24879884719849,69.8260719748837,76.67152571951327,12.0
14.0,76.06490850448608,71.68326413168197,80.4465528772902,76.06490850448608,71.68326413168197,80.4465528772902,76.06490850448608,71.68326413168197,80.4465528772902,76.06490850448608,71.68326413168197,80.4465528772902,76.05376839637756,72.06527331821125,80.04226347454387,76.05376839637756,72.06527331821125,80.04226347454387,76.05376839637756,72.06527331821125,80.04226347454387,76.05376839637756,72.06527331821125,80.04226347454387,13.0
15.0,81.57200574874878,79.79476781931021,83.34924367818735,81.57200574874878,79.79476781931021,83.34924367818735,81.57200574874878,79.79476781931021,83.34924367818735,81.57200574874878,79.79476781931021,83.34924367818735,81.42531275749207,80.45715252896866,82.39347298601547,81.42531275749207,80.45715252896866,82.39347298601547,81.42531275749207,80.45715252896866,82.39347298601547,81.42531275749207,80.45715252896866,82.39347298601547,14.0
16.0,82.18052506446838,79.95546297607156,84.40558715286521,82.18052506446838,79.95546297607156,84.40558715286521,82.18052506446838,79.95546297607156,84.40558715286521,82.18052506446838,79.95546297607156,84.40558715286521,82.49556541442871,80.72385802598211,84.26727280287531,82.49556541442871,80.72385802598211,84.26727280287531,82.49556541442871,80.72385802598211,84.26727280287531,82.49556541442871,80.72385802598211,84.26727280287531,15.0
17.0,83.69168043136597,82.97131244288155,84.41204841985038,83.69168043136597,82.97131244288155,84.41204841985038,83.69168043136597,82.97131244288155,84.41204841985038,83.69168043136597,82.97131244288155,84.41204841985038,83.84986400604248,83.27785254751622,84.42187546456874,83.8447916507721,83.27740926858634,84.41217403295785,83.84986400604248,83.27785254751622,84.42187546456874,83.84986400604248,83.27785254751622,84.42187546456874,16.0
18.0,84.08721923828125,83.09909002072347,85.07534845583903,84.09736156463623,83.10455892105436,85.0901642082181,84.08721923828125,83.09909002072347,85.07534845583903,84.08721923828125,83.09909002072347,85.07534845583903,84.03246641159058,82.89917809310164,85.16575473007951,84.03246641159058,82.89917809310164,85.16575473007951,84.03246641159058,82.89917809310164,85.16575473007951,84.03246641159058,82.89917809310164,85.16575473007951,17.0
19.0,84.81744170188904,84.05797617302551,85.57690723075257,84.81744170188904,84.05797617302551,85.57690723075257,84.81744170188904,84.05797617302551,85.57690723075257,84.81744170188904,84.05797617302551,85.57690723075257,84.88968133926392,84.1130686336771,85.66629404485073,84.88968133926392,84.1130686336771,85.66629404485073,84.88968133926392,84.1130686336771,85.66629404485073,84.88968133926392,84.1130686336771,85.66629404485073,18.0
20.0,85.31440019607544,84.48068653754022,86.14811385461066,85.31440019607544,84.48068653754022,86.14811385461066,85.31440019607544,84.48068653754022,86.14811385461066,85.31440019607544,84.48068653754022,86.14811385461066,85.46284914016724,84.83636657764363,86.08933170269084,85.46284914016724,84.83636657764363,86.08933170269084,85.46284914016724,84.83636657764363,86.08933170269084,85.46284914016724,84.83636657764363,86.08933170269084,19.0
21.0,85.31439900398254,84.60572977882495,86.02306822914014,85.31439900398254,84.60572977882495,86.02306822914014,85.31439900398254,84.60572977882495,86.02306822914014,85.31439900398254,84.60572977882495,86.02306822914014,85.34618616104126,84.35637685275864,86.33599546932388,85.34618616104126,84.35637685275864,86.33599546932388,85.34618616104126,84.35637685275864,86.33599546932388,85.34618616104126,84.35637685275864,86.33599546932388,20.0
22.0,85.892493724823,85.24965703267188,86.53533041697412,85.892493724823,85.24965703267188,86.53533041697412,85.892493724823,85.24965703267188,86.53533041697412,85.892493724823,85.24965703267188,86.53533041697412,85.81283688545227,85.09987057592804,86.5258031949765,85.81283688545227,85.09987057592804,86.5258031949765,85.81283688545227,85.09987057592804,86.5258031949765,85.81283688545227,85.09987057592804,86.5258031949765,21.0
23.0,85.64908504486084,84.94005061686431,86.35811947285737,85.64908504486084,84.94005061686431,86.35811947285737,85.64908504486084,84.94005061686431,86.35811947285737,85.64908504486084,84.94005061686431,86.35811947285737,85.95486164093018,85.33301631832158,86.57670696353877,85.95486164093018,85.33301631832158,86.57670696353877,85.95486164093018,85.33301631832158,86.57670696353877,85.95486164093018,85.33301631832158,86.57670696353877,22.0
24.0,86.02433919906616,85.43886466123892,86.6098137368934,86.02433919906616,85.43886466123892,86.6098137368934,86.02433919906616,85.43886466123892,86.6098137368934,86.02433919906616,85.43886466123892,86.6098137368934,86.0918128490448,85.5342663588251,86.64935933926449,86.08674049377441,85.53150609265089,86.64197489489794,86.0918128490448,85.5342663588251,86.64935933926449,86.08674049377441,85.53150609265089,86.64197489489794,23.0
25.0,86.2271785736084,85.8065604641586,86.6477966830582,86.2271785736084,85.8065604641586,86.6477966830582,86.2271785736084,85.8065604641586,86.6477966830582,86.2271785736084,85.8065604641586,86.6477966830582,86.0563063621521,85.27556307462605,86.83704964967815,86.0563063621521,85.27556307462605,86.83704964967815,86.0563063621521,85.27556307462605,86.83704964967815,86.0563063621521,85.27556307462605,86.83704964967815,24.0
26.0,86.29817366600037,85.70745213461875,86.88889519738198,86.29817366600037,85.70745213461875,86.88889519738198,86.29817366600037,85.70745213461875,86.88889519738198,86.29817366600037,85.70745213461875,86.88889519738198,86.18818521499634,85.76624070890749,86.61012972108519,86.18818521499634,85.76624070890749,86.61012972108519,86.18818521499634,85.76624070890749,86.61012972108519,86.18818521499634,85.76624070890749,86.61012972108519,25.0
27.0,86.3387393951416,85.82584118790442,86.85163760237879,86.3387393951416,85.82584118790442,86.85163760237879,86.3387393951416,85.82584118790442,86.85163760237879,86.3387393951416,85.82584118790442,86.85163760237879,86.37078762054443,85.78565686542004,86.95591837566883,86.37078762054443,85.78565686542004,86.95591837566883,86.37078762054443,85.78565686542004,86.95591837566883,86.37078762054443,85.78565686542004,86.95591837566883,26.0
28.0,87.04867959022522,86.34000919216346,87.75734998828698,87.04867959022522,86.34000919216346,87.75734998828698,87.04867959022522,86.34000919216346,87.75734998828698,87.04867959022522,86.34000919216346,87.75734998828698,86.77149772644043,86.09987520687541,87.44312024600545,86.77149772644043,86.09987520687541,87.44312024600545,86.77149772644043,86.09987520687541,87.44312024600545,86.77149772644043,86.09987520687541,87.44312024600545,27.0
29.0,86.7241358757019,86.04058486173037,87.40768688967344,86.7241358757019,86.04058486173037,87.40768688967344,86.7241358757019,86.04058486173037,87.40768688967344,86.7241358757019,86.04058486173037,87.40768688967344,86.41136527061462,85.86465172689495,86.9580788143343,86.41643762588501,85.8617815333509,86.97109371841913,86.41136527061462,85.86465172689495,86.9580788143343,86.41643762588501,85.8617815333509,86.97109371841913,28.0
30.0,86.82555556297302,86.26843670891641,87.38267441702963,86.82555556297302,86.26843670891641,87.38267441702963,86.82555556297302,86.26843670891641,87.38267441702963,86.82555556297302,86.26843670891641,87.38267441702963,86.85772657394409,86.23458961498575,87.48086353290243,86.85772657394409,86.23458961498575,87.48086353290243,86.85772657394409,86.23458961498575,87.48086353290243,86.85772657394409,86.23458961498575,87.48086353290243,29.0
31.0,86.83569669723511,86.24258688200678,87.42880651246344,86.83569669723511,86.24258688200678,87.42880651246344,86.83569669723511,86.24258688200678,87.42880651246344,86.83569669723511,86.24258688200678,87.42880651246344,86.72584652900696,86.35070455998729,87.10098849802662,86.73091888427734,86.3558626149209,87.10597515363379,86.73091888427734,86.3558626149209,87.10597515363379,86.73091888427734,86.3558626149209,87.10597515363379,30.0
32.0,86.9472599029541,86.51906848379683,87.37545132211137,86.9472599029541,86.51906848379683,87.37545132211137,86.9472599029541,86.51906848379683,87.37545132211137,86.9472599029541,86.51906848379683,87.37545132211137,86.67005181312561,86.16073696325287,87.17936666299835,86.67005181312561,86.16073696325287,87.17936666299835,86.67005181312561,86.16073696325287,87.17936666299835,86.67005181312561,86.16073696325287,87.17936666299835,31.0
33.0,87.07910537719727,86.17524328224867,87.98296747214586,87.07910537719727,86.17524328224867,87.98296747214586,87.08924770355225,86.17815948157063,88.00033592553386,87.08924770355225,86.17815948157063,88.00033592553386,87.19249606132507,86.82893310901729,87.55605901363286,87.19249606132507,86.82893310901729,87.55605901363286,87.19249606132507,86.84429577906874,87.5406963435814,87.19249606132507,86.82893310901729,87.55605901363286,32.0
34.0,87.12981581687927,86.70797545667045,87.55165617708809,87.12981581687927,86.70797545667045,87.55165617708809,87.12981581687927,86.70797545667045,87.55165617708809,87.12981581687927,86.70797545667045,87.55165617708809,86.80700182914734,86.42137571906534,87.19262793922934,86.80700182914734,86.42137571906534,87.19262793922934,86.80700182914734,86.42137571906534,87.19262793922934,86.80700182914734,86.42137571906534,87.19262793922934,33.0
35.0,87.32251405715942,86.66426163421876,87.98076648010009,87.3326563835144,86.6585768499509,88.0067359170779,87.3326563835144,86.6585768499509,88.0067359170779,87.3326563835144,86.6585768499509,88.0067359170779,87.12148427963257,86.6022243005796,87.64074425868553,87.13162899017334,86.61416829253525,87.64908968781143,87.12655663490295,86.6159782591001,87.6371350107058,87.12655663490295,86.6159782591001,87.6371350107058,34.0
36.0,87.40364909172058,86.72085144550448,88.08644673793668,87.40364909172058,86.72085144550448,88.08644673793668,87.40364909172058,86.72085144550448,88.08644673793668,87.40364909172058,86.72085144550448,88.08644673793668,87.10119605064392,86.69676353438753,87.50562856690031,87.1062684059143,86.71353549305339,87.49900131877523,87.1062684059143,86.70382881284105,87.50870799898756,87.1062684059143,86.71353549305339,87.49900131877523,35.0
37.0,87.08924770355225,86.55909344500557,87.61940196209892,87.09938883781433,86.58523886532824,87.61353881030043,87.08924770355225,86.55909344500557,87.61940196209892,87.09938883781433,86.58523886532824,87.61353881030043,86.97945952415466,86.61474823171746,87.34417081659187,86.97438716888428,86.59967226035077,87.34910207741778,86.97438716888428,86.59967226035077,87.34910207741778,86.97438716888428,86.59967226035077,87.34910207741778,36.0
38.0,87.46450066566467,86.86620972823808,88.06279160309127,87.46450066566467,86.86620972823808,88.06279160309127,87.46450066566467,86.86620972823808,88.06279160309127,87.46450066566467,86.86620972823808,88.06279160309127,87.4359667301178,86.9545673835356,87.91736607669999,87.43089437484741,86.94484109257904,87.91694765711578,87.43089437484741,86.94484109257904,87.91694765711578,87.43089437484741,86.94484109257904,87.91694765711578,37.0
39.0,86.95740103721619,86.28427478271546,87.63052729171692,86.95740103721619,86.28427478271546,87.63052729171692,86.95740103721619,86.28427478271546,87.63052729171692,86.95740103721619,86.28427478271546,87.63052729171692,86.9997489452362,86.42712046134645,87.57237742912596,86.99467658996582,86.41346337809527,87.57588980183637,86.98960423469543,86.41127550838011,87.56793296101075,86.99467658996582,86.40768210198829,87.58167107794335,38.0
40.0,87.40364909172058,87.10236067893395,87.70493750450721,87.41379141807556,87.09427659617191,87.73330623997921,87.41379141807556,87.09427659617191,87.73330623997921,87.41379141807556,87.09427659617191,87.73330623997921,87.33451962471008,86.87815569252247,87.7908835568977,87.33452081680298,86.88169467263734,87.78734696096862,87.33959197998047,86.88897236809262,87.79021159186831,87.33959197998047,86.88897236809262,87.79021159186831,39.0
41.0,87.46450066566467,87.15729756442347,87.77170376690587,87.49492645263672,87.18522240674501,87.80463049852843,87.49492645263672,87.18522240674501,87.80463049852843,87.49492645263672,87.18522240674501,87.80463049852843,87.44611144065857,86.74994296309679,88.14227991822035,87.45625615119934,86.77796422692107,88.13454807547761,87.45625615119934,86.77371030200337,88.13880200039532,87.45118379592896,86.76915645440593,88.13321113745198,40.0
42.0,87.42393374443054,86.79976777398305,88.04809971487803,87.41379261016846,86.83294671545623,87.99463850488068,87.41379261016846,86.83294671545623,87.99463850488068,87.41379261016846,86.83294671545623,87.99463850488068,87.28379845619202,86.85768022257021,87.70991668981382,87.29901432991028,86.88912987440956,87.708898785411,87.2888708114624,86.87781149233105,87.69993013059376,87.2888708114624,86.87781149233105,87.69993013059376,41.0
43.0,87.59634733200073,87.1198351532371,88.07285951076436,87.59634613990784,87.0961405636629,88.09655171615277,87.59634613990784,87.0961405636629,88.09655171615277,87.59634613990784,87.0961405636629,88.09655171615277,87.6185691356659,87.02503670854337,88.21210156278842,87.61349678039551,86.9962707824821,88.23072277830892,87.61349678039551,86.9962707824821,88.23072277830892,87.61349678039551,86.9962707824821,88.23072277830892,42.0
44.0,87.63691663742065,87.43598726365501,87.8378460111863,87.63691663742065,87.43598726365501,87.8378460111863,87.63691663742065,87.43598726365501,87.8378460111863,87.63691663742065,87.43598726365501,87.8378460111863,87.48668909072876,86.83228536767996,88.14109281377756,87.49176144599915,86.87563035701439,88.1078925349839,87.50190615653992,86.87567927557757,88.12813303750227,87.49683380126953,86.87898261906183,88.11468498347723,43.0
45.0,87.73833394050598,87.21574934764915,88.26091853336281,87.728191614151,87.22618802775948,88.23019520054252,87.728191614151,87.22618802775948,88.23019520054252,87.728191614151,87.22618802775948,88.23019520054252,87.5475561618805,87.0071747512018,88.08793757255918,87.55262851715088,87.0367886206271,88.06846841367465,87.56784558296204,87.03362930931036,88.10206185661372,87.55770087242126,87.04523873459962,88.07016301024291,44.0
46.0,87.91074872016907,87.51371768389737,88.30777975644077,87.96145796775818,87.45486632279467,88.46804961272169,87.96145796775818,87.45486632279467,88.46804961272169,87.98174142837524,87.48748209390496,88.47600076284553,87.73523092269897,87.15896209671165,88.3114997486863,87.73015856742859,87.148667411421,88.31164972343618,87.73015856742859,87.148667411421,88.31164972343618,87.73523092269897,87.14272732423332,88.32773452116463,45.0
47.0,87.6673412322998,87.47964458957078,87.85503787502883,87.63691544532776,87.44582530604734,87.82800558460818,87.64705777168274,87.44232429529931,87.85179124806616,87.64705777168274,87.44232429529931,87.85179124806616,87.63378500938416,86.997321321625,88.27024869714332,87.62871265411377,86.98726602349754,88.27015928473,87.62871265411377,86.98351667451311,88.27390863371443,87.62364029884338,86.9800413714924,88.26723922619436,46.0
48.0,87.79918670654297,87.12016525415689,88.47820815892905,87.81947135925293,87.07643674652716,88.5625059719787,87.82961249351501,87.08865710647848,88.57056788055155,87.82961249351501,87.08865710647848,88.57056788055155,87.73522973060608,87.30986920201494,88.16059025919722,87.72508502006531,87.28691289983098,88.16325714029963,87.72508502006531,87.28912040240526,88.16104963772536,87.72001266479492,87.27767672497644,88.1623486046134,47.0
49.0,88.01216959953308,87.50178647212859,88.52255272693758,88.01216959953308,87.50178647212859,88.52255272693758,88.01216959953308,87.52895899696199,88.49538020210417,88.02231073379517,87.51979711229596,88.52482435529437,87.77073621749878,87.02259556276944,88.51887687222812,87.79102563858032,87.03983909480914,88.5422121823515,87.77580857276917,87.03120121764495,88.52041592789338,87.77073621749878,87.05197386174473,88.48949857325283,48.0
50.0,87.96145796775818,87.55011337543861,88.37280256007774,87.93103218078613,87.57970459449422,88.28235976707805,87.93103218078613,87.54986357136987,88.3122007902024,87.93103218078613,87.57787937011017,88.2841849914621,87.8721821308136,87.38951458241235,88.35484967921485,87.82653331756592,87.27817619401428,88.37489044111756,87.8366768360138,87.30572069213886,88.36763297988873,87.82653212547302,87.31457161693459,88.33849263401146,49.0
51.0,87.91074991226196,87.2317283263368,88.58977149818712,83.81338477134705,80.74880822958626,86.87796131310783,86.12575769424438,85.24116300460277,87.010352383886,86.6734254360199,86.23076575702916,87.11608511501063,87.85696625709534,87.3455074412703,88.36842507292037,83.27162384986877,79.88487265208346,86.65837504765409,85.69110035896301,84.31626419414219,87.06593652378383,86.04108810424805,84.65284274612425,87.42933346237184,50.0
52.0,87.97160148620605,87.75526588570632,88.18793708670579,86.35902404785156,84.48275500858053,88.2352930871226,86.27788782119751,85.37246328607017,87.18331235632485,87.0588219165802,86.54118361303311,87.57646022012729,87.74030208587646,87.04053945584215,88.44006471591078,85.92442750930786,84.66667069000572,87.18218432861,86.17803931236267,85.13313045190898,87.22294817281636,86.80700302124023,86.04039139030748,87.57361465217299,51.0
53.0,87.93103218078613,87.42014202959164,88.44192233198062,85.51723957061768,83.10262755569853,87.93185158553682,86.49087071418762,85.3760580241573,87.60568340421794,86.90669178962708,86.36359856428213,87.44978501497202,87.82653093338013,87.28199820542747,88.37106366133278,85.006343126297,82.71219480224843,87.30049145034556,86.53817176818848,85.40505337309465,87.67129016328231,86.81207537651062,85.71521182751692,87.90893892550432,52.0
54.0,87.56592035293579,86.66848353421703,88.46335717165455,86.8965494632721,85.80152017959949,87.9915787469447,86.5010118484497,85.68538649982392,87.3166371970755,87.22109317779541,86.74946424123999,87.69272211435083,87.85696506500244,87.16347960595071,88.55045052405417,85.99036693572998,84.96949493406373,87.01123893739623,86.37078762054443,85.40162958987057,87.3399456512183,86.89830422401428,86.12082022651113,87.67578822151744,53.0
55.0,87.06896424293518,85.40208098809657,88.73584749777379,85.68965315818787,83.90310735664127,87.47619895973446,86.90669178962708,86.37799520110275,87.4353883781514,87.1703839302063,86.7553042598,87.5854636006126,86.98453307151794,85.58351345599415,88.38555268704174,85.37154793739319,83.16704545965013,87.57605041513625,86.7816424369812,85.70126410001832,87.86202077394408,87.13670015335083,86.3218932799476,87.95150702675406,54.0
56.0,87.70790934562683,86.79470741200109,88.62111127925257,87.44421720504761,87.00564271142964,87.88279169866557,86.81541323661804,85.81204827639965,87.81877819683643,87.27180242538452,86.68808764260027,87.85551720816878,87.64900207519531,86.48196350880353,88.8160406415871,86.81207537651062,85.7270060629808,87.89714469004043,86.80700302124023,85.70379795389562,87.91020808858485,87.37002611160278,86.60035838280093,88.13969384040463,55.0
57.0,88.03245306015015,87.79191420919153,88.27299191110876,87.43407487869263,86.54672170209021,88.32142805529504,86.75456285476685,85.72127340234299,87.7878523071907,87.49492645263672,86.73715583390427,88.25269707136917,88.15115690231323,87.45512697563998,88.84718682898648,86.46715879440308,85.35102689133056,87.58329069747559,86.72584772109985,85.8760328703249,87.5756625718748,87.39031672477722,86.78444964688764,87.9961838026668,56.0
58.0,87.93103218078613,87.21568087548955,88.64638348608271,87.35293865203857,86.4763746103599,88.22950269371725,87.02839612960815,86.07469738731707,87.98209487189924,87.43407487869263,86.80335240488557,88.06479735249968,87.6540744304657,86.99409402109836,88.31405483983303,86.47223353385925,85.36318285112608,87.58128421659242,86.98453426361084,86.12797064889382,87.84109787832786,87.16206192970276,86.55249162413745,87.77163223526807,57.0
59.0,87.77890205383301,87.28075387544047,88.27705023222555,87.06896305084229,85.98253930820307,88.1553867934815,87.16024160385132,86.41289244966325,87.90759075803939,87.55577802658081,87.18729959245499,87.92425646070663,87.79609799385071,87.14618233851918,88.44601364918223,86.65990710258484,85.48285353608743,87.83696066908225,86.8932318687439,85.92593568751394,87.86052804997385,87.25843667984009,86.17683800167597,88.3400353580042,58.0
60.0,87.82961249351501,87.13246590691004,88.52675908011999,87.44421720504761,86.57872458184656,88.30970982824866,87.23123550415039,86.56482952269131,87.89764148560947,87.6166307926178,86.77845784613702,88.45480373909858,87.55769968032837,86.6410684484943,88.47433091216244,86.97438836097717,85.74043222799799,88.20834449395636,87.09612250328064,86.36033557371135,87.83190943284993,87.59827971458435,86.85800680139312,88.33855262777558,59.0
61.0,87.32251286506653,86.31722670726812,88.32779902286494,87.04868078231812,85.75951009315818,88.33785147147805,87.33265519142151,86.54265404951298,88.12265633333004,87.62677311897278,87.0564264278139,88.19711981013165,87.45625376701355,86.39871115026837,88.51379638375873,86.57875061035156,85.07338528766608,88.08411593303704,87.24321961402893,86.5312904989746,87.95514872908326,87.60842323303223,86.70843389473511,88.50841257132934,60.0
62.0,88.21500897407532,87.62843843290163,88.801579515249,87.40364909172058,86.68955561219042,88.11774257125074,87.1196722984314,86.08228500665928,88.15705959020352,87.60648965835571,87.20945907885417,88.00352023785726,88.01420569419861,87.38844131558182,88.6399700728154,86.88308835029602,85.77363231922,87.99254438137204,87.04540014266968,86.27816018740626,87.8126400979331,87.45625376701355,86.78343612966579,88.12907140436131,61.0
63.0,87.74847626686096,87.5375576810061,87.95939485271582,87.82961249351501,87.18417916765603,88.475045819374,87.27180361747742,86.72918272885698,87.81442450609785,87.48478531837463,86.95974705527603,88.00982358147324,87.80624151229858,87.05381559448463,88.55866743011254,87.05047130584717,86.00316684355964,88.0977757681347,87.21278429031372,86.41492770733635,88.0106408732911,87.46132731437683,86.50318181030524,88.41947281844843,62.0
64.0,87.81947135925293,87.49995894961691,88.13898376888895,87.52535223960876,86.98868893814289,88.06201554107464,87.59634613990784,87.0637695945971,88.12892268521857,87.70791053771973,87.26933507925733,88.14648599618212,87.62871265411377,86.45269678366337,88.80472852456417,87.05047130584717,86.11697993266534,87.98396267902899,87.3649537563324,86.62611381433368,88.10379369833112,87.64392971992493,86.73173123813825,88.5561282017116,63.0
65.0,87.22109317779541,85.39941275299601,89.0427736025948,87.60648965835571,86.98273712505855,88.23024219165288,87.40364909172058,86.5973764852186,88.20992169822256,87.75861859321594,87.1665914754332,88.35064571099869,87.22800254821777,85.03797442379798,89.41803067263757,87.06061840057373,86.16406512586805,87.95717167527941,87.33959317207336,86.74470728842674,87.93447905571999,87.6540744304657,86.81880208269425,88.48934677823715,64.0
66.0,87.31236934661865,86.4028356133334,88.22190307990391,87.96145796775818,87.38706952212628,88.53584641339008,87.29208707809448,86.59346549276776,87.9907086634212,87.8397536277771,87.38420978218464,88.29529747336956,87.23307490348816,85.206494797026,89.25965500995032,87.26858019828796,86.34593439848257,88.19122599809336,87.38017082214355,86.64894332919528,88.11139831509183,87.62871265411377,87.1951869532015,88.06223835502604,65.0
67.0,88.12373042106628,87.74020903984048,88.50725180229209,87.9513168334961,87.40680480989813,88.49582885709405,87.45435953140259,86.97784887497944,87.93087018782573,87.69776701927185,87.28798730360111,88.10754673494259,87.93812274932861,87.40174344883229,88.47450204982493,87.11134076118469,85.90229124745123,88.32039027491815,87.50190496444702,86.86171107990991,88.14209884898413,87.73015856742859,86.79480849556684,88.66550863929034,66.0
68.0,87.69776582717896,87.30562274127784,88.08990891308007,87.73833394050598,87.01814705216403,88.45852082884794,87.51521110534668,86.89892297791724,88.13149923277612,87.62677311897278,87.2772783432745,87.97626789467105,87.6895797252655,87.02955025539146,88.34960919513955,86.9997501373291,85.68051859505658,88.31898167960162,87.43089437484741,86.60448504166645,88.25730370802837,87.62871265411377,86.70913881691911,88.54828649130843,67.0
69.0,87.70790934562683,87.13463929686124,88.28117939439242,87.90060520172119,87.13607707207498,88.6651333313674,87.44421720504761,86.92757233257659,87.96086207751863,87.68762469291687,87.17247448318912,88.20277490264462,87.42074966430664,86.42905714743895,88.41244218117433,87.25843667984009,86.17936942463368,88.3375039350465,87.59320735931396,86.87422096671243,88.3121937519155,87.60842323303223,86.67407028440213,88.54277618166232,68.0
70.0,87.68762469291687,86.51393332565088,88.86131606018286,88.12373161315918,87.44965048778751,88.79781273853085,87.25151896476746,86.99145910213852,87.51157882739639,87.73833632469177,86.99098719072617,88.48568545865737,87.61349558830261,87.0459453264231,88.18104585018213,87.35988140106201,86.29385797342236,88.42590482870166,87.44103789329529,86.62131049247373,88.26076529411685,87.59320735931396,86.72954040001126,88.45687431861667,69.0
71.0,87.42393374443054,86.43997676477645,88.40789072408464,88.07301998138428,87.51475118551365,88.63128877725491,86.81541323661804,85.93635906503731,87.69446740819878,87.57606387138367,86.82905926611865,88.32306847664869,87.33451962471008,86.55188330935377,88.1171559400664,87.48161435127258,86.6046085187539,88.35862018379126,87.09105014801025,85.64178273565224,88.54031756036827,87.59827852249146,86.6337107082873,88.56284633669561,70.0
72.0,87.60648846626282,86.73507273986654,88.4779041926591,88.09330463409424,87.70644265169047,88.48016661649801,86.6734266281128,84.95175054746214,88.39510270876345,87.56592154502869,87.09784975870097,88.0339933313564,87.44103789329529,86.9311540566832,87.95092172990738,87.38524317741394,86.53448245101823,88.23600390380965,86.57875061035156,84.27236889677062,88.88513232393251,87.48161554336548,86.40046297732461,88.56276810940635,71.0
73.0,87.54563689231873,86.19986484750657,88.89140893713088,88.09330463409424,87.53388307334542,88.65272619484305,87.46450066566467,86.91201776733472,88.01698356399463,87.49492645263672,86.67052000033392,88.31933290493951,87.47654438018799,86.14713685429638,88.8059519060796,87.35481023788452,86.39448798877595,88.3151324869931,87.51712322235107,86.95076213483314,88.08348430986901,87.47654318809509,86.39067235589225,88.56241402029794,72.0
74.0,87.2819447517395,85.91870433202699,88.64518517145201,88.30628752708435,87.58770790267984,89.02486715148886,86.52129530906677,85.2407323220063,87.80185829612725,87.2210943698883,85.41821510308998,89.02397363668663,87.17728018760681,85.9742033759631,88.38035699925052,87.49176144599915,86.42471191850474,88.55881097349355,86.36064171791077,84.91333135754093,87.80795207828061,87.08090662956238,85.10055563295846,89.0612576261663,73.0
75.0,86.98782801628113,84.99311583489047,88.98254019767178,88.05273652076721,87.3661849911867,88.73928805034772,85.96348643302917,84.42270490618647,87.50426795987188,87.52535223960876,86.92107428689799,88.12963019231954,86.8577253818512,85.44413706556831,88.27131369813408,87.29394197463989,86.28936138765265,88.29852256162714,85.99543929100037,84.596486631762,87.39439195023873,87.43089437484741,86.53484403661419,88.32694471308064,74.0
76.0,87.84989714622498,87.00393754313231,88.69585674931764,88.18458318710327,87.56248180555713,88.80668456864942,85.9533441066742,83.98314791168978,87.9235403016586,87.70790934562683,87.09141180272111,88.32440688853255,87.7605926990509,86.87283535162892,88.64835004647288,87.53234028816223,86.46797655346772,88.59670402285674,85.88892102241516,84.30017551560915,87.47766652922117,87.6185667514801,86.71397794268835,88.52315556027186,75.0
77.0,87.58620381355286,86.4351895647872,88.73721806231852,88.05273771286011,87.50118701593766,88.60428840978255,86.8965494632721,86.01486799057592,87.77823093596827,87.3935067653656,86.26836230216777,88.51865122856343,87.29901432991028,86.49413381030635,88.1038948495142,87.37509727478027,86.34907285801913,88.40112169154142,86.82729244232178,85.65316605062797,88.00141883401558,87.30915665626526,86.04367594095065,88.57463737157987,76.0
78.0,87.32251286506653,86.08296836337567,88.56205736675739,88.28600287437439,87.50286671587821,89.06913903287057,87.16024160385132,86.79211327834281,87.52836992935983,87.6673412322998,86.94447940062086,88.39020306397875,87.09612369537354,86.07370970771827,88.1185376830288,87.54248380661011,86.59060202794151,88.4943655852787,87.51205086708069,86.76990889052622,88.25419284363515,87.63378500938416,87.28346689480033,87.98410312396798,77.0
79.0,87.96145796775818,86.72836318459903,89.19455275091732,88.2860016822815,87.63363429485025,88.93836906971273,86.57200574874878,85.57933264449092,87.56467885300664,87.11967468261719,85.8926415802591,88.34670778497528,87.70986914634705,87.08978460398797,88.32995368870613,87.46639847755432,86.66151820210663,88.27127875300201,86.5280282497406,85.55014938241456,87.50590711706664,87.14177250862122,86.11894975687896,88.16459526036347,78.0
80.0,87.41379141807556,86.21409583127968,88.61348700487144,88.56997728347778,87.83634644595469,89.30360812100088,87.37322330474854,86.82120769290258,87.9252389165945,87.58620500564575,86.65157183912093,88.52083817217057,87.31423020362854,86.42650885428621,88.20195155297087,87.55770206451416,86.54664418574177,88.56875994328655,87.45118260383606,86.95601795135563,87.94634725631649,87.11641192436218,86.40924106911653,87.82358277960783,79.0
81.0,87.890465259552,87.12024199005923,88.66068852904478,88.30628752708435,87.91578873434632,88.69678631982238,86.784987449646,85.97157251367803,87.59840238561397,87.7281928062439,86.9633312026203,88.4930544098675,87.91276097297668,87.55562371665815,88.26989822929522,87.42075085639954,86.47947003264403,88.36203168015504,87.15699076652527,86.07109136805501,88.24289016499553,87.38017201423645,86.7282311235757,88.0321129048972,80.0
82.0,88.02230954170227,87.40290201109028,88.64171707231426,88.31642866134644,87.73980536921628,88.89305195347659,87.03853607177734,86.37872185777316,87.69835028578153,87.79918670654297,87.08599384647908,88.51237956660685,87.79102563858032,87.30929244981745,88.2727588273432,87.44104027748108,86.52866417129495,88.35341638366721,87.07583427429199,86.54185873627361,87.60980981231037,87.8721809387207,87.04736989042239,88.69699198701902,81.0
83.0,87.91074872016907,87.26671276093634,88.55478467940179,87.9513156414032,87.25361670475826,88.64901457804814,87.32251286506653,86.83086195220528,87.81416377792777,87.59634733200073,86.89680725301598,88.29588741098549,87.6540732383728,87.28637595945021,88.0217705172954,87.2888696193695,86.55702615975193,88.02071307898709,87.62871265411377,86.81036250541489,88.44706280281265,87.45625495910645,86.91420825811264,87.99830166010025,82.0
84.0,87.91074872016907,86.82456110075262,88.99693633958552,88.2251513004303,87.59341093611906,88.85689166474154,87.0588207244873,86.24083341323193,87.87680803574268,87.57606148719788,86.63007949580263,88.52204347859312,87.99391508102417,87.09071452880048,88.89711563324786,87.293940782547,86.55977255136314,88.02810901373086,87.29901313781738,86.28878179244069,88.30924448319408,87.39031553268433,86.75037585538928,88.03025520997937,83.0
85.0,87.99188375473022,87.19539840913032,88.78836910033013,87.84989476203918,86.93810163501281,88.76168788906556,87.25151896476746,86.71413749049233,87.78890043904258,87.99188494682312,87.63800510937321,88.34576478427303,88.0547845363617,87.77180186943876,88.33776720328463,87.35480904579163,86.65000832070719,88.05960977087607,87.4359667301178,86.99941105514239,87.8725224050932,87.87725448608398,87.26646970116619,88.48803927100178,84.0
86.0,88.40770602226257,87.97652173044021,88.83889031408494,88.36713790893555,87.93595522938355,88.79832058848754,87.1196722984314,86.64262146755317,87.59672312930962,87.5659191608429,86.77185929604757,88.35997902563822,88.10550570487976,87.69892949709595,88.51208191266358,87.49683260917664,86.68151135998147,88.3121538583718,87.3243761062622,86.41111981999143,88.23763239253299,87.60842323303223,87.1157996037139,88.10104686235056,85.0
87.0,88.21500897407532,87.85536002887797,88.57465791927267,88.53955149650574,88.01378007233099,89.06532292068049,87.47464179992676,86.81249386045063,88.13678973940289,87.67748236656189,86.7033767767675,88.65158795635628,87.85189270973206,87.51543555485907,88.18834986460504,87.618567943573,86.6398660425753,88.59726984457069,87.53233909606934,87.16107476329611,87.90360342884256,87.74030089378357,87.25424834238453,88.22635344518261,86.0
88.0,88.1135880947113,87.47155228399917,88.75562390542343,88.42799186706543,87.87318715646907,88.98279657766179,87.32251405715942,86.88776593783743,87.75726217648142,87.98174262046814,87.49140173820993,88.47208350272635,88.25260281562805,87.71388790056129,88.79131773069481,87.50697731971741,86.64550943268415,88.36844520675066,87.34973788261414,86.85101402672893,87.84846173849934,87.70986914634705,86.95462663471524,88.46511165797885,87.0
89.0,88.0020272731781,87.25278960320797,88.75126494314823,88.32656979560852,87.934754206306,88.71838538491104,87.03853726387024,85.92776980653869,88.14930472120179,87.83975481987,87.08640943129713,88.59310020844286,88.00406098365784,87.36648464446814,88.64163732284753,87.4714708328247,86.65792653389295,88.28501513175647,87.16206312179565,86.0309325738892,88.2931936697021,87.618567943573,87.20477949324385,88.03235639390215,88.0
90.0,88.25557589530945,87.93970637101408,88.57144541960481,88.31642746925354,87.98857302756751,88.64428191093957,87.19066858291626,86.06495290968391,88.31638425614861,87.84989595413208,87.28112934872256,88.4186625595416,88.04971098899841,87.71258693495625,88.38683504304058,87.55262851715088,86.70398638037281,88.40127065392895,86.96931600570679,85.54665749995544,88.39197451145813,87.87725448608398,87.3887597558892,88.36574921627877,89.0
91.0,88.26571822166443,87.7892068040723,88.74222963925656,88.46855878829956,87.80874516981196,89.12837240678716,86.66328430175781,85.14791391720665,88.17865468630897,87.82961249351501,87.37181666883015,88.28740831819988,88.14608335494995,87.70549510455356,88.58667160534634,87.63378500938416,86.71697766324567,88.55059235552264,86.9287383556366,85.35402338496401,88.50345332630918,87.7656638622284,87.25319868612893,88.27812903832786,90.0
92.0,88.06287884712219,87.61703544716514,88.50872224707925,88.31642985343933,87.77428397099156,88.8585757358871,87.64705777168274,87.1156907761656,88.17842476719989,87.90060639381409,87.2872457636516,88.51396702397658,88.15623044967651,87.60523938138178,88.70722151797125,87.52726554870605,86.67333585498163,88.38119524243048,87.6895809173584,87.20584859196055,88.17331324275625,87.7250862121582,87.14620158551382,88.30397083880258,91.0
93.0,88.23529243469238,87.7436398312,88.72694503818477,88.01216959953308,87.57801306601972,88.44632613304644,87.31237173080444,86.58242922813591,88.04231423347298,88.0020272731781,87.70288273907778,88.30117180727842,88.19173574447632,87.64173709423456,88.74173439471808,87.35988140106201,86.48489357331034,88.23486922881368,87.293940782547,86.12897156387251,88.45891000122148,87.7250862121582,86.86019253087112,88.58997989344529,92.0
94.0,88.23529243469238,87.77191560167043,88.69866926771434,88.07301998138428,87.02982475606426,89.1162152067043,87.16024160385132,85.62154916258508,88.69893404511755,87.11967349052429,86.50275933870198,87.7365876423466,88.161301612854,87.68500668198463,88.63759654372338,87.42074728012085,86.34176950495697,88.49972505528473,87.2533643245697,85.7705785447707,88.7361501043687,87.24829077720642,86.30183066698474,88.1947508874281,93.0
95.0,88.30628633499146,88.04132976183739,88.57124290814552,87.87018060684204,86.45829263852887,89.28206857515521,87.44421720504761,87.01602483294107,87.87240957715414,87.04867959022522,85.90764998014214,88.1897092003083,88.21202516555786,87.78485388075201,88.63919645036371,86.81714653968811,85.31445467820824,88.31983840116798,87.51205086708069,86.96234627661636,88.06175545754502,86.83236360549927,84.67221765552293,88.9925095554756,94.0
96.0,88.32657098770142,88.03438395078908,88.61875802461375,87.08924889564514,85.52067956771901,88.65781822357127,87.04867839813232,86.00535980494449,88.09199699132016,86.48072719573975,84.39803715273446,88.56341723874503,88.2728922367096,87.5798243733282,88.965960100091,86.7106294631958,85.34770452943174,88.07355439695986,86.8577253818512,85.21026855752037,88.50518220618203,86.40122175216675,84.03475767528222,88.76768582905127,95.0
97.0,88.2860016822815,87.83102195028718,88.74098141427581,87.74847626686096,85.65194165981086,89.84501087391106,87.24137663841248,86.59039229034529,87.89236098647966,87.47464179992676,86.38231544704492,88.5669681528086,88.11057925224304,87.32490750588782,88.89625099859826,87.02511072158813,85.55714767704447,88.4930737661318,87.29901432991028,86.27959353249729,88.31843512732327,87.55262851715088,86.77518599315165,88.3300710411501,96.0
98.0,87.98174262046814,87.10855809209224,88.85492714884404,88.0020260810852,87.12180245455572,88.88224970761469,87.26166129112244,86.12243625270555,88.40088632953932,87.47464418411255,86.54580832234056,88.40348004588454,88.11565160751343,87.3228081998753,88.90849501515156,87.09105014801025,86.06399194006003,88.11810835596047,87.17220664024353,86.03979678071128,88.30461649977578,87.34973669052124,85.24135087642772,89.45812250461476,97.0
99.0,87.99188494682312,86.93765549705735,89.04611439658889,87.90060639381409,86.55674522703012,89.24446756059805,87.59634494781494,87.05183198056089,88.14085791506899,87.02839612960815,85.87793982051214,88.17885243870417,87.91276097297668,86.63174709128232,89.19377485467105,87.27872490882874,86.24595271970485,88.31149709795262,87.70986795425415,86.96125544032014,88.45848046818816,87.0758318901062,85.53497296657886,88.61669081363354,98.0
100.0,87.90060639381409,86.90392844716887,88.89728434045931,88.12373042106628,86.97607132905942,89.27138951307315,87.47464299201965,86.85877359016817,88.09051239387114,87.43407487869263,86.74864577675226,88.119503980633,88.13086867332458,87.2732571412405,88.98848020540866,87.217857837677,86.08139614741478,88.35431952793923,87.5830626487732,86.74180521980145,88.42432007774494,87.50697731971741,86.40068483738035,88.61326980205446,99.0
101.0,88.31642746925354,88.11807507230505,88.51477986620203,85.68965435028076,82.37204616719998,89.00726253336154,84.32048439979553,81.67543819906842,86.96553060052264,87.29208827018738,86.12763517840864,88.45654136196612,88.21709632873535,87.575347714499,88.8588449429717,84.77809071540833,81.62391177184605,87.9322696589706,84.46360945701599,81.85455185279297,87.07266706123902,86.70048475265503,84.85618510917121,88.54478439613885,100.0
102.0,88.24543356895447,87.71673475081208,88.77413238709686,86.89655065536499,84.76987264589722,89.02322866483276,85.46652913093567,83.02886374100373,87.9041945208676,87.55577802658081,87.04791806002288,88.06363799313874,88.05985689163208,87.46227435357235,88.6574394296918,85.77732920646667,82.9811032236102,88.57355518932314,85.28532028198242,83.15939000379647,87.41125056016837,87.05047249794006,86.2539882627037,87.84695673317643,101.0
103.0,87.88032293319702,87.08013370005943,88.68051216633461,88.1135880947113,87.27220058378796,88.95497560563464,86.03448033332825,84.69493113853434,87.37402952812215,87.48478412628174,86.90393914221758,88.0656291103459,87.6895797252655,86.48810683265276,88.89105261787824,86.58382296562195,85.82065942941412,87.34698650182978,85.92442750930786,84.13541472384395,87.71344029477177,87.0758330821991,86.1578007318677,87.9938654325305,102.0
104.0,87.75861978530884,86.57445956231864,88.94278000829904,86.82555556297302,84.47166353830887,89.17944758763717,85.91277718544006,84.13380366518736,87.69175070569277,87.74847745895386,87.28844090892515,88.20851400898256,87.73522973060608,86.2650777278933,89.20538173331886,86.04616045951843,83.84559966508431,88.24672125395256,85.56936621665955,83.22930623883735,87.90942619448174,87.2888696193695,86.3052527149895,88.2724865237495,103.0
105.0,88.09330463409424,87.46564645849372,88.72096280969475,87.51520991325378,86.93105389918223,88.09936592732534,85.9533441066742,84.64713253318907,87.25955568015932,87.65720009803772,87.1480767208376,88.16632347523785,87.9127585887909,86.86529953531394,88.96021764226785,86.55338883399963,85.58492820864998,87.52184945934928,86.08673930168152,84.34125666861438,87.83222193474866,86.98960542678833,86.21889391444643,87.76031693913023,104.0
106.0,88.19472432136536,87.67460601987324,88.71484262285747,87.67748236656189,86.49201987608697,88.86294485703681,85.84178447723389,83.87145629296755,87.81211266150022,87.60648965835571,87.07754914585574,88.13543017085568,88.18159103393555,87.41464422409356,88.94853784377753,86.4570152759552,84.75326342008084,88.16076713182956,85.71139097213745,83.7934085922871,87.62937335198781,87.12148427963257,86.07053077733644,88.17243778192869,105.0
107.0,87.56592154502869,86.45874673154556,88.67309635851181,87.9513168334961,87.29934335372607,88.60329031326611,86.26774787902832,85.32217469631715,87.21332106173949,87.59634613990784,87.02871260202619,88.16397967778948,87.89247035980225,86.54275287837518,89.24218784122931,86.80700182914734,85.8115218754184,87.80248178287627,86.10195636749268,84.70362530386187,87.50028743112348,87.48668789863586,87.03885851624946,87.93451728102227,106.0
108.0,87.51521110534668,86.32412272922681,88.70629948146654,87.32251286506653,85.97035304473849,88.67467268539457,86.70385241508484,85.9352999180586,87.47240491211107,87.6673412322998,87.21462808844234,88.12005437615727,87.1062684059143,84.84820531133313,89.36433150049548,86.73092007637024,85.07800737273733,88.38383278000315,86.54831528663635,85.19812084352482,87.89850972974789,87.15191841125488,86.3384531893384,87.96538363317137,107.0
109.0,86.85598254203796,84.56576745920631,89.14619762486961,88.1135892868042,87.93574317669898,88.29143539690942,86.52129530906677,85.53121740526778,87.51137321286576,87.83975481987,87.38139755610642,88.29811208363357,87.38017082214355,85.13174398323497,89.62859766105214,87.04539895057678,86.14598024067928,87.94481766047429,86.1273181438446,84.70142822237389,87.55320806531532,87.48668789863586,86.86427399186687,88.10910180540486,108.0
110.0,88.40770602226257,88.07595329499448,88.73945874953067,87.73833513259888,86.91877760059464,88.55789266460312,86.60243034362793,85.55493036036108,87.64993032689478,87.58620381355286,86.97726101593418,88.19514661117154,88.29318046569824,87.6489322605939,88.93742867080259,86.84758186340332,85.34518930106371,88.34997442574293,86.59396648406982,85.06704943337354,88.12088353476611,87.22800135612488,86.19242969909905,88.2635730131507,109.0
111.0,87.60648846626282,86.2137655646407,88.99921136788494,87.87018060684204,87.24766663370222,88.49269457998186,86.6734254360199,85.59329377618046,87.75355709585934,87.73833513259888,87.2971283910523,88.17954187414546,87.12655663490295,84.52379340901891,89.729319860787,86.98453187942505,85.97717061555566,87.99189314329443,86.28963112831116,84.82803651857428,87.75122573804803,87.60842323303223,87.14680387878965,88.0700425872748,110.0
112.0,87.37322330474854,85.74299467993161,89.00345192956546,88.04259419441223,87.3752246551301,88.70996373369437,86.65314197540283,85.66436323266812,87.64192071813754,87.67748355865479,87.14201888196499,88.21294823534458,87.55262732505798,85.55620052057084,89.54905412954513,86.8932318687439,85.35354282621675,88.43292091127104,86.40122056007385,85.08372128028388,87.71871983986382,87.63378381729126,87.06623237016677,88.20133526441575,111.0
113.0,87.77890205383301,86.18455900465865,89.37324510300736,88.18458318710327,87.86186734369109,88.50729903051545,86.87626600265503,86.12634299680856,87.6261890085015,87.70790815353394,87.20258529200576,88.2132310150621,87.78595328330994,86.24300942214794,89.32889714447194,87.15191721916199,86.16435339803625,88.13948104028772,86.57367944717407,85.22897541830126,87.91838347604688,87.53233909606934,87.01674649226344,88.04793169987524,112.0
114.0,87.80932903289795,87.2485287966393,88.37012926915659,88.08316230773926,87.66963571839533,88.49668889708319,86.81541323661804,86.18611884932024,87.44470762391585,87.68762469291687,87.14928577903187,88.22596360680187,87.8366756439209,86.60938280733026,89.06396848051153,87.0352554321289,85.59574163530425,88.47476922895356,86.7461359500885,85.5375930094309,87.9546788907461,87.59827733039856,87.01057096239423,88.1859836984029,113.0
115.0,88.10344576835632,87.47150108523533,88.73539045147731,88.12372922897339,87.70958030690832,88.53787815103846,86.88640713691711,86.11852358494478,87.65429068888945,87.74847745895386,87.38174800636756,88.11520691154016,87.99391746520996,86.93136885855175,89.05646607186817,87.0707619190216,86.05846372476367,88.08306011327954,86.69541358947754,85.26731505482012,88.12351212413496,87.53233909606934,86.66733335174331,88.39734484039536,114.0
116.0,88.13387274742126,87.70508056093472,88.56266493390781,88.3367121219635,88.01399627855132,88.65942796537568,86.77484631538391,85.86814454994801,87.68154808081981,87.76875972747803,87.35772711176145,88.1797923431946,88.10550570487976,87.07360565544138,89.13740575431814,87.08090662956238,85.86811188522907,88.29370137389569,86.69034123420715,85.21181300273847,88.16886946567584,87.70479798316956,87.3301692956779,88.0794266706612,115.0
117.0,87.53549575805664,86.33740938015224,88.73358213596104,88.25557589530945,87.75025671236727,88.76089507825162,86.86612367630005,86.02672453308371,87.70552281951639,87.76876091957092,87.32755407526537,88.20996776387648,87.85696387290955,86.46146382513263,89.25246392068647,87.12148427963257,85.74337563338884,88.4995929258763,86.62947416305542,85.54227101806676,87.71667730804408,87.69465327262878,87.14559298261075,88.24371356264682,116.0
118.0,88.3975625038147,88.02595850877834,88.76916649885105,88.41784834861755,87.7738123424519,89.0618843547832,86.9472599029541,86.13226406387386,87.76225574203434,87.94117450714111,87.53804097799774,88.34430803628449,88.22216868400574,87.411675384784,89.03266198322747,87.30408787727356,86.45635652300551,88.15181923154161,86.97438836097717,85.78110972958096,88.16766699237338,87.67436265945435,87.18226152669136,88.16646379221733,117.0
119.0,88.14401388168335,88.00329857338433,88.28472918998237,88.16429853439331,87.6692607273074,88.65933634147922,86.85598254203796,86.34208289629733,87.3698821877786,87.72819399833679,87.43468821993547,88.02169977673812,87.97869920730591,86.9039029564158,89.05349545819601,87.13162779808044,85.88819589445039,88.3750597017105,86.8881607055664,85.67650635717128,88.09981505396154,87.6185691356659,87.02125752216082,88.21588074917096,118.0
120.0,88.25557708740234,87.8126253184268,88.69852885637789,88.4989845752716,88.0107451650683,88.98722398547491,87.12981581687927,86.63894994864897,87.62068168510957,87.71805047988892,87.38668474667392,88.04941621310391,88.14608454704285,87.49661440814864,88.79555468593705,87.28379726409912,86.34224236328816,88.22535216491008,86.89830422401428,85.78867515685896,88.0079332911696,87.60842323303223,87.02000601323418,88.19684045283027,119.0
121.0,88.37728023529053,87.90103921358741,88.85352125699364,88.2251501083374,87.73167344514927,88.71862677152554,86.99797034263611,86.23008706620051,87.7658536190717,87.84989833831787,87.4561188230477,88.24367785358804,88.3439028263092,87.70617712109943,88.98162853151898,87.28886842727661,86.0856839625686,88.49205289198463,86.83236598968506,85.70736606729437,87.95736591207574,87.79102683067322,87.33290510730716,88.24914855403928,120.0
122.0,87.93103337287903,87.13487174821415,88.7271949975439,88.23529124259949,87.72064200968546,88.74994047551351,87.02839612960815,86.18487196935007,87.87192028986624,87.71805167198181,86.98635202610978,88.44975131785384,87.87725329399109,87.01683341512195,88.73767317286023,87.26858139038086,86.2052159459471,88.33194683481462,86.79685831069946,85.53226597732399,88.06145064407494,87.45625495910645,86.7316551194126,88.1808547988003,121.0
123.0,88.03245186805725,87.4378248457878,88.6270788903267,88.31642627716064,87.74879252628841,88.88406002803288,86.88640713691711,86.03741271213497,87.73540156169926,87.56592154502869,86.82809711952602,88.30374597053135,87.96348214149475,87.30102009196918,88.62594419102032,87.39031434059143,86.34719210976353,88.43343657141934,86.93381071090698,85.88838097671868,87.97924044509529,87.44103670120239,86.71382397318727,88.16824942921751,122.0
124.0,88.2860016822815,87.59348292833246,88.97852043623053,88.40770602226257,87.99015622436544,88.82525582015971,87.25152015686035,86.62263571505615,87.88040459866455,87.52535462379456,86.63756759935895,88.41314164823017,87.91275978088379,87.54192882891283,88.28359073285475,87.38016963005066,86.52638892578292,88.2339503343184,87.08597779273987,85.9221960543553,88.24975953112444,87.21278548240662,86.07202944582251,88.35354151899072,123.0
125.0,87.890465259552,86.72667571801544,89.05425480108856,88.29614400863647,87.93507005576336,88.65721796150959,87.1703827381134,86.52994964187289,87.81081583435392,87.76876091957092,87.15876606724481,88.37875577189703,87.6895797252655,86.88406165999824,88.49509779053277,87.31423020362854,86.25125929065614,88.37720111660094,86.95917129516602,85.90898215732241,88.00936043300962,87.53741025924683,86.92937077777765,88.145449740716,124.0
126.0,88.24543356895447,87.32535917127971,89.16550796662922,88.35699677467346,87.88455047529024,88.82944307405668,87.03853726387024,86.422040039644,87.65503448809648,88.03245186805725,87.65297311056376,88.41193062555074,88.1257951259613,87.61402192842259,88.63756832350002,87.38524198532104,86.3357878430123,88.43469612762979,86.97438716888428,85.79030525865221,88.15846907911634,87.82145977020264,87.41631316479608,88.2266063756092,125.0
127.0,88.13387274742126,87.57837315425708,88.68937234058545,88.45841526985168,88.16578658047918,88.75104395922419,86.92697525024414,86.16009822990198,87.6938522705863,87.90060639381409,87.47694322840195,88.32426955922622,88.17144632339478,87.40900032518786,88.93389232160169,87.42074847221375,86.46859828754897,88.37289865687852,86.90844774246216,85.56292973286102,88.2539657520633,87.69972443580627,87.29912546438081,88.10032340723174,126.0
128.0,88.25557708740234,87.84736987629871,88.66378429850597,88.51926684379578,88.20749360610094,88.83104008149061,87.07910537719727,86.28020072279021,87.87801003160432,87.71805047988892,87.11975782479404,88.3163431349838,88.24752926826477,87.49591595758683,88.99914257894271,87.31423020362854,86.35444242865132,88.27401797860576,87.06568837165833,85.86149085920094,88.26988588411571,87.42582201957703,86.80113805602858,88.05050598312548,127.0
129.0,88.45841646194458,87.95055712029841,88.96627580359075,88.48884224891663,88.1741961359551,88.80348836187815,87.06896305084229,86.49189465033875,87.64603145134582,87.93103337287903,87.41389024587512,88.44817649988293,88.29825282096863,87.95582847693935,88.64067716499791,87.37002491950989,86.33687800063292,88.40317183838685,87.05554485321045,85.96050106554097,88.15058864087993,87.63885617256165,87.0891525583269,88.18855978679639,128.0
130.0,88.36713790893555,87.52881169343605,89.20546412443504,88.4989845752716,88.1432915902979,88.8546775602453,87.1703827381134,86.55870190356858,87.78206357265823,87.96145915985107,87.63954062298657,88.28337769671558,88.1968080997467,87.87470930436551,88.5189068951279,87.44611024856567,86.35130091122454,88.5409195859068,87.12148427963257,85.9557698074625,88.28719875180263,87.81638741493225,87.45477802662413,88.17799680324038,129.0
131.0,88.6105465888977,87.89286290188888,89.32823027590653,88.60040187835693,88.22535498654788,88.97544877016598,87.0588207244873,86.53870477656488,87.57893667240972,87.86003947257996,87.30732582710229,88.41275311805762,88.4909987449646,87.96619486056845,89.01580262936075,87.3649537563324,86.33454955055092,88.39535796211388,87.04540014266968,85.9577530476132,88.13304723772616,87.69972443580627,87.3155169805629,88.08393189104964,130.0
132.0,88.25557589530945,87.93365764012405,88.57749415049484,88.36713790893555,87.8720997049774,88.86217611289369,87.04867839813232,86.41368843610248,87.68366836016217,87.86003828048706,87.21202327331763,88.5080532876565,88.18666338920593,87.70233367628651,88.67099310212535,87.44103789329529,86.3948371674818,88.48723861910878,86.99467658996582,85.8675328773951,88.12182030253653,87.6540732383728,87.04029550519184,88.26785097155377,131.0
133.0,87.94117450714111,87.26139581325086,88.62095320103137,88.43813180923462,88.16270702376461,88.71355659470463,86.95740103721619,86.24348952975696,87.67131254467542,87.890465259552,87.4566066676037,88.32432385150031,87.92290449142456,87.47156992936793,88.37423905348119,87.40553140640259,86.35699703758436,88.45406577522081,87.06061720848083,85.90682766869273,88.21440674826894,87.72001385688782,87.13880064501727,88.30122706875837,132.0
134.0,88.41784834861755,87.61557226378679,89.22012443344832,88.56997728347778,88.30260646327714,88.83734810367842,86.95740103721619,86.41906363927153,87.49573843516085,87.87018179893494,87.2076443586001,88.53271923926977,88.161301612854,87.16066748197807,89.16193574372994,87.4004590511322,86.36678310142295,88.43413500084145,87.12655782699585,86.1135931916674,88.1395224623243,87.81131625175476,87.40768111715848,88.21495138635105,133.0
135.0,88.21500778198242,86.83154590598647,89.59846965797837,88.43813180923462,88.09985531737148,88.77640830109776,87.1196722984314,86.64804400274936,87.59130059411343,87.82961130142212,87.30139920793482,88.35782339490942,87.91783213615417,86.89885257648986,88.93681169581849,87.42582082748413,86.36420972625237,88.48743192871589,87.1113395690918,86.13132669117826,88.09135244700533,87.76059150695801,87.29688710772842,88.22429590618759,134.0
136.0,88.27586054801941,87.36774272651391,89.18397836952491,88.42799067497253,88.07593044681366,88.78005090313141,87.03853726387024,86.51570728298488,87.5613672447556,87.94117331504822,87.47723938634091,88.40510724375552,87.99391627311707,87.29254577226637,88.69528677396777,87.48668909072876,86.54941554658625,88.42396263487127,87.02003955841064,86.10678289143327,87.93329622538802,87.78595328330994,87.28813243538275,88.28377413123712,135.0
137.0,88.51926684379578,87.96888300800163,89.06965067958993,88.64097118377686,88.31429406364094,88.96764830391277,87.04868078231812,86.40464435377015,87.69271721086608,88.01216959953308,87.53565894310994,88.48868025595623,88.48592638969421,87.86470067442119,89.10715210496724,87.46132612228394,86.34001892492947,88.5826333196384,87.06061840057373,86.1230352246626,87.99820157648486,87.7605926990509,87.2296370818811,88.29154831622071,136.0
138.0,88.63082885742188,88.08537312940294,89.17628458544081,88.64097118377686,88.29891533868515,88.98302702886856,86.9472599029541,86.33076439470157,87.56375541120663,87.88032293319702,87.30102864238671,88.45961722400733,88.27796339988708,87.70063668231376,88.85529011746041,87.44103789329529,86.36797678306972,88.51409900352085,86.91859364509583,86.00111992673777,87.83606736345388,87.84682035446167,87.35655118850839,88.33708952041495,137.0
139.0,88.38742136955261,87.63527243639415,89.13957030271108,88.37728023529053,87.99543738328236,88.75912308729869,87.03853845596313,86.45416329596944,87.62291361595683,88.01216959953308,87.46765641024139,88.55668278882477,88.29825282096863,87.88516458197451,88.71134105996275,87.45625495910645,86.36488792824831,88.54762198996458,86.88815832138062,86.15662312122599,87.61969352153524,87.87725567817688,87.43470175606001,88.31980960029375,138.0
140.0,88.72210741043091,88.14214935062192,89.3020654702399,88.59026193618774,88.31020669980029,88.8703171725752,86.93711876869202,86.22844905304882,87.64578848433521,87.94117450714111,87.48141794362195,88.40093107066028,88.39462637901306,87.89102678776409,88.89822597026203,87.4714720249176,86.44128658315405,88.50165746668115,86.7461347579956,85.90851776916575,87.58375174682546,87.81638622283936,87.38278773807272,88.24998470760599,139.0
141.0,88.7221086025238,88.24830279302846,89.19591441201915,88.74239206314087,88.31210312069574,89.172681005586,87.08924770355225,86.4654949764244,87.7130004306801,87.94117450714111,87.34611683375829,88.53623218052394,88.55694055557251,88.19320049658545,88.92068061455957,87.45118260383606,86.34114516524765,88.56122004242447,87.0403265953064,86.24740228284497,87.83325090776782,87.77580857276917,87.2520474447998,88.29956970073853,140.0
142.0,88.49898338317871,88.01870929840986,88.97925746794756,88.37728023529053,88.08509407766653,88.66946639291453,87.0588207244873,86.45945600917845,87.65818543979616,88.12373042106628,87.60484910779667,88.6426117343359,88.35404753684998,87.86377763090371,88.84431744279624,87.49176144599915,86.4724978831724,88.5110250088259,87.12148427963257,85.98482400004194,88.2581445592232,87.85189390182495,87.38356582164496,88.32022198200494,141.0
143.0,88.63083004951477,88.11943745539645,89.14222264363309,88.5598373413086,88.2204213112508,88.89925337136638,86.99796795845032,86.48507101822668,87.51086489867396,87.9513168334961,87.47480639908095,88.42782726791124,88.38955402374268,87.96616320842517,88.81294483906018,87.47654438018799,86.43852179197735,88.51456696839863,87.12655663490295,86.13866664912287,88.11444662068304,87.87725567817688,87.489302309105,88.26520904724876,142.0
144.0,88.85395288467407,88.31800900035805,89.3898967689901,88.60040307044983,88.23402515029701,88.96678099060264,87.19066739082336,86.62530148099316,87.75603330065357,87.96146035194397,87.50142206080628,88.42149864308166,88.57215642929077,88.03457775970878,89.10973509887276,87.48668909072876,86.4890798195038,88.48429836195372,87.04539895057678,86.19751509242415,87.89328280872941,87.82653212547302,87.3530818247391,88.29998242620694,143.0
145.0,88.68154048919678,88.19198613491643,89.17109484347712,88.54969382286072,88.19219718205039,88.90719046367104,87.03853726387024,86.37969740499025,87.69737712275023,87.96145915985107,87.6127013319588,88.31021698774335,88.60766172409058,88.12002240038133,89.09530104779982,87.57799029350281,86.4685330361563,88.68744755084931,86.95917248725891,86.10317371256845,87.81517126194937,87.8366756439209,87.32704286512943,88.34630842271237,144.0
146.0,88.63083004951477,88.04119777958277,89.22046231944677,88.56997847557068,88.20677562166706,88.9331813294743,87.18052625656128,86.51411998028938,87.84693253283318,88.10344576835632,87.5460975170534,88.66079401965925,88.35912108421326,87.9929141369526,88.72532803147391,87.56784558296204,86.601547452548,88.53414371337607,87.26350903511047,86.30388789539637,88.22313017482458,87.82653212547302,87.34700718914273,88.30605706180332,145.0
147.0,88.32656979560852,88.04105861073657,88.61208098048047,88.54969382286072,88.09415050807324,89.0052371376482,87.08924651145935,86.52844797296322,87.65004504995548,87.97160148620605,87.63637784665129,88.30682512576082,88.11565160751343,87.3023838654891,88.92891934953775,87.44611024856567,86.40830453442025,88.4839159627111,87.09612369537354,86.05578056348989,88.13646682725718,87.8721833229065,87.39859718374595,88.34576946206704,146.0
148.0,88.0628776550293,87.04703312988603,89.07872218017256,88.50912570953369,88.19122617102427,88.82702524804311,86.93711757659912,86.24496837283789,87.62926678036035,88.06287884712219,87.57044500046722,88.55531269377717,87.77580976486206,86.40383112589868,89.14778840382544,87.51712322235107,86.47647043162326,88.5577760130789,87.03018307685852,86.25497815204768,87.80538800166936,87.85189270973206,87.41777538177642,88.28601003768769,147.0
149.0,87.0081114768982,84.32014917279582,89.69607378100056,88.51926803588867,88.20956150133316,88.82897457044419,87.1703839302063,86.49098407410848,87.84978378630412,88.0020272731781,87.60499657948844,88.39905796686776,86.7461359500885,83.81743756763113,89.67483433254587,87.51712322235107,86.50482500569342,88.52942143900873,87.17220664024353,86.22066278898835,88.12375049149871,87.8366768360138,87.33692186707584,88.33643180495174,148.0
150.0,86.2271785736084,82.54789400971924,89.90646313749755,88.65111351013184,88.25603100150673,89.04619601875694,87.10952997207642,86.28918871470145,87.92987122945138,88.12373042106628,87.62249521219798,88.6249656299346,85.83312392234802,81.46041034152684,90.2058375031692,87.55262970924377,86.50106320781863,88.60419621066892,87.19249606132507,86.14022637292972,88.24476574972043,87.8721809387207,87.46229862227608,88.28206325516533,149.0
151.0,87.7281928062439,86.16562010865502,89.29076550383277,86.32859706878662,84.65916872954261,87.99802540803063,78.3367121219635,71.98030561086323,84.69311863306378,84.33062672615051,79.72676301756907,88.93449043473196,87.78087973594666,86.32691794203785,89.23484152985546,85.32589793205261,84.23792672074408,86.41386914336114,77.58559823036194,71.01064915429494,84.16054730642894,83.90058636665344,79.88909655272803,87.91207618057885,150.0
152.0,86.73427820205688,82.75967481694542,90.70888158716835,87.36308097839355,85.74059937802656,88.98556257876055,81.77484631538391,78.16025423917465,85.38943839159317,82.97160148620605,76.78879425675999,89.15440871565212,86.5686047077179,82.21420644427775,90.92300297115804,86.03601574897766,84.86875866436243,87.20327283359289,81.16662859916687,78.30283280347619,84.03042439485755,82.98250317573547,77.57585279887516,88.38915355259579,151.0
153.0,87.48478531837463,85.70292496163351,89.26664567511575,87.62677311897278,86.92046450207157,88.33308173587399,81.93711757659912,78.03090581945965,85.8433293337386,86.12575769424438,84.10701678202673,88.14449860646204,87.31423139572144,85.21693431126234,89.41152848018054,86.18311166763306,84.93686071736425,87.42936261790186,82.09485530853271,79.23902204602697,84.95068857103846,85.67081212997437,84.07435336534199,87.26727089460674,152.0
154.0,87.01825261116028,84.2602668549196,89.77623836740095,87.07910537719727,85.71492340464103,88.4432873497535,83.93509030342102,81.69109665953613,86.17908394730591,83.85395407676697,75.21920996790179,92.48869818563215,86.73091888427734,83.69329355130517,89.76854421724951,86.18311285972595,85.37424850935386,86.99197721009804,83.61653923988342,81.29448115361372,85.93859732615313,83.2969856262207,74.67989809945288,91.91407315298852,153.0
155.0,88.40770602226257,87.91396837160478,88.90144367292037,87.9513156414032,86.99883115452812,88.90380012827828,82.63691544532776,78.77486065174121,86.49897023891431,86.70385241508484,85.5926217656854,87.81508306448428,88.54679465293884,87.9915594486593,89.10202985721838,86.675124168396,85.47820940045109,87.8720389363409,81.89703583717346,77.53062346358094,86.26344821076599,86.36571526527405,85.84546769172917,86.88596283881893,154.0
156.0,86.6125738620758,83.71211576875528,89.51303195539633,87.64705657958984,86.8952491915619,88.39886396761779,84.76673126220703,84.16181520547897,85.37164731893509,85.01013994216919,81.04752251328065,88.97275737105772,86.40122175216675,83.03424449546351,89.76819900886998,86.39614939689636,85.6240608725852,87.16823792120752,84.07304286956787,82.56079199216917,85.58529374696657,84.82881426811218,81.63703528307815,88.02059325314622,155.0
157.0,88.18458199501038,87.39327975782757,88.97588423219318,87.1703851222992,85.92721491235784,88.41355533224055,83.60040307044983,80.31938709022026,86.8814190506794,86.36916637420654,83.70957461081946,89.02875813759363,88.25260281562805,87.39379153807054,89.11141409318556,86.0968828201294,85.22838873618845,86.96537690407034,83.43393683433533,81.0725731964252,85.79530047224546,85.949786901474,83.53625249806701,88.36332130488098,156.0
158.0,87.88032293319702,86.597953161446,89.16269270494804,88.16429853439331,87.67711398844688,88.65148308033974,83.92494678497314,82.63308739842633,85.21680617151996,86.64299964904785,85.0168778662327,88.269121431863,87.97869920730591,86.77276348482539,89.18463492978643,87.07583427429199,86.26772379360008,87.8839447549839,83.82450342178345,82.39586520425556,85.25314163931134,86.25412464141846,85.15345907061504,87.35479021222187,157.0
159.0,87.46450185775757,85.66648006475961,89.26252365075553,87.6166319847107,86.9599436633832,88.27332030603819,84.93914604187012,83.79676490351243,86.08152718022781,86.28803133964539,83.19252230339042,89.38354037590035,87.55262970924377,85.53536952088133,89.56988989760622,86.36571407318115,85.51268872778083,87.21873941858148,84.70707893371582,83.26147935369461,86.15267851373703,85.65559506416321,82.54292343671948,88.76826669160694,158.0
160.0,88.01216721534729,87.243448216867,88.78088621382759,87.86003828048706,87.07559073842647,88.64448582254765,84.21906471252441,81.89845435233673,86.5396750727121,86.86612367630005,85.73961011569487,87.99263723690522,88.14101219177246,87.15540331546681,89.12662106807811,86.99467658996582,86.14338713765892,87.84596604227272,83.586106300354,81.38759343158847,85.78461916911954,86.56860589981079,85.93619599013152,87.20101580949006,159.0
161.0,88.40770602226257,87.777799808096,89.03761223642914,87.8904640674591,87.21163138398138,88.56929675093683,85.03042459487915,83.87328232815754,86.18756686160076,86.70385003089905,85.1836503407743,88.22404972102379,88.21202516555786,87.49348809462884,88.93056223648688,86.81207418441772,85.95821811910564,87.66593024972981,84.81359601020813,83.22022197304334,86.40697004737292,86.60918354988098,85.84538849656757,87.3729786031944,160.0
162.0,88.01216840744019,86.89160460579346,89.13273220908691,87.9513156414032,87.23452768336215,88.66810359944425,84.7261643409729,83.9476378078585,85.5046908740873,86.64299964904785,84.43388477103625,88.85211452705946,87.96855449676514,86.72926587152187,89.2078431220084,86.6041111946106,85.8248099598964,87.38341242932479,84.59548830986023,83.6607898682335,85.53018675148697,86.19325757026672,84.38132805068126,88.00518708985219,161.0
163.0,88.36713671684265,87.76222033533398,88.97205309835132,88.03245306015015,87.2906309009603,88.77427521934,85.10141849517822,83.65934655046932,86.54349043988712,86.96754336357117,85.25612996905443,88.6789567580879,88.30332517623901,87.77974781604378,88.82690253643425,86.96931719779968,86.25775027093484,87.68088412466453,84.74258661270142,83.48411405189213,86.0010591735107,86.43672704696655,84.98919370834614,87.88426038558697,162.0
164.0,88.16429734230042,87.55938166031832,88.76921302428251,87.98174262046814,87.39363671695767,88.5698485239786,85.31440019607544,84.64876666908195,85.98003372306893,87.46450066566467,86.73720633629382,88.19179499503552,88.38955402374268,87.81501913127634,88.96408891620901,86.97438955307007,86.1577675101928,87.79101159594734,84.81359601020813,83.80815265546946,85.8190393649468,86.8526542186737,86.49732444199506,87.20798399535235,163.0
165.0,88.19472432136536,87.18854319552264,89.20090544720807,88.3367133140564,87.72925104657286,88.94417558153994,85.31439900398254,84.18412444381694,86.44467356414815,87.36308097839355,86.22272705061383,88.50343490617328,88.05985689163208,87.10124106809806,89.0184727151661,86.817147731781,86.0259692483236,87.6083262152384,85.1483678817749,84.45367799053888,85.84305777301093,87.03018426895142,86.61593059912664,87.44443793877619,164.0
166.0,88.19472432136536,87.38940880026655,89.00003984246416,88.26571822166443,87.44914764939438,89.08228879393448,85.21297931671143,84.16719922586354,86.25875940755931,87.12981581687927,85.85176516140383,88.40786647235471,88.18159222602844,87.50225658920988,88.860927862847,86.96931719779968,86.15648381820064,87.78215057739872,84.930260181427,83.71048532464904,86.15003503820496,86.89830422401428,86.33273963831246,87.4638688097161,165.0
167.0,88.41784715652466,87.93463580333854,88.90105850971078,88.14401507377625,87.67184008991866,88.61619005763383,85.51723837852478,84.61679793794472,86.41767881910484,87.59634613990784,87.0141760416642,88.17851623815147,88.39462757110596,88.12467366017837,88.66458148203354,87.13670253753662,86.31854603828064,87.9548590367926,85.3309679031372,84.54484606525851,86.1170897410159,87.22800254821777,86.9170796255785,87.53892547085705,166.0
168.0,88.15415620803833,87.44912416456818,88.85918825150848,88.25557708740234,87.67120275497015,88.83995141983453,85.41581988334656,84.46671617129567,86.36492359539744,87.58620500564575,86.92756031925121,88.24484969204029,88.18666338920593,87.67207006009278,88.70125671831909,86.93380951881409,86.12394947527936,87.74366956234881,85.39690852165222,84.21394061989449,86.57987642340996,87.16713547706604,86.77097854364155,87.56329241049053,167.0
169.0,88.59026074409485,87.99347572359056,89.18704576459913,88.52940917015076,87.97925760808685,89.07956073221466,85.63894271850586,85.00415528564432,86.2737301513674,87.24137663841248,86.2629241522791,88.21982912454585,88.35404872894287,87.91941350757308,88.78868395031266,87.0707619190216,86.16902243489358,87.97250140314964,85.32589554786682,84.59159707352795,86.06019402220569,86.88815951347351,86.01273245252752,87.7635865744195,168.0
170.0,88.47869992256165,87.97875114115747,88.97864870396582,88.1135892868042,87.55623965261434,88.67093892099406,85.6693696975708,85.00180688012617,86.33693251501543,87.3427963256836,86.38694401751319,88.298648633854,88.57215642929077,88.11403531636421,89.03027754221733,87.07076072692871,86.20541895916692,87.9361024946905,85.54400444030762,84.80918069840888,86.27882818220635,86.98453307151794,86.33239434143226,87.63667180160363,169.0
171.0,88.40770721435547,87.73058258179594,89.084831846915,88.47869992256165,88.07876674758563,88.87863309753766,85.5070972442627,84.68675454993124,86.32743993859415,87.81947135925293,87.3739149652411,88.26502775326476,88.50114464759827,87.84014056390463,89.16214873129191,87.1468460559845,86.32183998855469,87.97185212341431,85.34111261367798,84.41065586784055,86.27156935951541,87.2888696193695,86.82697256949626,87.75076666924275,170.0
172.0,88.54969501495361,87.87466375003619,89.22472627987104,88.49898338317871,87.78687469275836,89.21109207359906,85.84178328514099,85.2069945428633,86.47657202741868,87.70790815353394,87.14368101543532,88.27213529163255,88.66345882415771,88.17332162863772,89.1535960196777,86.99467539787292,85.94066630936857,88.04868448637728,85.57443857192993,84.66541530171567,86.4834618421442,87.27365255355835,86.95567260212508,87.59163250499162,171.0
173.0,88.70182394981384,88.22288864718365,89.18075925244403,88.34685564041138,87.82181844232626,88.87189283849649,85.80121397972107,85.25387495104019,86.34855300840195,87.6166307926178,86.89022075743063,88.34304082780497,88.60259056091309,88.11852637704416,89.08665474478201,87.19249606132507,86.2817769199289,88.10321520272124,85.60487270355225,84.61421998319062,86.59552542391387,87.41567730903625,87.05638618440989,87.77496843366262,172.0
174.0,88.71196627616882,88.36878432273025,89.0551482296074,88.36713790893555,87.99866168956888,88.73561412830222,85.90263366699219,85.20089331996081,86.60437401402356,87.75861978530884,87.1515801653783,88.36565940523937,88.50114583969116,88.16535882176132,88.83693285762101,87.1468448638916,86.27428674970514,88.01940297807806,85.79254746437073,85.03098699524284,86.55410793349861,87.3243772983551,86.94210197680887,87.70665261990133,173.0
175.0,88.60040187835693,88.0790505961209,89.12175316059297,88.46855878829956,87.85835112238793,89.07876645421119,85.75050473213196,85.14622540389387,86.35478406037005,87.91074872016907,87.48255726571212,88.33894017462602,88.65331411361694,88.27860005225486,89.02802817497903,87.06568956375122,86.18076175098713,87.95061737651531,85.59980034828186,84.74136236709337,86.45823832947035,87.2178566455841,86.79499776307193,87.64071552809628,174.0
176.0,88.70182394981384,88.18170800189142,89.22193989773626,88.77281785011292,88.26369622425833,89.2819394759675,85.74036240577698,84.97937669715864,86.50134811439531,87.728191614151,87.10608913941924,88.35029408888276,88.61780643463135,88.23385321508044,89.00175965418225,87.19756841659546,86.32059906657727,88.07453776661364,85.70124626159668,84.95439737903203,86.44809514416133,87.25843667984009,86.69060129354808,87.82627206613209,175.0
177.0,88.56997609138489,88.11982763798784,89.02012454478194,88.31642866134644,87.8793214446675,88.75353587802537,85.97362875938416,85.3206716503743,86.62658586839402,87.79918670654297,87.21042563340423,88.38794777968171,88.64824056625366,88.19435033019488,89.10213080231244,87.17220783233643,86.35661049086666,87.9878051738062,85.6200897693634,84.7106073273623,86.52957221136451,87.27365374565125,86.8048459662831,87.7424615250194,176.0
178.0,88.84381175041199,88.30954909479784,89.37807440602613,88.66125702857971,88.11792609214572,89.2045879650137,86.01419687271118,85.39895303535314,86.62944071006922,87.87018060684204,87.2193916507002,88.52096956298388,88.67360234260559,88.22326759862855,89.12393708658263,87.19249606132507,86.29511845126694,88.0898736713832,85.79254746437073,84.9977185964411,86.58737633230035,87.38017082214355,86.88559207448209,87.87474956980502,177.0
179.0,88.75253438949585,88.27092332998053,89.23414544901117,88.56997728347778,88.0621189833529,89.07783558360266,85.92291831970215,85.19899161632317,86.64684502308113,87.79918670654297,87.34618992338298,88.25218348970296,88.6330246925354,88.19470588697646,89.07134349809434,87.13670134544373,86.32406820355408,87.94933448733337,85.76211214065552,84.85677771643188,86.66744656487916,87.39031553268433,86.92047765158235,87.8601534137863,178.0
180.0,88.50912570953369,87.9116965550149,89.10655486405248,88.43813180923462,88.07776948807283,88.7984941303964,85.92291831970215,85.19192084646376,86.65391579294054,87.8904640674591,87.49538025826146,88.28554787665675,88.47578287124634,87.87599772087131,89.07556802162136,87.22800374031067,86.47617658409686,87.97983089652448,85.91428279876709,85.20108983683316,86.62747576070102,87.47654318809509,87.00329716529566,87.94978921089452,179.0
181.0,88.66125583648682,88.07798261876691,89.24452905420672,88.58011841773987,87.97117681138798,89.18906002409176,85.92291831970215,85.18144187135952,86.66439476804477,87.80932784080505,87.24510059556661,88.3735550860435,88.24245929718018,87.62915387335725,88.8557647210031,87.21278548240662,86.33709994174063,88.0884710230726,85.76211333274841,84.96079648475639,86.56343018074044,87.45625495910645,87.14688758234828,87.7656223358646,180.0
182.0,88.38742256164551,87.86533230391676,88.90951281937426,88.62068772315979,87.9887431356978,89.25263231062178,86.0040545463562,85.25361650439646,86.75449258831594,87.75861978530884,87.23949136260525,88.27774820801243,88.08014512062073,87.22723263251366,88.9330576087278,87.19756960868835,86.3387570286024,88.05638218877431,85.8026909828186,84.91769116161286,86.68769080402434,87.49683260917664,87.06905882386103,87.92460639449224,181.0
183.0,88.23529124259949,87.48143409830237,88.9891483868966,88.52940917015076,88.0940716922375,88.96474664806401,85.94320058822632,85.27872632356967,86.60767485288297,87.83975601196289,87.31963904706483,88.35987297686096,87.93304920196533,86.85073930571741,89.01535909821325,87.2533643245697,86.44904437190812,88.05768427723129,85.949786901474,85.17139497852381,86.72817882442419,87.27872490882874,86.87389486948368,87.68355494817379,182.0
184.0,88.07301998138428,86.86691209899303,89.27912786377553,88.40770721435547,87.74594692680868,89.06946750190225,85.97362875938416,85.29177377729917,86.65548374146914,87.83975481987,87.34627423669183,88.33323540304816,87.85696506500244,86.03929460696655,89.67463552303833,87.28379726409912,86.461486690746,88.10610783745224,85.95993161201477,85.14765396228898,86.77220926174056,87.33452081680298,86.86188529503161,87.80715633857434,183.0
185.0,87.84989595413208,86.19400022641928,89.50579168184488,88.51926684379578,87.90590739631686,89.13262629127469,86.01419687271118,85.31760372498353,86.71079002043884,87.76875972747803,87.38691604432861,88.15060341062744,87.836674451828,86.05120831316572,89.62214059049029,87.15699076652527,86.37806189529213,87.9359196377584,85.88891983032227,85.1164148240882,86.66142483655634,87.39538669586182,86.98214252014144,87.8086308715822,184.0
186.0,88.46855878829956,88.11250533443233,88.8246122421668,88.54969382286072,88.12633534118751,88.97305230453392,85.99391222000122,85.30848278733411,86.67934165266833,87.92089104652405,87.48407827108794,88.35770382196016,88.41998815536499,87.5146539148116,89.32532239591838,87.2178590297699,86.40530367689166,88.03041438264813,85.93456983566284,85.15316766426139,86.7159720070643,87.45625495910645,87.06434317327997,87.84816674493293,185.0
187.0,88.72210741043091,88.23756896495372,89.20664585590809,88.48884224891663,88.00377390836462,88.97391058946863,85.93306183815002,85.43543166154834,86.43069201475171,87.81947255134583,87.24195799859461,88.39698710409704,88.50114464759827,87.98089681254451,89.02139248265202,87.33451962471008,86.46802886053891,88.20101038888126,85.99036693572998,85.21185120693008,86.76888266452988,87.37002611160278,87.00381957712649,87.73623264607907,186.0
188.0,88.30628514289856,87.51368428946621,89.0988859963309,88.50912570953369,87.82257316737714,89.19567825169024,86.0649061203003,85.40237112068039,86.7274411199202,87.73833513259888,87.19523987587955,88.2814303893182,88.22216987609863,87.00725540090184,89.43708435129543,87.14177370071411,86.27224380866296,88.01130359276526,85.9447169303894,85.24476920009604,86.64466466068276,87.47654438018799,86.95143452108121,88.00165423929477,187.0
189.0,88.80324363708496,88.25076144996966,89.35572582420026,88.58011960983276,88.15675945039422,89.00347976927131,86.13590121269226,85.58086437856073,86.69093804682379,87.84989714622498,87.36271331375033,88.33708097869962,88.63809585571289,87.93847144291283,89.33772026851295,87.2888708114624,86.41336905273792,88.16437257018688,85.88891983032227,85.05959793236579,86.71824172827874,87.38524198532104,86.98722056445722,87.78326340618487,188.0
190.0,88.59026193618774,88.20573413253149,88.974789739844,88.50912570953369,88.05189231079163,88.96635910827575,86.10547542572021,85.37765170831317,86.83329914312726,87.79918789863586,87.27512967313871,88.32324612413302,88.5620129108429,87.6847508127769,89.4392750089089,87.29901432991028,86.4093028120681,88.18872584775245,85.9497880935669,85.1963781818573,86.70319800527649,87.45118141174316,87.048023524635,87.85433929885133,189.0
191.0,88.39756488800049,88.01070415567716,88.78442562032382,88.53955268859863,87.83689515013822,89.24221022705905,85.90263485908508,85.35178268180144,86.45348703636873,87.92089104652405,87.53736706456456,88.30441502848353,88.51128935813904,87.62745310829054,89.39512560798754,87.26350784301758,86.40245188187576,88.1245638041594,85.97514867782593,85.21072312349821,86.73957423215364,87.38524317741394,87.05917502932073,87.71131132550715,190.0
192.0,88.6713969707489,88.23724113342739,89.10555280807041,88.58011960983276,88.08404321101129,89.07619600865424,86.01419568061829,85.50785714401717,86.5205342172194,87.82961249351501,87.36208905780674,88.29713592922329,88.5214352607727,88.04003566298371,89.0028348585617,87.2533631324768,86.34536824339413,88.16135802155948,85.96500515937805,85.14132562605447,86.78868469270164,87.39538669586182,87.02135908099373,87.7694143107299,191.0
193.0,88.47869992256165,88.02034331823174,88.93705652689155,88.58011960983276,88.0971766536996,89.06306256596592,86.10547304153442,85.49801077405088,86.71293530901796,87.74847626686096,87.13932252095351,88.35763001276841,88.37433695793152,87.28666093326663,89.4620129825964,87.27365255355835,86.42330861095628,88.12399649616042,85.90413570404053,85.01931638901769,86.78895501906337,87.3649537563324,87.00745545797314,87.72245205469166,192.0
194.0,88.63083004951477,88.39460533239408,88.86705476663546,88.58011960983276,87.97329187234939,89.18694734731613,86.2271785736084,85.58714781612008,86.86720933109672,87.84989595413208,87.38292245148591,88.31686945677825,88.56708407402039,88.0847505672873,89.04941758075347,87.27872490882874,86.39296153182156,88.16448828583592,85.97007751464844,85.20746322605504,86.73269180324183,87.47654438018799,87.10320516228435,87.84988359809162,193.0
195.0,88.42799067497253,87.88846089422594,88.96752045571913,88.56997847557068,88.06211743773626,89.0778395134051,85.99391222000122,85.24141914528242,86.74640529472002,87.86003947257996,87.53022950982393,88.18984943533599,88.35912108421326,87.80203501491403,88.91620715351249,87.29901432991028,86.43572034463374,88.16230831518682,85.98022103309631,85.26033957881128,86.70010248738134,87.42074847221375,87.09695577288784,87.74454117153965,194.0
196.0,88.61054539680481,87.9449112794989,89.27617951411072,88.66125583648682,88.22268037802442,89.09983129494921,86.01419568061829,85.42238709692519,86.60600426431138,87.80932784080505,87.37517155095769,88.24348413065242,88.56708526611328,88.36466979835689,88.76950073386968,87.3294472694397,86.43465398868553,88.22424055019387,85.99543809890747,85.1965744113049,86.79430178651005,87.41567611694336,86.97297458820948,87.85837764567724,195.0
197.0,88.2860016822815,87.61230210506714,88.95970125949584,88.62068772315979,88.04295153140946,89.19842391491012,86.13590002059937,85.50701473770992,86.76478530348881,87.80933022499084,87.33552419222396,88.28313625775773,88.3083987236023,87.76121350325155,88.85558394395304,87.2888696193695,86.42241487322754,88.15532436551148,86.04108929634094,85.22387763837155,86.85830095431034,87.43089437484741,86.97558875325664,87.88619999643818,196.0
198.0,88.5091245174408,87.9657949439423,89.05245409093929,88.5598349571228,87.98209784982421,89.13757206442139,86.19675278663635,85.52076831339357,86.87273725987913,87.84989714622498,87.3653591997859,88.33443509266405,88.53665113449097,88.15496484359822,88.91833742538371,87.33959197998047,86.46795739653844,88.2112265634225,86.0563051700592,85.2175737475977,86.89503659252071,87.48161673545837,87.04876193597775,87.914471534939,197.0
199.0,88.54969382286072,88.13245382484695,88.96693382087449,88.72210741043091,88.1883252452779,89.25588957558392,86.0547661781311,85.39261880925078,86.71691354701143,87.79918789863586,87.3650316087885,88.23334418848323,88.60766410827637,88.18124564404087,89.03408257251186,87.26858019828796,86.4262924931642,88.11086790341173,86.05123281478882,85.30987371141156,86.79259191816608,87.44103670120239,87.1195368949359,87.76253650746888,198.0
200.0,88.82352590560913,88.30069673408238,89.34635507713588,88.65111351013184,88.13972336884454,89.16250365141913,86.1156165599823,85.36569296971861,86.86554015024599,87.83975481987,87.34497435163331,88.33453528810668,88.66345882415771,88.25767450034499,89.06924314797044,87.293940782547,86.44424061203614,88.14364095305785,86.08674049377441,85.23409150086727,86.93938948668156,87.48161673545837,86.99988390755848,87.96334956335826,199.0
201.0,88.4989845752716,87.99011444299761,89.0078547075456,87.81947016716003,86.77874294520522,88.86019738911484,82.79918670654297,81.06301049652843,84.5353629165575,82.73833394050598,77.01387973235839,88.46278814865357,88.7446141242981,88.18252688554378,89.30670136305241,86.77149772644043,85.89798237660696,87.6450130762739,82.54628658294678,80.41990273837332,84.67267042752023,82.1709394454956,76.01568931597659,88.32618957501462,200.0
202.0,88.53955268859863,88.09313254654357,88.9859728306537,88.25557589530945,87.81700171181876,88.69415007880013,83.894522190094,82.77224033296694,85.01680404722104,83.4482741355896,78.69442351046091,88.20212476071829,88.53665232658386,88.20549453644699,88.86781011672073,87.0758330821991,86.10402451975386,88.04764164464433,83.60132217407227,82.19752890747891,85.00511544066562,82.94699788093567,77.56420585119646,88.32978991067488,201.0
203.0,88.66125583648682,87.99369193238485,89.32881974058878,88.13387155532837,87.66360697593174,88.604136134725,84.08721923828125,83.0639345764945,85.110503900068,85.49695491790771,83.40152300247397,87.59238683334146,88.82069945335388,88.45917855450429,89.18222035220347,86.893230676651,86.0042421848182,87.7822191684838,83.8397204875946,82.60422757610327,85.07521339908594,84.98605489730835,82.90124626296448,87.07086353165222,202.0
204.0,88.66125583648682,88.32373939804909,88.99877227492455,87.96145915985107,87.19023449016335,88.7326838295388,83.47869992256165,81.5985304236653,85.358869421458,82.0588207244873,73.7940017217751,90.3236397271995,88.73446941375732,88.12648283994295,89.3424559875717,86.80193066596985,85.92989131181096,87.67397002012873,83.12960147857666,81.28531991664543,84.97388304050789,81.4811098575592,73.08893044587208,89.87328926924633,203.0
205.0,88.82352709770203,88.52871062953238,89.11834356587167,88.24543476104736,87.79557026468584,88.69529925740889,84.20892238616943,83.02259324192998,85.39525153040888,85.730220079422,84.12598952475629,87.3344506340877,88.8156259059906,88.47631325345913,89.15493855852208,87.13163018226624,86.12727437538389,88.13598598914858,84.04768228530884,82.7024504316522,85.39291413896548,85.5135703086853,83.76405590359522,87.26308471377538,204.0
206.0,88.63083004951477,88.10579290899646,89.15586719003308,88.09330582618713,87.82164144275353,88.36497020962074,84.09736156463623,82.65341748380052,85.54130564547194,84.66531157493591,81.93482726499352,87.39579588487831,88.74968528747559,88.30654976200016,89.19282081295101,87.00989484786987,86.1111924308119,87.90859726492785,83.68247985839844,82.49284557390655,84.87211414289033,84.24042820930481,81.12357433861916,87.35728207999045,205.0
207.0,88.84381175041199,88.20639847299923,89.48122502782475,88.15415740013123,87.75712697289248,88.55118782736997,84.01622533798218,82.4934897971745,85.53896087878985,85.09127497673035,82.93237704704124,87.25017290641945,88.7801206111908,88.52111005291741,89.03913116946418,86.93381071090698,85.92389865898961,87.94372276282435,83.79914164543152,82.18990086980567,85.40838242105737,84.39767003059387,81.77958070799947,87.01575935318827,206.0
208.0,88.70182394981384,88.21622604344365,89.18742185618403,88.1642997264862,87.79932900310283,88.52927044986959,83.97565722465515,82.87921919875758,85.07209525055272,86.07504844665527,84.37812064852811,87.77197624478244,88.71925234794617,88.14025672276897,89.29824797312337,87.04032897949219,86.07011111519921,88.01054684378516,84.08826231956482,82.69400728450687,85.48251735462277,85.46792149543762,83.89439045488128,87.04145253599397,207.0
209.0,88.75253319740295,88.25905273672446,89.24601365808145,88.14401388168335,87.81264937987484,88.47537838349186,84.1683554649353,82.95269126920195,85.38401966066866,84.49289798736572,80.55456144912272,88.43123452560873,88.84098768234253,88.35052189867682,89.33145346600824,87.02003836631775,86.02941792017994,88.01065881245556,83.96145343780518,82.6116193528769,85.31128752273345,84.03246641159058,79.99225044457563,88.07268237860552,208.0
210.0,88.77281665802002,88.27777643919046,89.26785687684958,88.19472312927246,87.93764865741853,88.45179760112639,84.35091018676758,82.90163658338645,85.80018379014871,85.98377227783203,84.46730046324463,87.50024409241944,88.79026412963867,88.58422701927068,88.99630124000666,87.08597898483276,86.09276421538736,88.07919375427817,84.05275464057922,82.51149822689266,85.59401105426579,85.48313736915588,83.85806712298532,87.10820761532645,209.0
211.0,88.75253319740295,88.33069495092079,89.17437144388512,88.21500778198242,87.8362084724045,88.59380709156035,84.23934936523438,83.01998984042137,85.45870889004738,85.8924925327301,84.08128980423116,87.70369526122904,88.75983119010925,88.22231167453916,89.29735070567935,86.96931600570679,85.99936340230316,87.93926860911041,84.10855054855347,82.6664487749249,85.55065232218203,85.50342679023743,83.73506158442353,87.27179199605132,210.0
212.0,88.90466332435608,88.44211788752986,89.3672087611823,88.20486783981323,87.8488132823771,88.56092239724937,84.06693577766418,82.90314424930105,85.23072730602732,85.54766297340393,83.53166391139206,87.5636620354158,88.69389057159424,88.3008306381554,89.08695050503307,86.88815951347351,85.97005569302176,87.80626333392526,83.94116520881653,82.46590220080707,85.41642821682599,85.19909024238586,82.79472850607274,87.60345197869898,211.0
213.0,88.80324125289917,88.30976330346515,89.2967192023332,88.34685444831848,87.92807625924937,88.7656326373876,84.2292070388794,83.01428374783914,85.44413032991964,86.17646813392639,84.49897233647467,87.85396393137812,88.7801194190979,88.50544116369358,89.05479767450223,87.05047249794006,86.11991391557787,87.98103108030226,84.16434407234192,82.76433460023138,85.56435354445246,85.70631742477417,84.07650424033899,87.33613060920935,212.0
214.0,88.91480445861816,88.31629914681376,89.51330977042257,88.27586054801941,87.84348565568554,88.70823544035328,84.2799162864685,82.95367911688935,85.60615345604766,86.13590002059937,84.73031206784466,87.54148797335407,88.75475764274597,88.6117417697762,88.89777351571574,87.10119485855103,86.0776503538898,88.12473936321226,84.16434526443481,82.83032493889326,85.49836558997637,85.81790804862976,84.20656846343977,87.42924763381976,213.0
215.0,88.51926803588867,87.93050798950348,89.10802808227386,88.23529243469238,87.86093263068797,88.6096522386968,84.35091018676758,83.20819244436869,85.49362792916646,85.943204164505,84.02110317471657,87.86530515429344,88.66345643997192,88.26567774642268,89.06123513352117,86.9997489452362,86.07752282337643,87.92197506709599,84.22013998031616,82.83505046794318,85.60522949268915,85.61501741409302,83.71380861392952,87.51622621425652,214.0
216.0,88.65111351013184,87.77837244360559,89.52385457665808,88.43813300132751,87.89079424875914,88.9854717538959,84.41176414489746,83.2539564631993,85.56957182659562,86.26774668693542,84.62871127036131,87.90678210350954,88.28811049461365,87.64591173692776,88.93030925229954,87.01496720314026,86.02701221615123,88.00292219012928,84.21506881713867,82.90672961890115,85.52340801537619,86.02587342262268,84.65014857145547,87.40159827378989,215.0
217.0,88.29614400863647,86.85809091030144,89.73419710697151,88.23529243469238,87.69148980605945,88.77909506332531,84.40161943435669,82.90864466941063,85.89459419930274,86.34888172149658,84.82530457937936,87.8724588636138,88.37433576583862,87.69462147774027,89.05405005393698,86.99467897415161,86.04043631375508,87.94892163454814,84.26578998565674,82.85707889008856,85.67450108122492,86.06137752532959,84.56897151799379,87.55378353266539,216.0
218.0,87.99188375473022,86.56144898598782,89.42231852347263,88.35699558258057,87.89002424827144,88.82396691688969,84.48275566101074,83.11593726612404,85.84957405589745,86.27788782119751,84.8695552495492,87.68622039284583,87.51712441444397,85.89702892886106,89.13721990002688,86.99467778205872,85.97651998787609,88.01283557624134,84.26071763038635,82.80121364811033,85.72022161266237,85.89399218559265,84.38798675968263,87.39999761150267,217.0
219.0,88.05273652076721,86.64349371356593,89.46197932796849,88.40770602226257,87.8799829065005,88.93542913802465,84.53346610069275,83.2490920786169,85.8178401227686,86.53143763542175,85.14148447814749,87.92139079269602,88.02942156791687,87.21924431223445,88.83959882359929,87.09105253219604,85.98034987669487,88.20175518769722,84.23028469085693,82.93010693930997,85.5304624424039,86.21861934661865,84.82979563433662,87.60744305890069,218.0
220.0,88.34685444831848,87.56998219189944,89.12372670473752,88.16429853439331,87.61742900433164,88.71116806445498,84.55375075340271,83.17681074908813,85.93069075771729,86.68356776237488,85.12404160858466,88.2430939161651,88.29318165779114,87.38536326880819,89.20100004677408,87.02003836631775,86.01076330967538,88.02931342296012,84.39259767532349,83.01155261107616,85.77364273957082,86.1628246307373,84.77805895128711,87.5475903101875,219.0
221.0,87.93103218078613,86.92638433418195,88.93568002739032,88.31642985343933,87.82661359422251,88.80624611265615,84.51318144798279,83.01891646868543,86.00744642728014,86.48072838783264,85.03145225049761,87.93000452516767,87.77073621749878,86.95810184787972,88.58337058711784,86.9287383556366,85.9460696041523,87.9114071071209,84.34694766998291,82.88460309336179,85.80929224660403,86.17804050445557,84.89259039766729,87.46349061124384,220.0
222.0,88.02231073379517,86.71098918749325,89.33363228009708,88.32657098770142,87.744619697134,88.90852227826883,84.59431767463684,83.3167695128965,85.87186583637718,86.55172228813171,85.2448217006032,87.85862287566023,87.77073502540588,86.6782210419893,88.86324900882246,87.09612250328064,86.02681547219277,88.16542953436851,84.23028469085693,82.95571305824787,85.504856323466,86.1273181438446,84.76758343057367,87.48705285711554,221.0
223.0,88.03245186805725,86.45635934350311,89.60854439261139,88.17444086074829,87.81874762084722,88.53013410064936,84.66531276702881,83.31049278376331,86.02013275029431,86.6734254360199,85.28680618486582,88.06004468717397,88.2728922367096,86.80077249348572,89.74501197993347,87.05047249794006,86.03655582901442,88.06438916686571,84.39767122268677,82.97263916445621,85.82270328091732,86.17803931236267,84.82209289791987,87.53398572680547,222.0
224.0,88.21500897407532,87.32896342544684,89.10105452270379,88.27586054801941,87.76698943569068,88.78473166034814,84.68559622764587,83.22333739086369,86.14785506442806,86.82555675506592,85.38974073958175,88.26137277055008,88.08521866798401,87.26588463037615,88.90455270559187,87.04540014266968,85.98121765645588,88.10958262888347,84.39767122268677,82.95882993525919,85.83651251011435,86.33528232574463,85.01656162356572,87.65400302792354,223.0
225.0,88.4989845752716,87.59015877988313,89.40781037066009,88.34685325622559,87.91299382827482,88.78071268417635,84.58417654037476,83.32814484380866,85.84020823694085,86.78498864173889,85.24162195312681,88.32835533035097,88.36926460266113,88.15139177096474,88.58713743435753,87.0352566242218,86.01931060776685,88.05120264067675,84.36723589897156,83.1354969005562,85.59897489738691,86.26934170722961,84.88086377114682,87.65781964331241,224.0
226.0,88.30628633499146,87.49921801989197,89.11335465009094,88.24543356895447,87.83754021536515,88.65332692254378,84.59431886672974,83.32890631030648,85.859731423153,86.70385122299194,85.29972515484862,88.10797729113527,88.4199869632721,87.82504801057222,89.01492591597197,87.02511191368103,85.99639391256333,88.05382991479873,84.41288828849792,82.99677697279974,85.82899960419611,86.2389075756073,84.92480520726028,87.55300994395432,225.0
227.0,88.47869873046875,87.8113269719578,89.1460704889797,88.29614400863647,87.84201527178222,88.75027274549073,84.60445880889893,83.29304111131046,85.9158765064874,86.62271499633789,85.45726730701071,87.78816268566507,88.47071051597595,88.13974820396872,88.80167282798318,87.0707619190216,85.97883572488263,88.16268811316058,84.37738180160522,82.866622121208,85.88814148200245,86.34542465209961,85.08925463752853,87.60159466667069,226.0
228.0,88.52940917015076,87.8976692842894,89.1611490560121,88.26571941375732,87.92630445231204,88.60513437520261,84.7261643409729,83.58919705438933,85.86313162755647,86.66328430175781,85.31064970508928,88.01591889842635,88.44027757644653,88.12128819206511,88.75926696082796,87.12148427963257,86.05247812629841,88.19049043296673,84.33172941207886,83.05011312492684,85.61334569923088,86.37585878372192,85.10722921683707,87.64448835060678,227.0
229.0,88.4989845752716,87.89962089376105,89.09834825678216,88.29614520072937,87.8226112363249,88.76967916513384,84.5030403137207,83.15249918177452,85.85358144566689,86.79512977600098,85.26557171736839,88.32468783463356,88.66345882415771,88.24403570779974,89.08288194051569,87.02003955841064,85.9701555892917,88.06992352752958,84.46868300437927,83.04396778516174,85.8933982235968,86.32513642311096,84.93552636837647,87.71474647784545,228.0
230.0,88.49898338317871,87.83450866364231,89.16345810271511,88.3367133140564,87.89901753288952,88.77440909522328,84.52332377433777,83.25994350322915,85.78670404544638,86.73427700996399,85.34062859169771,88.12792542823027,88.62795114517212,88.35979151152628,88.89611077881796,87.04540014266968,86.06489430228999,88.02590598304937,84.4585382938385,83.03950034442555,85.87757624325145,86.48237705230713,85.21735377095645,87.74740033365781,229.0
231.0,88.69168043136597,88.03832757896413,89.3450332837678,88.24543476104736,87.88793892343703,88.6029305986577,84.6754539012909,83.36511613471768,85.9857916678641,86.71399354934692,85.44725926960065,87.9807278290932,88.69389295578003,88.3248872287292,89.06289868283086,87.11641073226929,86.02542870936213,88.20739275517644,84.30129766464233,82.9182293570057,85.68436597227897,86.37078642845154,85.16104413212395,87.58052872477913,230.0
232.0,88.59026074409485,87.95184010179679,89.2286813863929,88.31642866134644,87.8662801072316,88.76657721546127,84.62474465370178,83.4631661450418,85.78632316236177,86.71399474143982,85.2299175061303,88.19807197674933,88.68374586105347,88.314739253238,89.05275246886893,87.04540014266968,85.99735715796024,88.09344312737912,84.39767122268677,82.93895993826078,85.85638250711276,86.38600468635559,84.97948695366954,87.79252241904165,231.0
233.0,88.73225092887878,88.06199702061836,89.4025048371392,88.2860016822815,87.9048336675888,88.66716969697418,84.56389307975769,83.22674653715188,85.9010396223635,86.82555556297302,85.49139253028298,88.15971859566307,88.68881940841675,88.0964799222633,89.2811588945702,87.06061601638794,86.00097701474847,88.12025501802741,84.48897123336792,83.07138310499981,85.90655936173603,86.46716117858887,85.2584826745496,87.67583968262814,232.0
234.0,88.72210741043091,88.04214149934586,89.40207332151596,88.32657098770142,87.86541825614916,88.78772371925368,84.59431886672974,83.27566478915588,85.91297294430359,86.7241358757019,85.404019368734,88.04425238266981,88.7446129322052,88.26028270429887,89.22894316011153,87.07076072692871,85.99785062466167,88.14367082919576,84.44839358329773,83.0585520599685,85.83823510662695,86.51788353919983,85.30469158731995,87.73107549107971,233.0
235.0,88.79310131072998,88.25763677515958,89.32856584630038,88.3367121219635,87.86919014088593,88.80423410304107,84.57403540611267,83.26762817053189,85.88044264169345,86.66328430175781,85.18833222918367,88.13823637433195,88.7446141242981,88.53593986680599,88.9532883817902,87.05554485321045,86.00089442658637,88.11019527983453,84.37230944633484,82.90381996429501,85.84079892837467,86.44687056541443,85.18457048943972,87.70917064138914,234.0
236.0,88.82352828979492,88.28138240734715,89.36567417224269,88.26571941375732,87.88691890729537,88.64451992021928,84.60446000099182,83.37763549078126,85.83128451120238,86.835697889328,85.46015898819577,88.21123679046023,88.59244465827942,88.00545010591969,89.17943921063915,87.10626721382141,86.0853969150194,88.12713751262342,84.40274238586426,82.91169593905349,85.89378883267503,86.4570164680481,85.16594918761123,87.74808374848496,235.0
237.0,88.71196627616882,88.11994163451925,89.3039909178184,88.29614400863647,87.8185549116593,88.77373310561364,84.58417654037476,83.29880253506626,85.86955054568325,86.89655065536499,85.57780013601176,88.21530117471822,88.71925354003906,88.3676519659505,89.07085511412762,87.0707619190216,85.98474332860968,88.15678050943353,84.43317651748657,83.08479494651601,85.78155808845713,86.4925229549408,85.24444371435399,87.7406021955276,236.0
238.0,88.79310131072998,88.14270805472427,89.4434945667357,88.30628633499146,87.91250900730867,88.70006366267424,84.55374956130981,83.1937220464699,85.91377707614973,86.82555675506592,85.45432371992744,88.19678979020439,88.71417999267578,88.24688110469273,89.18147888065883,87.04540014266968,86.03056395652649,88.06023632881286,84.46361064910889,83.09285157775402,85.83436972046376,86.52295589447021,85.32510354776343,87.720808241177,237.0
239.0,88.65111231803894,88.02653567638005,89.27568895969783,88.3367121219635,87.90049045352494,88.77293379040206,84.58417654037476,83.2023894326564,85.96596364809311,86.77484631538391,85.50841729988295,88.04127533088487,88.51128816604614,88.12960276625954,88.89297356583275,87.10626721382141,86.05558920626727,88.15694522137555,84.39767003059387,82.99538872135119,85.79995133983655,86.50266766548157,85.26782608343613,87.737509247527,238.0
240.0,88.88437986373901,88.34246936764248,89.42629035983555,88.26571822166443,87.84663223524805,88.6848042080808,84.59431767463684,83.38077065468734,85.80786469458634,86.74441814422607,85.32065107475276,88.16818521369939,88.71418118476868,88.43751919000486,88.99084317953249,87.05554366111755,85.94504401230215,88.16604330993296,84.44332003593445,83.1275055643765,85.75913450749239,86.43672585487366,85.18699796340978,87.68645374633753,239.0
241.0,88.80324363708496,88.37086818550755,89.23561908866238,88.27586054801941,87.86482896180057,88.68689213423825,84.59431886672974,83.37232577059847,85.81631196286101,86.77484631538391,85.47633528689165,88.07335734387617,88.64316701889038,88.27285693625385,89.01347710152692,87.08597898483276,86.05932775890068,88.11263021076485,84.48897123336792,83.01085753961493,85.96708492712091,86.47730469703674,85.23195929369476,87.72265010037873,240.0
242.0,88.91480565071106,88.30988874455578,89.51972255686634,88.3367133140564,87.86508437750098,88.80834225061182,84.56389307975769,83.15373757017981,85.97404858933557,86.8965494632721,85.52803771641251,88.26506121013168,88.62795233726501,87.9932590466251,89.26264562790493,87.08090543746948,85.98542182931318,88.17638904562578,84.39767003059387,82.99722470404465,85.79811535714309,86.50266647338867,85.25861292699513,87.74672001978222,241.0
243.0,88.94523024559021,88.57431967530609,89.31614081587433,88.28600287437439,87.87716685977813,88.69483888897065,84.63488578796387,83.33806002560138,85.93171155032636,86.835697889328,85.43560806164761,88.23578771700839,88.61780762672424,88.30698757485332,88.92862767859516,87.03018188476562,85.90558116370869,88.15478260582256,84.47375416755676,83.11078203499903,85.83672630011449,86.50266528129578,85.1955793883981,87.80975117419345,242.0
244.0,89.0060830116272,88.43303762149799,89.5791284017564,88.35699558258057,87.87779276043904,88.8361984047221,84.63488698005676,83.36460596438778,85.90516799572575,86.91683292388916,85.61703442137075,88.21663142640757,88.78519177436829,88.34285383534944,89.22752971338713,87.08597898483276,86.03395430657588,88.13800366308965,84.44332003593445,82.9817225044376,85.9049175674313,86.55846118927002,85.30621555113119,87.81070682740885,243.0
245.0,88.96551370620728,88.48097479288349,89.45005261953106,88.31642866134644,87.91778357253438,88.7150737501585,84.66531157493591,83.28371186048102,86.0469112893908,86.835697889328,85.58243335461445,88.08896242404155,88.91707062721252,88.49918526327404,89.334955991151,87.03018307685852,85.92316331486947,88.13720283884757,84.46361064910889,83.05056854998242,85.87665274823536,86.51281118392944,85.32266227808431,87.70296008977458,244.0
246.0,88.8945209980011,88.46572934018538,89.32331265581682,88.35699677467346,87.87779370023298,88.83619984911394,84.69573855400085,83.3678548446979,86.0236222633038,86.74441933631897,85.36281766385979,88.12602100877815,88.83084177970886,88.55037252483862,89.1113110345791,87.10626721382141,86.08413755190223,88.12839687574059,84.46868181228638,83.1025044407822,85.83485918379056,86.41643643379211,85.07065483369192,87.76221803389231,245.0
247.0,88.90466332435608,88.31394299539943,89.49538365331273,88.27586054801941,87.82886396849136,88.72285712754746,84.73630547523499,83.457952980913,86.01465796955696,86.80527210235596,85.53377681914965,88.07676738556226,88.64824056625366,88.32415009632854,88.97233103617879,87.12148547172546,86.07068542793586,88.17228551551507,84.3875253200531,82.98224277437022,85.79280786573598,86.48745059967041,85.23066631345178,87.74423488588904,246.0
248.0,88.833669424057,88.44681005901309,89.22052878910092,88.28600287437439,87.81573684882672,88.75626889992206,84.6146023273468,83.25221165747644,85.97699299721717,86.78498864173889,85.4888548355182,88.08112244795959,88.76997590065002,88.32329829254343,89.21665350875662,87.05554485321045,85.94721863077812,88.16387107564277,84.47375297546387,83.03591642388848,85.91158952703925,86.58889532089233,85.35431290854382,87.82347773324085,247.0
249.0,88.58011960983276,88.16442145868035,88.99581776098518,88.3367133140564,87.83215542259573,88.84127120551706,84.67545509338379,83.38140866010288,85.9695015266647,86.90669298171997,85.57590752093562,88.23747844250433,88.64316940307617,87.86987492581501,89.41646388033733,87.14177250862122,86.10784951801313,88.1756954992293,84.51433062553406,83.10870482971791,85.91995642135021,86.51281118392944,85.37332434569731,87.65229802216157,248.0
250.0,88.66125583648682,87.96447946889174,89.3580322040819,88.29614520072937,87.88668072083225,88.7056096806265,84.68559741973877,83.4367518345022,85.93444300497534,86.86612367630005,85.56533774519542,88.16690960740468,88.15623044967651,86.65743875318378,89.65502214616924,87.09612369537354,86.0763873748968,88.11586001585027,84.43824768066406,83.09186961454236,85.78462574678576,86.5280294418335,85.29945437831194,87.75660450535506,249.0
251.0,87.94117331504822,85.72050658657078,90.16184004352566,84.89857792854309,83.16870747555632,86.62844838152986,76.7748475074768,70.32879829831606,83.22089671663755,81.92697644233704,78.16373200558104,85.69022087909303,87.88739919662476,85.57265207901104,90.20214631423848,84.07811522483826,83.05774815094038,85.09848229873613,76.49505734443665,69.94105034424149,83.0490643446318,81.8108057975769,77.85872073263428,85.76289086251953,250.0
252.0,88.24543356895447,86.94840872448285,89.54245841342609,84.98985648155212,83.21030734076685,86.7694056223374,76.6125738620758,71.74595158270458,81.47919614144703,82.59634613990784,77.4843937490181,87.70829853079758,87.93304920196533,85.56135791266702,90.30474049126364,84.51940417289734,82.98502843969227,86.0537799061024,76.65229678153992,71.2590289988963,82.04556456418354,82.37383008003235,78.40118683633965,86.34647332372505,251.0
253.0,88.45841526985168,87.47341312896728,89.44341741073609,85.83164095878601,84.42559355120336,87.23768836636866,79.30020093917847,77.54707447646743,81.0533274018895,82.27180242538452,77.32016411828585,87.2234407324832,88.52143406867981,87.35776225807689,89.68510587928273,84.97590899467468,83.76936202911267,86.1824559602367,79.19350981712341,76.41029963861672,81.9767199956301,81.61805987358093,76.26267650239127,86.97344324477059,252.0
254.0,88.84381055831909,88.45928452326375,89.22833659337444,85.86206793785095,84.42178192387301,87.30235395182889,78.79310131072998,74.09669283991096,83.489509781549,83.60040307044983,81.75746245928302,85.44334368161664,88.75475883483887,88.21987957427594,89.2896380954018,85.08242964744568,83.85071607839511,86.31414321649625,78.31093192100525,73.6370858450832,82.98477799692729,83.25640678405762,80.48925822886615,86.02355533924909,253.0
255.0,88.53955268859863,87.6374007534982,89.44170462369907,85.15212774276733,83.66700978296046,86.6372457025742,79.59431767463684,76.75261416709672,82.43602118217696,83.03245425224304,79.38845906312652,86.67644944135957,88.25767517089844,86.63345637734332,89.88189396445355,84.8237407207489,83.86174297270856,85.78573846878925,79.71595525741577,76.10757003216304,83.3243404826685,82.82019138336182,79.62386927413847,86.01651349258516,254.0
256.0,88.65111351013184,88.03901266485244,89.26321435541124,85.97362875938416,84.33333606892832,87.61392144983999,79.837726354599,77.15857978987992,82.51687291931808,84.46247220039368,82.95194511040516,85.97299929038219,88.72939586639404,87.86979800761183,89.58899372517625,85.31575322151184,83.80947089658265,86.82203554644103,79.46741223335266,76.71073130205534,82.22409316464999,84.36723709106445,82.682126684746,86.05234749738291,255.0
257.0,88.60040307044983,87.81284532559876,89.3879608153009,85.73022127151489,84.89189608357125,86.56854645945853,80.13184428215027,77.32547109371428,82.93821747058625,82.91074872016907,78.24901905417966,87.57247838615848,88.60259056091309,87.71882756033366,89.4863535614925,85.05199432373047,84.20654120555142,85.89744744190952,80.1775324344635,76.69407300066548,83.66099186826152,82.26731300354004,77.5725273114121,86.96209869566798,256.0
258.0,88.73225092887878,88.06584401762424,89.39865784013332,85.25354743003845,83.54010498062522,86.96698987945169,79.6146023273468,77.3054893674867,81.9237152872069,84.73630666732788,83.46299265841415,86.00962067624161,88.64316821098328,87.61120424787566,89.67513217409089,84.87446427345276,83.67594045144575,86.07298809545976,79.49277400970459,76.91889856327809,82.06664945613109,84.07811641693115,82.4515818529653,85.704650980897,257.0
259.0,89.06693458557129,88.5084349706108,89.62543420053179,86.44016146659851,86.03990570009637,86.84041723310065,80.60851693153381,79.51937384721924,81.69766001584838,83.61054539680481,80.35929058405996,86.86180020954966,88.82577061653137,88.29542116391507,89.35612006914768,85.92442631721497,85.15267184540777,86.69618078902216,80.41593074798584,78.38619595207746,82.44566554389422,83.28176856040955,80.69923538801532,85.86430173280377,258.0
260.0,88.75253319740295,88.1147166646401,89.39034973016581,85.67951083183289,84.67961260400234,86.67940905966343,80.64908504486084,79.3037889176438,81.99438117207788,85.03042459487915,84.15107976128695,85.90976942847135,88.56708407402039,87.66766626329986,89.46650188474091,85.0012719631195,84.11750755139596,85.88503637484305,80.20796775817871,78.92795686420014,81.48797865215728,84.7121512889862,83.4726310582382,85.9516715197342,259.0
261.0,88.85395288467407,88.33755739291286,89.37034837643529,87.15009927749634,86.29281516556922,88.00738338942345,81.02433919906616,80.17398402611452,81.8746943720178,83.87423872947693,81.35578768442247,86.39268977453139,88.7091076374054,88.19576662665177,89.22244864815902,86.37585997581482,85.5496853824267,87.20203456920294,80.74055671691895,79.15891175833885,82.32220167549904,83.53538274765015,81.04418816561964,86.02657732968065,260.0
262.0,88.68153929710388,87.94023783389736,89.42284076031041,86.13590002059937,85.38323665086314,86.88856339033559,80.97362995147705,80.31890097870756,81.62835892424654,85.4462456703186,84.21868859574514,86.67380274489207,88.3439028263092,87.41472523733725,89.27308041528116,85.73675155639648,84.88334808486768,86.59015502792529,80.73041081428528,79.3205806469931,82.14024098157746,84.96069192886353,83.8131061224964,86.10827773523066,261.0
263.0,88.4482741355896,86.83294180914528,90.06360646203392,86.31845593452454,85.99894380868328,86.6379680603658,80.6186592578888,79.71053995526334,81.52677856051424,84.62474465370178,82.83424482672288,86.41524448068068,88.14101219177246,86.45323040570672,89.8287939778382,85.95486044883728,85.48399776939833,86.42572312827623,80.1775324344635,78.76756578267751,81.5874990862495,83.97667050361633,82.1205703417167,85.83277066551597,262.0
264.0,87.53549575805664,84.75004663434376,90.32094488176952,86.64299964904785,85.88948293464408,87.39651636345162,81.81541442871094,80.31642342265754,83.31440543476434,84.837726354599,83.05456598668964,86.62088672250836,87.13162899017334,84.27244246608846,89.99081551425822,85.8026909828186,85.03043644559705,86.57494552004016,81.43038630485535,79.3480934875442,83.51267912216649,84.17449116706848,82.46264326484709,85.88633906928987,263.0
265.0,87.82961249351501,85.4665625313239,90.19266245570613,86.93711876869202,85.95407735885307,87.92016017853096,81.14604234695435,80.28293043374238,82.00915426016631,85.35496711730957,84.23623933237282,86.47369490224632,87.57291674613953,84.99097084952611,90.15486264275295,86.23383522033691,85.10597954330323,87.3616908973706,80.71012258529663,79.17910553663877,82.24113963395449,84.97083783149719,83.70599237592477,86.23568328706962,264.0
266.0,88.66125583648682,87.98794116597043,89.3345705070032,86.86612248420715,86.53166737194816,87.20057759646615,81.77484631538391,80.46834005674539,83.08135257402243,84.97971296310425,83.401419282485,86.5580066437235,88.05985689163208,86.88233951122115,89.23737427204301,86.20847344398499,85.63393949871617,86.7830073892538,81.36444687843323,79.76744272414135,82.96145103272511,84.70707893371582,83.41178570644175,86.00237216098989,265.0
267.0,88.52940917015076,87.52642785137118,89.53239048893033,86.68356776237488,86.08077971629757,87.28635580845219,81.14604353904724,80.46911003501185,81.82297704308263,85.47667026519775,84.33564203257677,86.61769849781874,88.3083975315094,87.4485391683695,89.16825589464929,86.07659459114075,85.25773230162001,86.89545688066148,80.9028685092926,79.23585087361661,82.56988614496859,84.8237419128418,83.48418948216435,86.16329434351924,266.0
268.0,88.39756369590759,87.49228150367948,89.3028458881357,86.63285613059998,86.38546595757056,86.88024630362939,81.41987442970276,80.31607412504724,82.52367473435828,85.11155962944031,83.66006801842695,86.56305124045366,88.26781868934631,87.49323650604632,89.04240087264631,86.02587223052979,85.37210797680547,86.6796364842541,81.20213270187378,79.730252480817,82.67401292293056,84.55490946769714,82.99698787216772,86.11283106322657,267.0
269.0,88.79310131072998,88.21938550132391,89.36681712013605,87.21095085144043,86.46016897067103,87.96173273220982,81.86612367630005,80.29346238070399,83.43878497189611,85.2839720249176,83.97363221692304,86.59431183291217,88.57722997665405,87.94609221078512,89.20836774252298,86.35049700737,85.36933560167031,87.33165841306968,81.24271154403687,79.28219245535004,83.20323063272369,84.83895778656006,83.67641910675204,86.00149646636808,268.0
270.0,88.6713969707489,88.19219500011268,89.15059894138513,87.12981581687927,86.7347332317474,87.52489840201115,81.76470398902893,80.50785427431336,83.0215537037445,85.45638680458069,83.99483151232386,86.91794209683752,88.13086867332458,87.45319369885773,88.80854364779144,86.38600468635559,85.53358344673835,87.23842592597283,81.27821683883667,79.7557507610602,82.80068291661314,85.07228374481201,84.01398210325968,86.13058538636434,269.0
271.0,88.8336706161499,88.20909295822756,89.45824827407225,86.99796915054321,86.31329263007237,87.68264567101406,81.835697889328,80.20373567019072,83.46766010846528,85.57809233665466,84.3961061911303,86.76007848217903,88.51128935813904,88.02510445823464,88.99747425804344,86.40122056007385,85.70058397491549,87.10185714523222,81.38473629951477,79.11584760989042,83.65362498913912,85.0418496131897,83.76010828634249,86.32359094003691,270.0
272.0,88.19472312927246,87.40798380313761,88.98146245540731,86.69370889663696,86.32175997419957,87.06565781907436,81.49086952209473,80.35866293550907,82.62307610868038,85.51723957061768,84.56273389284449,86.47174524839086,87.91276097297668,86.69784617427453,89.12767577167884,86.16282343864441,85.37058994745377,86.95505692983505,81.20213389396667,79.76105754524721,82.64321024268614,84.85417604446411,83.36060658098565,86.34774550794258,271.0
273.0,87.8904640674591,86.26956872127222,89.51135941364599,87.1703839302063,86.47231519888837,87.86845266152423,81.79512977600098,80.11365252693514,83.47660702506681,85.61866044998169,84.41084758244507,86.8264733175183,87.99391627311707,86.61415515903624,89.37367738719789,86.48745059967041,85.58161914463498,87.39328205470584,81.34923100471497,79.3625566433133,83.33590536611663,84.93533134460449,83.52406742291431,86.34659526629467,272.0
274.0,88.0020272731781,86.5342392542342,89.46981529212201,87.19066739082336,86.57730626787432,87.80402851377241,82.12981581687927,80.43364647429843,83.82598515946012,85.83164095878601,84.45844217833184,87.20483973924019,87.57799029350281,85.95155579037463,89.20442479663099,86.54324412345886,85.60271684682023,87.4837714000975,81.39995336532593,79.45996255935248,83.33994417129938,85.02663373947144,83.85100206803328,86.20226541090959,273.0
275.0,88.14401388168335,87.14295726295033,89.14507050041637,87.22109317779541,86.595899826465,87.84628652912582,81.95740103721619,80.0792825838291,83.83551949060328,85.50709962844849,84.3611227875577,86.65307646933927,88.05985569953918,87.35145949665427,88.7682519024241,86.4570164680481,85.57646002149383,87.33757291460236,81.47096514701843,79.44494074615353,83.49698954788333,85.19401669502258,84.14873971903701,86.23929367100816,274.0
276.0,88.34685325622559,87.43028004376484,89.26342646868633,86.87626361846924,86.66292056785605,87.08960666908243,82.10953116416931,80.7605143460858,83.45854798225282,85.49695611000061,84.37272779159237,86.62118442840885,88.11057806015015,87.39630416125992,88.82485195904037,86.25412583351135,85.49603616427655,87.01221550274616,81.60791635513306,79.8474059793263,83.36842673093982,85.09257197380066,83.89581951611711,86.2893244314842,275.0
277.0,88.13387274742126,86.93546572691425,89.33227976792828,87.07910537719727,86.30057973703448,87.85763101736005,81.79512977600098,80.22598694947408,83.36427260252788,85.65922737121582,84.41843904582788,86.90001569660376,88.02942156791687,86.90019806634997,89.15864506948377,86.48237824440002,85.58913156846398,87.37562492033607,81.42531514167786,79.65558588861312,83.1950443947426,85.08750081062317,83.72068885197714,86.4543127692692,276.0
278.0,88.64097118377686,87.8335836892186,89.44835867833511,87.26166129112244,86.41206277889009,88.11125980335478,82.20080971717834,80.52086554384164,83.88075389051505,85.49695611000061,84.52748018106765,86.46643203893358,88.5214352607727,87.83395947170999,89.20891104983542,86.5280282497406,85.6536304346735,87.4024260648077,81.61298751831055,79.47269064147811,83.75328439514298,85.09764313697815,83.76410588111754,86.43118039283875,277.0
279.0,88.68154048919678,88.29801772879148,89.06506324960208,87.33265399932861,86.84178776164555,87.82352023701168,82.09938883781433,80.40003958459982,83.79873809102884,85.44624447822571,84.41071707418244,86.48177188226897,88.53157877922058,88.22024262563266,88.8429149328085,86.44687175750732,85.59800305277453,87.29574046224012,81.4861798286438,79.54292619178086,83.42943346550673,85.18894672393799,84.07002359168162,86.30786985619436,278.0
280.0,88.12373042106628,87.08609597387326,89.16136486825931,87.13995695114136,86.81014625522212,87.46976764706059,82.18052625656128,80.77037081128672,83.59068170183583,85.76064825057983,84.52869985897786,86.99259664218181,88.06492805480957,86.84644715431313,89.28340895530602,86.35556936264038,85.56936660120479,87.14177212407597,81.50139808654785,79.4909880605205,83.51180811257521,85.2244520187378,84.08932059864948,86.3595834388261,279.0
281.0,88.76267552375793,88.1816091567006,89.34374189081527,87.10953116416931,86.39023638332867,87.82882594500995,82.0081102848053,80.62010293361266,83.39611763599794,85.54766654968262,84.18178817792787,86.91354492143736,88.46563816070557,87.97210126373312,88.95917505767801,86.58382296562195,85.6662437952038,87.5014021360401,81.53183221817017,79.77937945924393,83.2842849770964,85.05706667900085,83.86678117529674,86.24735218270497,280.0
282.0,88.68153929710388,87.87383259953019,89.48924599467757,87.18052625656128,86.3279042973657,88.03314821575685,82.04867959022522,80.57984224788672,83.51751693256372,85.54766654968262,84.55655036627572,86.53878273308952,88.62795114517212,87.964033386611,89.29186890373323,86.56860589981079,85.69693294574944,87.44027885387214,81.57748341560364,79.6287273832669,83.52623944794037,85.14329552650452,83.9595123943149,86.32707865869413,281.0
283.0,88.68154048919678,88.26429868015359,89.09878229823997,87.1095323562622,86.53313097374857,87.68593373877584,82.27180361747742,80.76895801089337,83.77464922406146,85.64908504486084,84.58780517460028,86.7103649151214,88.72939586639404,88.352970081119,89.10582165166909,86.44179940223694,85.60130617682684,87.28229262764704,81.63327693939209,79.68321876112121,83.58333511766297,85.11793494224548,83.91662261153604,86.31924727295493,282.0
284.0,88.66125464439392,87.89420920240303,89.42830008638481,87.26166009902954,86.84751139590972,87.67580880214936,82.10953116416931,80.33634983147061,83.88271249686801,85.63894391059875,84.48180069046884,86.79608713072867,88.4504234790802,87.82183892697746,89.07900803118294,86.51788353919983,85.73833478796863,87.29743229043103,81.48110866546631,79.420004648591,83.54221268234161,85.21937966346741,83.99986950872118,86.43888981821364,283.0
285.0,88.72210741043091,88.04119630873267,89.40301851212915,87.27180361747742,86.52136587759435,88.02224135736049,82.19066858291626,80.88032797911303,83.50100918671949,85.59837460517883,84.49201539582978,86.70473381452788,88.75983119010925,88.28084250210718,89.23881987811133,86.61425709724426,85.70205622915248,87.52645796533605,81.46081805229187,79.59068355475293,83.33095254983081,85.17880201339722,84.01513076787643,86.342473258918,284.0
286.0,88.8336706161499,88.4418555282745,89.2254857040253,87.06896305084229,86.32195895135567,87.8159671503289,81.92697763442993,80.08264075811064,83.77131451074922,85.60851812362671,84.52838556832842,86.688650678925,88.73446941375732,88.21304760921707,89.25589121829758,86.54831647872925,85.67978458161531,87.41684837584319,81.57748222351074,79.69820376070811,83.45676068631337,85.15344023704529,83.90884298060637,86.39803749348421,285.0
287.0,88.833669424057,88.13156160465516,89.53577724345885,87.26166009902954,86.61383927980313,87.90948091825595,82.25151896476746,80.84300483113653,83.66003309839839,85.73022127151489,84.6589331737206,86.80150936930919,88.6330235004425,88.05541699472343,89.21063000616158,86.43165588378906,85.56157076101195,87.30174100656617,81.61805987358093,79.61479836123205,83.62132138592982,85.2244520187378,84.05306789383417,86.39583614364142,286.0
288.0,88.85395288467407,88.137345075659,89.57056069368915,87.16024041175842,86.5849551940831,87.73552562943375,81.99796795845032,80.14861850091415,83.84731741598648,85.74036359786987,84.61020306054968,86.87052413519007,88.90185356140137,88.45044963950473,89.35325748329801,86.54324531555176,85.7567144266011,87.32977620450241,81.63327693939209,79.67056060222717,83.59599327655701,85.20923376083374,83.98301632255004,86.43545119911744,287.0
289.0,88.79310131072998,88.12419142511156,89.4620111963484,87.29208707809448,86.51422213656596,88.069952019623,82.21095204353333,80.84300562288196,83.57889846418469,85.6693685054779,84.66690090687044,86.67183610408537,88.7446141242981,88.21250797671622,89.27672027187997,86.53817176818848,85.74618193418789,87.33016160218907,81.54704809188843,79.60018985941853,83.49390632435832,85.29039144515991,84.11593533416182,86.464847556158,288.0
290.0,88.98579955101013,88.45831863012249,89.51328047189777,87.34279751777649,86.67619872693204,88.00939630862094,81.95740103721619,80.25261103456697,83.6621910398654,85.63894391059875,84.5225183334398,86.7553694877577,88.83591532707214,88.57149818628749,89.1003324678568,86.58889412879944,85.72225516481626,87.45553309278262,81.53183102607727,79.65874064339519,83.40492140875935,85.17879843711853,83.93834331465413,86.41925355958293,289.0
291.0,88.833669424057,88.20192697850206,89.46541186961196,87.23123550415039,86.75364466676444,87.70882634153634,82.22109317779541,80.75024225003892,83.6919441055519,85.65922737121582,84.38621498307924,86.9322397593524,88.8156259059906,88.32450399031934,89.30674782166186,86.53817176818848,85.70637212551071,87.36997141086624,81.60284280776978,79.62851090397054,83.57717471156901,85.19909024238586,84.03376095272812,86.36441953204361,290.0
292.0,88.9452314376831,88.23077764326594,89.65968523210027,87.12981343269348,86.5062668118927,87.75336005349426,82.0588207244873,80.39409770324508,83.72354374572953,85.730220079422,84.55477763149895,86.90566252734504,88.87649297714233,88.48171639401274,89.27126956027193,86.57875180244446,85.8146620483104,87.34284155657852,81.58255577087402,79.65714286707475,83.5079686746733,85.23459553718567,84.03074165462935,86.43844941974199,291.0
293.0,89.0060818195343,88.4524368388964,89.5597268001722,87.21095085144043,86.3659024001695,88.05599930271136,82.15010046958923,80.75350512863317,83.5466958105453,85.77078938484192,84.73489199740538,86.80668677227845,88.7446141242981,88.45914192086002,89.03008632773617,86.59396767616272,85.77695299033438,87.41098236199106,81.69921636581421,79.83825380989028,83.56017892173814,85.27010202407837,84.09190038587622,86.44830366228052,292.0
294.0,89.11764621734619,88.66749766323136,89.56779477146102,87.3935067653656,86.77389070282443,88.01312282790677,82.16024041175842,80.71594058221282,83.60454024130402,85.80121517181396,84.73148822375026,86.87094211987767,88.93228888511658,88.61623675226114,89.24834101797201,86.492520570755,85.54466752718902,87.44037361432099,81.53690338134766,79.59406350140395,83.47974326129136,85.31575322151184,84.06594909082675,86.56555735219693,293.0
295.0,88.90466332435608,88.45766660958944,89.35166003912272,87.15009808540344,86.58930057095465,87.71089559985224,82.16024160385132,80.5601055905501,83.76037761715254,85.75050354003906,84.6354627537188,86.86554432635933,88.79533648490906,88.32686893519606,89.26380403462205,86.492520570755,85.69020261961512,87.29483852189489,81.61298632621765,79.69807482347329,83.52789782896201,85.30560731887817,84.0768744132195,86.53434022453685,294.0
296.0,89.03650760650635,88.47938967475693,89.59362553825576,87.21095085144043,86.64467820450184,87.77722349837902,82.23123550415039,80.82747506429199,83.63499594400879,85.68965315818787,84.59885978427516,86.78044653210057,88.88663649559021,88.6185964826415,89.15467650853893,86.46715998649597,85.47878111231473,87.45553886067721,81.61805987358093,79.61528008623755,83.62083966092432,85.26502966880798,84.02789860055093,86.50216073706504,295.0
297.0,89.15821194648743,88.67526880259365,89.6411550903812,87.2819459438324,86.48304166776344,88.08085021990135,82.09939002990723,80.50747073478867,83.69130932502578,85.80121517181396,84.82975250087544,86.77267784275249,88.95257830619812,88.62997964865677,89.27517696373947,86.47223234176636,85.5035732904654,87.44089139306732,81.61805868148804,79.69089261051577,83.5452247524603,85.29039144515991,84.0407159549579,86.54006693536192,296.0
298.0,88.8945209980011,88.53060862018567,89.25843337581652,87.33265399932861,86.55660989206395,88.10869810659328,82.31237173080444,80.95007679838969,83.6746666632192,85.85192441940308,84.71631574307708,86.98753309572908,88.83084297180176,88.41542695874635,89.24625898485716,86.42658114433289,85.38608291000025,87.46707937866552,81.592698097229,79.6372873072719,83.5481088871861,85.35125851631165,84.13833145678962,86.56418557583368,297.0
299.0,89.04665112495422,88.53955253958179,89.55374971032666,87.16024041175842,86.6183326486813,87.70214817483554,82.01825261116028,80.36702303839019,83.66948218393037,85.85192561149597,84.82826265860515,86.87558856438679,88.90185475349426,88.57089095707056,89.23281854991797,86.53309941291809,85.72610522827974,87.34009359755645,81.66370987892151,79.68316396559754,83.64425579224547,85.35125851631165,84.1617580704998,86.54075896212349,298.0
300.0,89.03650999069214,88.57257733241576,89.50044264896852,87.27180242538452,86.76852081668316,87.77508403408588,82.24137663841248,80.8258497083677,83.65690356845725,85.64908385276794,84.52485371958707,86.77331398594882,88.962721824646,88.48038823956051,89.44505540973148,86.55338883399963,85.70626488790676,87.40051278009251,81.63834929466248,79.68354716039812,83.59315142892683,85.27517318725586,84.06277657857646,86.48756979593526,299.0
301.0,89.17849540710449,88.65077054445213,89.70622026975686,82.3427963256836,78.76794290817229,85.9176497431949,75.34482717514038,67.80118791413636,82.8884664361444,81.15618348121643,79.6649319411039,82.64743502132896,88.78519296646118,88.41013669710473,89.16024923581763,81.92746996879578,79.24775236747135,84.6071875701202,74.09586906433105,66.99244261230298,81.19929551635913,80.92315912246704,79.10195252724372,82.74436571769036,300.0
302.0,88.97565722465515,88.55351366259669,89.39780078671362,83.09330463409424,80.02491355640015,86.16169571178833,74.65517044067383,65.22827636715199,84.08206451419566,79.54360842704773,73.52132470411877,85.56589214997669,88.7801194190979,88.35174470408516,89.20849413411064,82.40426301956177,79.95939300055333,84.8491330385702,74.3342661857605,65.67294985379098,82.99558251773001,79.54349756240845,74.16674352028666,84.92025160453024,301.0
303.0,89.18863773345947,88.82051035216688,89.55676511475207,83.7221086025238,82.56741520833077,84.87680199671684,77.92089104652405,75.85182610587053,79.98995598717757,77.45435953140259,67.85091081206492,87.05780825074025,88.78519177436829,88.37648794537277,89.1938956033638,83.05351614952087,81.77315414230891,84.33387815673284,77.35734462738037,75.96438352120688,78.75030573355386,76.99721336364746,67.542153148338,86.45227357895692,302.0
304.0,89.0060830116272,88.50229026184853,89.50987576140587,83.19472432136536,80.6636434371063,85.72580520562441,75.12170314788818,71.53998743987374,78.70341885590263,81.04462265968323,77.92701165722089,84.16223366214557,88.9931571483612,88.60354699710632,89.38276729961609,82.62237191200256,80.61406063705391,84.63068318695122,74.52193975448608,71.39967326881467,77.6442062401575,80.6492555141449,77.89541092298829,83.4031001053015,303.0
305.0,89.1176450252533,88.66323273450878,89.57205731599781,84.03650879859924,82.75896053039276,85.31405706680573,76.40973448753357,71.6628140363036,81.15665493876354,78.4482741355896,71.05739757783417,85.83915069334503,88.84605884552002,88.43656726480643,89.25555042623361,83.81942868232727,82.7742122243522,84.86464514030234,76.04362487792969,72.08380814995718,80.0034416059022,78.4732460975647,72.10363472294264,84.84285747218675,304.0
306.0,88.92494797706604,88.47910450931677,89.37079144481531,84.75659132003784,83.24862092138389,86.2645617186918,75.64908504486084,68.47569832009407,82.82247176962761,79.52332496643066,73.24978620789521,85.79686372496612,88.98808240890503,88.53532592421429,89.44083889359577,84.32158589363098,83.51192636572219,85.13124542153977,75.22698640823364,68.49829191143972,81.95568090502756,79.17829394340515,72.83979430143964,85.51679358537066,305.0
307.0,89.1176450252533,88.67180118464108,89.56348886586551,83.96551609039307,82.75834237581441,85.17268980497172,75.75050592422485,71.28826044502986,80.21275140341984,81.48072719573975,78.48467545223194,84.47677893924755,89.01851773262024,88.7276895231423,89.30934594209818,83.53030920028687,82.64182780796534,84.41879059260839,75.17626643180847,71.06637352412207,79.28615933949487,81.62313222885132,78.99748704840114,84.2487774093015,306.0
308.0,89.10750389099121,88.61142785774223,89.6035799242402,84.87829327583313,83.44023926320125,86.31634728846501,77.5557792186737,74.44597409401189,80.66558434333552,80.40567755699158,76.33850062184946,84.47285449213369,88.88156533241272,88.5753326771993,89.18779798762614,84.605633020401,83.70897289537672,85.50229314542528,76.79939389228821,74.34618534062592,79.2526024439505,80.20796656608582,76.21756937172631,84.19836376044532,307.0
309.0,89.21906352043152,88.69623501373454,89.7418920271285,84.46247220039368,83.45043016557308,85.47451423521427,76.1156177520752,69.89966759899642,82.33156790515397,80.94320178031921,76.53473191993193,85.3516716407065,88.90692830085754,88.48081175230885,89.33304484940624,84.27086234092712,84.01135567082673,84.53036901102752,75.23205876350403,69.17018969600403,81.29392783100403,80.63910961151123,76.81522715706454,84.46299206595792,308.0
310.0,89.25963282585144,88.70482710738376,89.81443854431912,84.95943069458008,83.60413732404835,86.3147240651118,78.99594068527222,77.61489887125047,80.37698249929396,82.30222940444946,81.08360677660464,83.52085203229429,89.00330066680908,88.74243556089965,89.26416577271851,84.42810416221619,83.28797106597867,85.5682372584537,78.68121027946472,78.0192332223711,79.34318733655834,82.02384233474731,81.0893528623933,82.95833180710133,309.0
311.0,89.0567946434021,88.57518411733884,89.53840516946536,84.75659012794495,83.77028662483818,85.74289363105171,75.35496830940247,69.96955826074982,80.74037835805511,80.90263605117798,75.55236487081137,86.25290723154458,88.89171004295349,88.50834057499227,89.27507951091471,84.30129647254944,83.81148592525882,84.79110701984006,74.59802389144897,69.9765885241865,79.21945925871145,80.29419541358948,75.24871110061646,85.3396797265625,310.0
312.0,89.2292070388794,88.653701293137,89.80471278462178,84.74644899368286,83.14832023872316,86.34457774864256,78.91480565071106,77.31105653693328,80.51855476448884,82.60648727416992,81.68250844490277,83.53046610343708,88.91199946403503,88.56732651242783,89.25667241564224,84.57520008087158,83.77372435862425,85.37667580311891,78.20441603660583,77.4265192231844,78.98231285002727,82.11007118225098,81.46582050170954,82.75432186279241,311.0
313.0,88.97565841674805,88.5327084560437,89.4186083774524,84.68559622764587,83.60569979968857,85.76549265560318,77.30222940444946,72.94521467945786,81.65924412944106,81.8356990814209,79.42353709225152,84.24786107059028,88.9982283115387,88.46130791606858,89.53514870700882,84.4991147518158,83.87417366512959,85.124055838502,76.70302033424377,73.03338221139666,80.37265845709089,81.50647163391113,79.21407686157102,83.79886640625125,312.0
314.0,89.20892238616943,88.70005207570479,89.71779269663408,84.99999642372131,83.80782797616227,86.19216487128035,78.79310250282288,77.02282441338623,80.56338059225952,82.36307978630066,80.62172570887196,84.10443386372935,88.91199827194214,88.56453681297896,89.25945973090532,84.6411383152008,83.83223323338044,85.45004339702118,78.31093311309814,77.89753483294456,78.72433139325173,81.98326349258423,80.71562440011823,83.25090258505023,313.0
315.0,88.98579955101013,88.55491469476367,89.4166844072566,84.71602320671082,83.44240694835484,85.98963946506679,77.8904640674591,74.73114917809495,81.04977895682326,82.52535462379456,80.75682037661333,84.29388887097578,88.89678359031677,88.39516647416883,89.39840070646471,84.44332003593445,84.05719402988765,84.82944604198124,77.2761881351471,74.90499773013234,79.64737854016185,82.00355410575867,80.52239591143567,83.48471230008167,314.0
316.0,89.14807081222534,88.73923424315342,89.55690738129726,84.92900490760803,83.5814190992316,86.27659071598447,78.85395407676697,77.60356628632651,80.10434186720742,82.59634613990784,80.45586925135213,84.73682302846355,88.89678359031677,88.44545028425033,89.34811689638322,84.92518782615662,84.30122635767815,85.54914929463509,78.79279971122742,77.96565375249935,79.61994566995548,82.34846830368042,80.76912193663549,83.92781467072535,315.0
317.0,89.0060830116272,88.55337036850604,89.45879565474836,84.81744289398193,83.62840710682752,86.00647868113634,77.91074872016907,74.52861872444892,81.29287871588922,82.70790815353394,81.64602209239752,83.76979421467036,88.84605884552002,88.38590426141091,89.30621342962912,84.605633020401,83.81270994712035,85.39855609368165,77.32183814048767,75.02069102507085,79.6229852559045,82.4296247959137,81.59281362245117,83.26643596937622,316.0
318.0,89.11764621734619,88.81850107700576,89.41679135768662,84.98985528945923,83.56275069864076,86.4169598802777,79.19878125190735,77.10906503160501,81.28849747220968,82.81947016716003,81.28077666513943,84.35816366918064,88.75983119010925,88.31243549156669,89.20722688865182,84.75780129432678,84.19497303497354,85.32062955368002,78.51889729499817,77.32974988084675,79.70804470914959,82.47020244598389,81.54539911916369,83.39500577280408,317.0
319.0,88.83366823196411,88.18983122866452,89.4775052352637,84.85800981521606,83.54561260202375,86.17040702840838,78.41784834861755,76.53487637409687,80.30082032313824,83.10344576835632,82.15719290645251,84.04969863026014,88.75475883483887,88.23112123638033,89.2783964332974,84.7476577758789,84.27604446620948,85.21927108554833,77.79356241226196,76.47372148906554,79.11340333545839,82.67309427261353,82.13467921500616,83.21150933022089,318.0
320.0,88.90466213226318,88.0400606353139,89.76926362921246,85.23326396942139,83.97447247856098,86.49205546028179,79.16835427284241,77.45904519608744,80.87766334959737,82.76876091957092,80.89990988437137,84.63761195477048,88.54172348976135,87.92117329582597,89.16227368369674,84.84403133392334,83.94225434106369,85.74580832678299,78.86381268501282,78.5309111097299,79.19671426029574,82.69845724105835,81.55699599555925,83.83991848655745,319.0
321.0,88.68153929710388,87.72582295971057,89.6372556344972,84.93914484977722,83.8097816572762,86.06850804227824,78.71196746826172,76.17130341742791,81.25263151909553,83.29614400863647,82.20877221360504,84.3835158036679,88.52143406867981,87.75561889671529,89.28724924064433,84.76287484169006,84.1191741375357,85.40657554584443,78.19427132606506,76.21751170797425,80.17103094415587,82.94192552566528,82.34644386856937,83.5374071827612,320.0
322.0,88.60040426254272,87.68734403865767,89.51346448642778,84.85800981521606,83.38628552091825,86.32973410951388,78.62068772315979,76.73362320996539,80.5077522363542,83.14401388168335,82.01658701180573,84.27144075156097,88.38955521583557,87.69468018920718,89.08443024246397,84.91504430770874,84.28497669910236,85.54511191631512,78.17398309707642,77.1578476818819,79.19011851227093,82.85569548606873,82.27486936557906,83.43652160655839,321.0
323.0,88.47869992256165,87.16885204422046,89.78854780090283,85.11155962944031,83.76197138103348,86.46114787784714,79.18863892555237,77.23495637801906,81.14232147308567,83.62068772315979,82.83755291550466,84.40382253081492,88.35404872894287,87.57330471535137,89.13479274253437,84.83895778656006,84.09577663165342,85.5821389414667,78.58990907669067,78.00127329609488,79.17854485728647,83.14988851547241,82.68066792146286,83.61910910948197,322.0
324.0,88.2860004901886,86.5719587113297,90.0000422690475,84.99999761581421,83.63675995649186,86.36323527513656,79.3407690525055,77.6306341545437,81.05090395046729,83.31642866134644,82.0038356949228,84.62902162777007,88.19173574447632,86.69803598566577,89.68543550328687,84.76794600486755,83.88892620709376,85.64696580264135,78.8739562034607,78.3294240307194,79.41848837620199,82.85569667816162,81.93096184345877,83.78043151286447,323.0
325.0,88.24543476104736,86.33272198319771,90.15814753889701,84.9999988079071,83.79549146724301,86.2045061485712,79.17849659919739,77.635129362229,80.72186383616578,83.23529243469238,82.23861368440244,84.23197118498233,87.97869920730591,86.36999725314772,89.5874011614641,84.8947536945343,84.25050444528851,85.53900294378009,78.93482446670532,78.43122293936005,79.43842599405059,82.89627432823181,82.29248159568235,83.50006706078128,324.0
326.0,88.80324482917786,87.86929983041179,89.73718982794392,85.20283699035645,83.96619975580352,86.43947422490938,78.46855878829956,76.24465214934764,80.69246542725148,83.56997728347778,82.73287744622115,84.40707712073441,88.57215642929077,88.13855869407953,89.00575416450201,84.97083783149719,84.32111927326824,85.62055638972615,78.0725359916687,76.7740659949088,79.3710059884286,83.20061206817627,82.74992068886672,83.65130344748582,325.0
327.0,88.87423634529114,88.20571016799809,89.54276252258418,85.02028226852417,83.82423806201817,86.21632647503017,79.6146023273468,78.2610170028392,80.96818765185441,83.60040426254272,82.66769944617445,84.533109078911,88.83591532707214,88.64326882915783,89.02856182498645,84.75780367851257,84.05336842043488,85.46223893659027,79.26452279090881,78.81561979560558,79.71342578621204,83.20568442344666,82.67026533293446,83.74110351395885,326.0
328.0,88.79310011863708,87.59952944454011,89.98667079273406,85.05070686340332,83.53516778983183,86.56624593697481,79.54360842704773,78.09477669013349,80.99244016396197,83.20486545562744,81.91929053603009,84.4904403752248,88.4504222869873,87.74129942120528,89.15954515276933,84.86432075500488,84.19226837126544,85.53637313874432,79.18336629867554,78.73274462369854,79.63398797365254,83.16003322601318,82.60006920735132,83.71999724467504,327.0
329.0,88.95537495613098,88.42667662393286,89.4840732883291,85.10141730308533,83.73018511658529,86.47264948958536,79.10750269889832,77.44835115520064,80.76665424259599,83.47869992256165,82.42264267758623,84.53475716753707,88.9272153377533,88.53983967272983,89.31459100277677,84.91504192352295,84.1991946368459,85.6308892102,78.81308913230896,78.27461428917147,79.35156397544645,83.12452673912048,82.42568440809646,83.82336907014451,328.0
330.0,88.72210741043091,87.69243280419629,89.75178201666553,85.02028107643127,83.6645129790797,86.37604917378285,79.06693458557129,77.12818273037563,81.00568644076695,83.82352828979492,82.93574194627763,84.71131463331221,88.62794995307922,88.1733507252246,89.08254918093385,84.83895897865295,84.02870239969106,85.64921555761485,78.57469320297241,77.54804182243788,79.60134458350694,83.23611855506897,82.70929797071486,83.76293913942308,329.0
331.0,88.79310011863708,87.98730612842412,89.59889410885005,85.1115608215332,83.85368941031646,86.36943223274994,79.52332496643066,78.19834853090876,80.84830140195257,83.51926803588867,82.59459438989957,84.44394168187777,88.65331292152405,88.15775777614715,89.14886806690095,84.94040369987488,84.35368278408089,85.52712461566887,79.32538986206055,78.96164920047333,79.68913052364776,83.14481854438782,82.71757132339806,83.57206576537757,330.0
332.0,89.01622533798218,88.36821063399262,89.66424004197174,85.32454013824463,83.95649858552984,86.69258169095941,79.33062553405762,77.80190671334836,80.85934435476688,83.53955149650574,82.56768961643975,84.51141337657172,88.94243240356445,88.47789647007325,89.40696833705566,84.98605489730835,84.31673611605518,85.65537367856152,78.91453623771667,78.5702368110216,79.25883566441175,83.17017912864685,82.64777137134766,83.69258688594604,331.0
333.0,88.39756369590759,87.34516340644787,89.44996398536732,85.05070805549622,83.704075224235,86.39734088675743,79.70587968826294,78.02616275835345,81.38559661817243,83.58011960983276,82.42631614702438,84.73392307264115,88.3794105052948,87.64144152423633,89.11737948635327,84.94547605514526,84.16944225121736,85.72150985907317,79.11235332489014,78.4286291739261,79.79607747585418,83.261479139328,82.67295147314024,83.85000680551576,332.0
334.0,88.85395407676697,88.35271998348847,89.35518817004547,84.91886258125305,83.55836134722563,86.27936381528048,79.51318264007568,77.67673994830369,81.34962533184768,83.48884224891663,82.67069687115068,84.30698762668257,88.92721652984619,88.24278792419537,89.61164513549701,84.84910368919373,84.17009764476663,85.52810973362082,79.12757158279419,78.40221600515532,79.85292716043305,83.23104739189148,82.791261622591,83.67083316119196,333.0
335.0,88.42798829078674,87.53055155627027,89.32542502530322,85.12170195579529,83.86792586982821,86.37547804176236,79.24949169158936,77.78705580732095,80.71192757585776,83.62068772315979,82.70931976874586,84.53205567757372,88.50621700286865,87.84356079114349,89.16887321459382,84.98605370521545,84.36044444795226,85.61166296247865,79.1985821723938,78.75806807317589,79.6390962716117,83.31727504730225,82.90936004660739,83.7251900479971,334.0
336.0,88.7829601764679,88.32882914339814,89.23709120953765,85.25354743003845,83.87623420571262,86.63086065436428,79.62474346160889,78.26622937170156,80.98325755151622,83.62068772315979,82.69949684663973,84.54187859967985,88.65838527679443,88.01194326319278,89.30482729039609,84.97083902359009,84.2451320241871,85.69654602299308,79.10220980644226,78.53596342214922,79.6684561907353,83.40350151062012,82.77338288436682,84.03362013687341,335.0
337.0,88.63083004951477,88.10334970164531,89.15831039738423,85.10141730308533,83.82941681421053,86.37341779196012,79.63488578796387,78.09945284657037,81.17031872935736,83.59026193618774,82.68910894914973,84.49141492322576,88.53157877922058,88.06208527531385,89.00107228312731,84.81359720230103,84.12945070245696,85.49774370214509,79.26452279090881,78.75394546614876,79.77510011566886,83.1549620628357,82.60239722873585,83.70752689693553,336.0
338.0,88.51926803588867,87.76404598395762,89.27449008781973,85.1724123954773,84.00190183416571,86.34292295678888,79.34077024459839,77.70991272887392,80.97162776032286,83.81338477134705,82.95775416408691,84.66901537860718,88.50621700286865,87.61740902353718,89.39502498220013,84.90489721298218,84.29532519630449,85.51446922965987,79.16814923286438,78.65631387620466,79.6799845895241,83.40350270271301,83.00346613952942,83.8035392658966,337.0
339.0,88.68153929710388,88.037703936911,89.32537465729676,85.10141730308533,83.86011050736188,86.34272409880877,79.65517044067383,78.22968945890771,81.08065142243994,83.66125583648682,82.79368505695847,84.52882661601517,88.39462518692017,87.70527967843384,89.08397069540649,84.95562195777893,84.23977323514346,85.6714706804144,79.26452279090881,78.82393565558445,79.70510992623318,83.33756446838379,82.76651076235514,83.90861817441244,338.0
340.0,88.34685444831848,87.9787256301734,88.71498326646356,85.07099032402039,83.6409152814763,86.50106536656448,79.78701710700989,78.40169887809284,81.17233533592693,83.66125464439392,82.60033881161097,84.72217047717687,88.28303694725037,87.35309812601815,89.21297576848258,84.86939191818237,84.09688904489015,85.6418947914746,79.25945043563843,78.67054031675322,79.84836055452364,83.42379212379456,82.91070031721095,83.93688393037816,339.0
341.0,88.58012080192566,87.90034399774322,89.2598976061081,85.02028107643127,83.7634303757244,86.27713177713815,79.46247100830078,78.0503113807441,80.87463063585746,83.79310250282288,82.74547772556579,84.84072728007996,88.56201171875,87.97870025686547,89.14532318063453,84.90997195243835,84.24935838838752,85.57058551648919,79.17829394340515,78.71514277143662,79.64144511537368,83.28683972358704,82.81782397664593,83.75585547052815,340.0
342.0,88.52940917015076,87.96998947343775,89.08882886686376,85.14198422431946,84.03504248654126,86.24892596209766,79.41176295280457,77.90447564444084,80.9190502611683,83.732248544693,82.88872529816003,84.57577179122596,88.53157997131348,87.87624431426859,89.18691562835836,85.01648783683777,84.32952639429094,85.7034492793846,79.23916220664978,78.7782422919362,79.70008212136337,83.34770798683167,82.83965816881121,83.85575780485212,341.0
343.0,88.76267671585083,87.96522311846263,89.56013031323903,85.15212774276733,83.94070227238333,86.36355321315133,79.77687358856201,78.17914853074238,81.37459864638164,83.91480565071106,83.056172995052,84.77343830637012,88.57722759246826,87.74712984964899,89.40732533528754,84.86939191818237,84.17748512243402,85.56129871393073,79.2695951461792,78.57861856548308,79.96057172687532,83.54045391082764,83.04769759650796,84.03321022514731,342.0
344.0,88.56997847557068,87.86312556595888,89.27683138518248,85.10141611099243,83.81085042057944,86.39198180140542,79.53346610069275,78.04350973757603,81.02342246380947,83.93508791923523,83.0484615667925,84.82171427167796,88.42506051063538,87.95927966972404,88.89084135154671,84.8947536945343,84.21504189727322,85.57446549179538,79.19351100921631,78.70153969622798,79.68548232220463,83.41364741325378,82.94053568103372,83.88675914547385,343.0
345.0,88.99594187736511,88.60151021241965,89.39037354231057,85.18255233764648,83.99687316258124,86.36823151271173,79.63488698005676,78.34123580319809,80.92853815691544,83.76267552375793,82.93608783175708,84.58926321575879,88.87649416923523,88.30134407808906,89.4516442603814,85.02663254737854,84.31887212977007,85.73439296498701,79.39132928848267,78.88868732525658,79.89397125170875,83.39335918426514,82.9014545379693,83.88526383056097,344.0
346.0,88.833669424057,88.30497109185889,89.36236775625513,85.01013994216919,83.76356383108752,86.25671605325086,79.68559622764587,78.16869825466993,81.20249420062181,83.91480565071106,83.0629401660839,84.76667113533821,88.82069826126099,88.41674201301616,89.22465450950581,84.88968133926392,84.16423783031688,85.61512484821095,79.25437688827515,78.6157929089794,79.89296086757089,83.46944212913513,83.03517540606458,83.90370885220568,345.0
347.0,88.74239206314087,88.35786563506394,89.1269184912178,85.03042340278625,83.77418665249256,86.28666015307995,79.46247339248657,77.9723426946316,80.95260409034154,83.88437986373901,82.88075900819834,84.88800071927969,88.5620129108429,88.12384001437869,89.0001858073071,84.87446546554565,84.16421063273542,85.58472029835589,79.2340886592865,78.69956988989924,79.76860742867376,83.41871976852417,82.99229944315628,83.84514009389206,346.0
348.0,88.87423753738403,88.35510937668822,89.39336569807985,85.18255352973938,84.056953710656,86.30815334882276,79.57403421401978,78.30658898227463,80.84147944576492,83.85395407676697,82.97300069378501,84.73490745974892,88.93736124038696,88.63228603272077,89.24243644805316,85.01141548156738,84.29274199026113,85.73008897287363,79.32538986206055,78.84909508988277,79.80168463423833,83.43393683433533,83.00827142118372,83.85960224748693,347.0
349.0,88.91480565071106,88.37029212836308,89.45931917305904,85.18255352973938,83.86341172300095,86.50169533647781,79.82758402824402,78.38017277533423,81.2749952811538,83.95537495613098,83.11781536619924,84.79293454606272,88.90185594558716,88.53407158104964,89.26964031012467,84.91504311561584,84.16282925537753,85.66725697585416,79.48263049125671,79.03862484034083,79.9266361421726,83.45929741859436,82.96771704678854,83.95087779040018,348.0
350.0,88.80324244499207,88.45670591020873,89.1497789797754,85.07099151611328,83.8049695187107,86.33701351351586,79.52332496643066,77.96388131362782,81.0827686192335,83.98579955101013,83.04158572193492,84.93001338008534,88.72939825057983,88.1843932622194,89.27440323894027,84.85417604446411,84.16908996730628,85.53926212162195,79.20872569084167,78.59233328556968,79.82511809611367,83.46944093704224,83.0051124545109,83.93376941957358,349.0
351.0,88.98579955101013,88.43099394150168,89.54060516051858,63.40770602226258,57.55190519773652,69.26350684678864,58.23529243469239,46.72013739314413,69.75044747624065,55.33468425273895,45.347182005000946,65.32218650047696,88.89171004295349,88.55861478562893,89.22480530027805,62.88105726242066,56.48056655326384,69.28154797157748,59.04134154319763,48.43246624982771,69.65021683656755,55.79001009464264,46.53905140573583,65.04096878354945,350.0
352.0,88.79310011863708,88.32557894569048,89.26062129158369,74.58417773246765,70.90457902415869,78.26377644077661,61.176468133926384,50.230777290400475,72.1221589774523,63.98579895496368,50.19155856728247,77.78003934264488,88.7801194190979,88.23364246109372,89.32659637710208,74.02992963790894,68.7346466900992,79.32521258571867,61.29850625991822,51.5595474883435,71.03746503149294,62.71367251873017,48.616537397720265,76.81080763974008,351.0
353.0,88.93508911132812,88.3229875500428,89.54719067261345,72.02839612960815,62.45679633621894,81.59999592299737,59.20892417430878,47.91587656101332,70.50197178760423,58.07301998138428,52.11752858014553,64.02851138262302,88.79533767700195,88.31500809022572,89.27566726377819,72.50317215919495,64.24167051306685,80.76467380532304,58.07253599166871,47.14694577231756,68.99812621101985,57.05300569534302,50.757920241425104,63.34809114926093,352.0
354.0,89.03650879859924,88.63019554762244,89.44282204957605,73.23529243469238,70.123459593288,76.34712527609676,62.54563808441163,50.001633926590216,75.08964224223304,65.77078938484192,54.8741095946211,76.66746917506273,88.94750595092773,88.73425812545442,89.16075377640105,72.92417168617249,69.31230366474003,76.53603970760494,61.85138463973999,49.09145562034001,74.61131365913998,66.12224578857422,56.13743019546962,76.10706138167882,353.0
355.0,88.8945209980011,88.35905730913792,89.42998468686427,73.99594187736511,67.97496306787451,80.01692068685571,60.283974409103394,48.84579790400993,71.72215091419686,60.791072845458984,53.27578094505036,68.30636474586761,88.80548119544983,88.3125290561107,89.29843333478895,73.41111183166504,67.14098149706821,79.68124216626187,60.68983316421509,49.29221712103519,72.08744920739498,61.22749328613282,54.27720979164038,68.17777678062527,354.0
356.0,88.84381055831909,88.31559860788546,89.37202250875272,74.57403421401978,72.21000567032476,76.93806275771479,60.92291891574859,48.07489708536923,73.77094074612795,65.13184309005737,53.32292643995795,76.94075974015679,88.76997470855713,88.33533800904232,89.20461140807194,73.77124309539795,70.46284826569101,77.07963792510489,61.55719280242919,49.251955054996984,73.8624305498614,63.905657529830926,52.343078921206924,75.46823613845493,355.0
357.0,89.13792848587036,88.75440667119157,89.52145030054915,75.18255352973938,68.23190484076919,82.13320221870957,62.07910656929017,51.47749070086697,72.68072243771337,59.421905279159546,48.650644427067505,70.19316613125159,88.88156533241272,88.53078804023916,89.23234262458628,74.89221692085266,68.58971732070867,81.19471652099665,61.97819113731384,51.910139511679354,72.04624276294834,58.89424562454224,47.48654275492251,70.30194849416198,356.0
358.0,88.75253319740295,88.23241602910998,89.27265036569592,75.86206674575806,73.42192494759803,78.30220854391808,63.81338596343994,52.599230240991425,75.02754168588845,61.409735679626465,48.58513398295399,74.23433737629894,88.86634945869446,88.27482623375009,89.45787268363883,75.66827535629272,73.83525937334258,77.50129133924287,62.92670726776123,51.90858140635851,73.94483312916395,61.20213270187378,49.0544394290133,73.34982597473426,357.0
359.0,88.99594187736511,88.55241226392154,89.43947149080869,75.11155962944031,71.0505825285929,79.17253673028772,60.202838182449334,46.15360402707623,74.25207233782244,64.7261655330658,54.24866528022601,75.20366578590559,88.86127591133118,88.27537913598712,89.44717268667523,74.56759095191956,69.45604525526714,79.67913664857197,59.66016113758087,45.978706428162624,73.34161584699912,64.8592472076416,55.3059819325362,74.412512482747,358.0
360.0,88.86409521102905,88.12261929261837,89.60557112943974,77.2819447517395,75.27489583161207,79.28899367186693,62.20080971717834,50.906453994203325,73.49516544015336,63.3367121219635,53.13285807395511,73.5405661699719,88.7040364742279,88.03722039037928,89.37085255807654,76.6573715209961,74.81935950576052,78.49538353623167,61.67892694473267,50.25639561706762,73.10145827239774,63.712910413742065,54.38681832623021,73.03900250125392,359.0
361.0,88.70182275772095,88.41857361566133,88.98507189978056,76.71399354934692,74.45486890819657,78.97311819049727,63.08316349983215,51.52635677877247,74.63997022089184,65.15212893486023,54.66102695707203,75.64323091264842,88.67867469787598,87.93826974685436,89.4190796488976,76.3631796836853,73.84542870861465,78.88093065875596,63.17524790763856,51.709609070743774,74.64088674453335,64.1694164276123,53.14468129614852,75.19415155907609,360.0
362.0,88.53955149650574,87.30520332950643,89.77389966350505,76.3387405872345,73.81630827808132,78.86117289638767,61.460444927215576,48.89399449097112,74.02689536346003,65.27383327484131,55.53598118577035,75.01168536391226,88.55693936347961,87.4167480294785,89.69713069748073,75.87623834609985,73.99629352910249,77.75618316309722,61.689071655273445,49.749364153742135,73.62877915680475,64.40274119377136,53.98052298292847,74.82495940461426,361.0
363.0,89.12778854370117,88.67906928392834,89.576507803474,78.1135880947113,76.40533463046609,79.82184155895652,63.275860548019416,51.106722388386004,75.44499870765283,66.7241358757019,54.19824808670168,79.25002366470213,88.88156652450562,88.33069331862116,89.43243973039007,77.83413887023926,76.18555062234306,79.48272711813546,63.90565872192383,52.64547646874645,75.1658409751012,65.9852921962738,53.28067933727027,78.68990505527734,362.0
364.0,88.85395288467407,88.32525529567937,89.38265047366878,76.87626600265503,74.90020413846176,78.8523278668483,63.701825141906745,53.70210034003163,73.70154994378187,61.054764986038215,49.91645647707635,72.19307349500008,88.76997590065002,88.16997630523863,89.36997549606141,76.12478137016296,73.61960719757187,78.62995554275406,63.76363277435303,54.11978926203984,73.40747628666621,60.87750673294068,50.19349755843885,71.56151590744251,363.0
365.0,88.74239206314087,87.99711096956663,89.4876731567151,77.84989833831787,76.90296566264858,78.79683101398716,64.21906352043152,53.282127883071595,75.15599915779144,62.028394937515266,50.130540816894516,73.92624905813602,88.83084297180176,88.08244404033096,89.57924190327256,77.65660881996155,76.2179229701044,79.0952946698187,63.418718576431274,52.45408945503037,74.38334769783218,61.96804761886596,50.69052385968018,73.24557137805175,364.0
366.0,89.19877886772156,88.57358467034021,89.8239730651029,78.51926803588867,77.6124258168999,79.42611025487744,64.23934817314148,53.26920503685518,75.20949130942778,67.78904438018799,55.26253834672075,80.31555041365522,88.94750595092773,88.58024801137127,89.3147638904842,78.05732011795044,77.47527735459843,78.63936288130245,63.4440815448761,52.5274103593167,74.36075273043551,67.72001266479492,56.554219911387705,78.88580541820214,365.0
367.0,89.0060830116272,88.48227219540165,89.52989382785275,78.14401388168335,77.31463235963089,78.97339540373581,64.42190527915955,53.24818009057363,75.59563046774545,66.58214807510376,55.38064584903443,77.78365030117308,88.9221441745758,88.44889803998039,89.39539030917122,77.7124035358429,76.31678897124175,79.10801810044404,64.05782699584961,53.26659772470411,74.8490562669951,66.67005181312561,56.46201134716122,76.87809227909,366.0
368.0,88.6713981628418,88.08812445282665,89.25467187285695,78.7829601764679,77.9822889955609,79.58363135737488,63.39756488800049,51.90186587391696,74.89326390208402,66.30831599235535,54.89144979200688,77.72518219270381,88.85620474815369,88.12256274837046,89.58984674793692,78.13340425491333,76.97045152089487,79.29635698893179,62.662949562072754,50.96574270738377,74.36015641676174,66.0563051700592,55.78643157353764,76.32617876658077,367.0
369.0,89.2799162864685,88.71683065254615,89.84300192039086,78.03245186805725,76.73939929554935,79.32550444056515,64.14807200431824,53.202533836720434,75.09361017191604,66.39959216117859,55.178731301913054,77.62045302044413,89.01344537734985,88.75518225162007,89.27170850307964,77.58052349090576,75.7220326302931,79.43901435151842,63.641901016235344,52.670557117257516,74.61324491521317,65.86355805397034,55.850509945995995,75.87660616194468,368.0
370.0,88.98579955101013,88.64487034224472,89.32672875977555,78.48884224891663,77.89270292034817,79.08498157748508,63.61054539680481,51.25860941853115,75.96248137507847,68.23529243469238,57.54447741016939,78.92610745921537,88.79533767700195,88.2895703702689,89.301104983735,78.26528429985046,76.93061385972656,79.59995473997436,63.36799502372742,51.60628420125122,75.12970584620362,68.13594102859497,58.44518778318109,77.82669427400884,369.0
371.0,88.90466213226318,88.44490514142011,89.36441912310626,78.7829601764679,77.98873885313843,79.57718149979736,63.13387274742126,50.793790086225876,75.47395540861663,68.95537376403809,57.14434393855456,80.76640358952162,88.77504825592041,88.17419168346488,89.37590482837594,78.5087537765503,77.68312495347902,79.33438259962156,62.94699668884277,51.29171568847783,74.60227768920772,67.89246916770935,56.25889472787703,79.52604360754168,370.0
372.0,88.92494797706604,88.38996384121705,89.45993211291503,78.76267671585083,78.13093594485957,79.39441748684209,63.92494797706604,52.4509007171049,75.39899523702718,68.7221086025238,57.01242613479954,80.43179107024807,88.86634945869446,88.36198179528118,89.37071712210773,78.59498023986816,77.37038948634702,79.8195709933893,63.65711688995361,52.33915309186679,74.97508068804044,67.60334968566895,55.85750885981438,79.34919051152352,371.0
373.0,88.94523024559021,88.13545758088509,89.75500291029533,78.894522190094,77.88133718482148,79.90770719536651,63.84381175041198,53.19158494086824,74.49603855995572,68.894522190094,57.73784051144341,80.05120386874458,88.55186700820923,87.836200297626,89.26753371879246,78.35151314735413,77.1007311347791,79.60229515992916,64.04768109321594,53.70322015812666,74.39214202830523,68.43520402908325,58.02929105478652,78.84111700337998,372.0
374.0,88.88437986373901,87.87564739286262,89.89311233461541,78.67139935493469,77.83384016196669,79.5089585479027,63.62068772315978,51.8669928999066,75.37438254641297,67.58620500564575,55.96220763191597,79.21020237937553,88.5265064239502,87.65594211248221,89.39707073541818,78.30078959465027,76.65634180721632,79.94523738208422,63.22090029716492,51.490570073244086,74.95123052108575,67.66929030418396,57.22994742112587,78.10863318724205,373.0
375.0,88.66125583648682,87.58996517120715,89.73254650176648,78.76267552375793,78.24628187574653,79.27906917176934,63.84381294250488,51.845098438085024,75.84252744692475,67.3935067653656,55.357238956526814,79.42977457420439,88.45549464225769,87.4661714069035,89.44481787761188,78.47831726074219,77.51648782394747,79.4401466975369,63.52016448974609,52.03942254495677,75.0009064345354,67.19756722450256,56.36476584614118,78.03036860286394,374.0
376.0,89.07707691192627,88.27560246250533,89.8785513613472,79.06693458557129,78.56186783209293,79.57200133904965,63.82352948188782,51.7820493005534,75.86500966322222,67.87018179893494,56.21353466633525,79.52682893153462,88.73447060585022,88.02267597571195,89.44626523598849,78.9094626903534,77.93964268614975,79.87928269455703,63.61146569252014,51.81422355672507,75.40870782831522,67.54248261451721,56.863114378761715,78.22185085027272,375.0
377.0,88.92494797706604,88.43644360573201,89.41345234840007,79.19878125190735,78.40796529626347,79.98959720755123,64.09736156463623,52.84135652636486,75.3533666029076,69.17849659919739,58.308729488879635,80.04826370951514,88.94243359565735,88.44062399180297,89.44424319951173,78.7268602848053,77.7455356473426,79.70818492226799,63.819429874420166,52.38341245715719,75.25544729168314,68.98301005363464,58.98141799853714,78.98460210873215,376.0
378.0,89.15821194648743,88.53466433197913,89.78175956099572,79.10750389099121,78.16288221681604,80.05212556516638,65.46653032302856,55.57016404214379,75.36289660391334,69.33062791824341,58.64349229213859,80.01776354434823,88.94243359565735,88.44383757747445,89.44102961384024,78.64063143730164,77.49382902818141,79.78743384642186,65.4019820690155,55.845033139237614,74.95893099879339,68.68881821632385,58.668279095314965,78.70935733733273,377.0
379.0,88.93508911132812,88.29425616930968,89.57592205334657,79.21906590461731,78.48648665800032,79.9516451512343,64.57403540611267,53.49657828948903,75.65149252273632,69.2799174785614,58.422636247844196,80.13719870927861,88.89171004295349,88.31115993266297,89.47226015324401,78.78772854804993,78.14098915054981,79.43446794555004,64.15927171707153,53.53915126073467,74.7793921734084,68.84605884552002,58.681505356124404,79.01061233491563,378.0
380.0,89.14806962013245,88.50663378376552,89.78950545649937,79.09736156463623,78.61708719666694,79.57763593260552,64.40162062644958,52.87227307082013,75.93096818207904,69.26977515220642,58.361656412355146,80.1778938920577,88.92214298248291,88.46514507493906,89.37914089002676,78.86381149291992,77.91596104094481,79.81166194489504,63.95638108253478,52.65827708636329,75.25448507870627,69.16054010391235,59.497465241271875,78.82361496655282,379.0
381.0,88.86409521102905,88.280820905081,89.4473695169771,79.30020093917847,78.52997765006378,80.07042422829315,64.59431886672974,53.44998638738342,75.73865134607605,68.95537376403809,57.82587760103834,80.08486992703783,88.9982271194458,88.37097394421328,89.62548029467833,78.88917326927185,78.0321985591941,79.7461479793496,64.17956113815308,53.02692149057363,75.33220078573252,68.94750356674194,58.821591615391384,79.0734155180925,380.0
382.0,89.33062672615051,88.80047021560898,89.86078323669204,79.38133716583252,78.52480479338487,80.23786953828017,65.05070805549622,53.75180889839365,76.34960721259878,68.71196508407593,57.00549112055169,80.41843904760017,88.97286653518677,88.65286953216554,89.292863538208,78.85366797447205,77.87924969950068,79.82808624944342,63.99695873260498,52.791200450597245,75.20271701461272,68.61273407936096,58.23749309622622,78.9879750624957,381.0
383.0,89.02636647224426,88.5431580589752,89.50957488551333,79.2292070388794,78.44886604492903,80.00954803282976,64.54360842704773,52.73018489872463,76.35703195537083,68.84381055831909,57.364666442256095,80.32295467438209,88.98301243782043,88.56643525634593,89.39958961929494,78.92975091934204,78.19659116623617,79.66291067244791,63.55567216873169,51.73676975648194,75.37457458098143,68.7446141242981,58.515719815761386,78.9735084328348,382.0
384.0,89.1176450252533,88.7744620149268,89.4608280355798,79.52332377433777,78.99828657625265,80.04836097242288,64.19878125190735,52.63458071787455,75.76298178594016,68.90466451644897,57.48043393305069,80.32889509984726,88.962721824646,88.57501411345592,89.35042953583607,78.93482327461243,78.03966961227097,79.82997693695388,63.79914045333862,52.275032302963766,75.32324860371348,68.72939825057983,58.33210577281592,79.12669072834375,383.0
385.0,89.18863892555237,88.87114526543624,89.5061325856685,79.43204641342163,79.0068684004099,79.85722442643336,64.55375075340271,53.53445508299271,75.57304642381271,69.06693577766418,57.93497805343614,80.19889350189223,89.1047465801239,88.75998020090402,89.44951295934378,78.91453623771667,77.99317985653556,79.83589261889779,64.44839119911194,53.69684034492328,75.1999420533006,68.97793769836426,58.81139334364971,79.1444820530788,384.0
386.0,89.15821313858032,88.51537694012782,89.80104933703282,79.37119603157043,78.6386179402058,80.10377412293506,64.7261655330658,54.038896847337405,75.41343421879418,69.52332258224487,58.78999264777572,80.25665251671403,89.01344537734985,88.71154810351432,89.31534265118539,78.95004034042358,78.03632631474404,79.86375436610312,64.89982485771179,54.74620138378499,75.05344833163859,69.48516607284546,59.652912795641335,79.31741935004959,385.0
387.0,89.06693696975708,88.67152917348247,89.46234476603169,79.23934936523438,78.40872821321655,80.0699705172522,65.63894271850586,55.312366066292924,75.9655193707188,69.2799174785614,58.34505177601485,80.21478318110795,88.98301124572754,88.48005002084554,89.48597247060954,78.7978732585907,77.93075013328021,79.66499638390118,65.21937847137451,55.11005880257955,75.32869814016948,69.39893841743469,59.78434828269492,79.01352855217446,386.0
388.0,89.32048559188843,88.73610854401589,89.90486263976096,79.41176414489746,78.8085509483719,80.01497734142302,65.64908623695374,55.04097198851932,76.25720048538815,69.11764621734619,58.06444943892076,80.17084299577162,89.0337347984314,88.66946547148534,89.39800412537745,79.04134273529053,78.35316523360152,79.72952023697954,64.99112486839294,54.59354484332919,75.3887048934567,69.31270956993103,59.61194686412421,79.01347227573785,387.0
389.0,89.1176450252533,88.65900688779121,89.57628316271538,79.26977396011353,78.66613378451413,79.87341413571292,65.21298050880432,54.25218295899158,76.17377805861706,69.1176450252533,58.106407509821146,80.12888254068545,89.07938480377197,88.74745037368363,89.41131923386031,78.91960740089417,78.00283398877434,79.83638081301399,64.78316068649292,54.19317947602845,75.37314189695739,69.32792544364929,59.637237607462566,79.01861327983602,388.0
390.0,89.21906352043152,88.78788035019095,89.65024669067209,79.33062672615051,78.85817959507158,79.80307385722945,65.43610453605652,54.76924778930935,76.10296128280369,69.17849659919739,58.13447161496023,80.22252158343454,88.96779417991638,88.65460344829997,89.2809849115328,78.98554682731628,78.02975501605519,79.94133863857738,64.48389768600464,53.650830797115226,75.31696457489406,69.30763602256775,59.379329170983155,79.23594287415234,389.0
391.0,88.97565722465515,88.55048056233566,89.40083388697464,79.30020093917847,78.52581648972728,80.07458538862966,65.40567755699158,54.80369983327111,76.00765528071204,69.17849779129028,58.04645966218496,80.31053592039561,89.02866244316101,88.65913220827613,89.39819267804589,78.95511388778687,78.28019484073236,79.63003293484137,64.50925946235657,53.80576124955908,75.21275767515405,69.22648072242737,59.05689757759494,79.3960638672598,390.0
392.0,89.11764621734619,88.48876225616465,89.74653017852773,79.42190408706665,78.85790617431736,79.98590199981594,65.25354743003845,54.390346454984225,76.11674840509268,69.10750389099121,58.10348414042181,80.11152364156061,88.93736124038696,88.69252303247698,89.18219944829694,79.10728096961975,78.42643215771157,79.78812978152793,64.7121512889862,54.344197706085716,75.0801048718867,69.15039539337158,58.91171086461233,79.38907992213083,391.0
393.0,88.76267552375793,88.09511137063329,89.43023967688258,79.3914783000946,78.63710872552736,80.14584787466185,64.86815333366394,53.94499131443666,75.79131535289122,69.09736156463623,57.963348539680624,80.23137458959184,88.70910882949829,87.99776707556843,89.42045058342815,79.02612566947937,78.18977499422239,79.86247634473635,64.90489721298218,54.444443462918315,75.36535096304604,69.37864899635315,59.43302389555044,79.32427409715585,392.0
394.0,88.42798948287964,86.97348869543474,89.88249027032454,79.36105251312256,78.92335863099974,79.79874639524537,65.01013994216919,54.005616607811646,76.01466327652673,69.21906471252441,58.29963759940268,80.13849182564614,88.36926460266113,87.00508887360378,89.73344033171848,79.0159797668457,78.1835615793101,79.84839795438131,64.9708354473114,54.57774329122984,75.36392760339297,69.56632256507874,59.82407818064262,79.30856694951484,393.0
395.0,87.5557804107666,84.67498217886902,90.43657864266419,79.13792967796326,78.43839007426338,79.83746928166313,65.36510825157166,54.51495797003684,76.21525853310646,69.42190527915955,58.469967943937476,80.37384261438162,87.618567943573,84.57206377112767,90.66507211601832,78.85366797447205,78.07168726070014,79.63564868824395,65.08749961853027,54.866483322967774,75.30851591409277,69.48516726493835,59.696546758346884,79.27378777152983,394.0
396.0,87.19066739082336,83.50004246811223,90.8812923135345,79.5030403137207,78.89094001162117,80.11514061582024,65.75050592422485,55.065702869879914,76.4353089785698,69.09736156463623,57.995383239588946,80.19933988968351,87.00989365577698,83.2813622511876,90.73842506036635,79.03626918792725,78.32060037567052,79.75193800018397,64.7882342338562,54.19149854045423,75.38496992725817,69.39893841743469,59.651600667027964,79.14627616784142,395.0
397.0,88.34685325622559,87.32545512337799,89.36825138907318,79.48275685310364,78.84979488401491,80.11571882219236,65.65922737121582,55.19020978363857,76.12824495879308,69.09736037254333,58.04244377067777,80.15227697440889,88.23738694190979,86.85125204397235,89.62352183984723,79.06163215637207,78.2700067123322,79.85325760041194,64.75780129432678,54.27020163589045,75.24540095276312,69.41415429115295,59.539398753314366,79.28890982899154,396.0
398.0,87.12981581687927,83.9949311802608,90.26470045349774,79.51318264007568,78.91639711309777,80.1099681670536,65.47667145729065,54.95510043058545,75.99824248399585,69.23934936523438,58.148899723707075,80.32979900676168,86.53309941291809,82.90557584365304,90.16062298218314,79.14278745651245,78.39934852839268,79.88622638463222,64.99112486839294,54.653505746936816,75.32874398984907,69.35328722000122,59.25826166732495,79.4483127726775,397.0
399.0,86.49087190628052,82.96797293121259,90.01377088134845,79.21906471252441,78.57622870214847,79.86190072290036,65.5578076839447,55.19786446361301,75.91775090427639,69.18864011764526,57.91199969358516,80.46528054170537,86.58382296562195,82.97135981454346,90.19628611670043,78.95004153251648,78.1830946241227,79.71698844091026,65.09257197380066,54.93178364215972,75.2533603054416,69.38879370689392,59.39120614968243,79.38638126410541,398.0
400.0,87.74847626686096,85.5583589672556,89.93859356646632,79.2799162864685,78.7645164746765,79.79531609826051,65.36510944366455,54.61191222849042,76.11830665883868,69.2799174785614,58.420269514557674,80.13956544256513,87.69465208053589,85.43952485356763,89.94977930750414,79.00076270103455,78.25875087435018,79.74277452771891,65.02155900001526,54.790104249792876,75.25301375023764,69.32792544364929,59.36698681061744,79.28886407668114,399.0


==> data/Mad_AccCurves_Texas.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,0.0
2.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,1.0
3.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,2.0
4.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,3.0
5.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,4.0
6.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,57.29729771614075,53.77340411023606,60.821191322045436,5.0
7.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,6.0
8.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,7.0
9.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,58.37837934494019,53.46867489302681,63.28808379685358,8.0
10.0,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,53.33333373069763,42.50356196467396,64.1631054967213,58.37837934494019,55.29682597871958,61.4599327111608,58.37837934494019,55.29682597871958,61.4599327111608,58.37837934494019,55.29682597871958,61.4599327111608,58.37837934494019,55.29682597871958,61.4599327111608,9.0
11.0,55.55555641651153,46.77145138607385,64.33966144694921,55.55555641651153,46.77145138607385,64.33966144694921,55.55555641651153,46.77145138607385,64.33966144694921,55.55555641651153,46.77145138607385,64.33966144694921,58.37837934494019,55.29682597871958,61.4599327111608,58.37837934494019,55.29682597871958,61.4599327111608,58.37837934494019,55.29682597871958,61.4599327111608,58.37837934494019,55.29682597871958,61.4599327111608,10.0
12.0,55.55555641651153,46.77145138607385,64.33966144694921,55.55555641651153,46.77145138607385,64.33966144694921,55.55555641651153,46.77145138607385,64.33966144694921,55.55555641651153,46.77145138607385,64.33966144694921,59.45946097373962,55.186113446572115,63.73280850090712,59.45946097373962,55.186113446572115,63.73280850090712,59.45946097373962,55.186113446572115,63.73280850090712,59.45946097373962,55.186113446572115,63.73280850090712,11.0
13.0,56.66666746139526,49.423108750848385,63.91022617194213,56.66666746139526,49.423108750848385,63.91022617194213,56.66666746139526,49.423108750848385,63.91022617194213,56.66666746139526,49.423108750848385,63.91022617194213,60.54054260253906,56.018055818589886,65.06302938648824,60.54054260253906,56.018055818589886,65.06302938648824,60.54054260253906,56.018055818589886,65.06302938648824,60.54054260253906,56.018055818589886,65.06302938648824,12.0
14.0,58.88888955116271,52.55458148873195,65.22319761359348,58.88888955116271,52.55458148873195,65.22319761359348,58.88888955116271,52.55458148873195,65.22319761359348,58.88888955116271,52.55458148873195,65.22319761359348,61.08108282089233,55.812545572733576,66.34962006905108,61.08108282089233,55.812545572733576,66.34962006905108,61.08108282089233,55.812545572733576,66.34962006905108,61.08108282089233,55.812545572733576,66.34962006905108,13.0
15.0,64.44444537162781,54.35227681372512,74.53661392953049,64.44444537162781,54.35227681372512,74.53661392953049,64.44444537162781,54.35227681372512,74.53661392953049,64.44444537162781,54.35227681372512,74.53661392953049,61.62162303924561,56.42287105494958,66.82037502354164,61.62162303924561,56.42287105494958,66.82037502354164,61.62162303924561,56.42287105494958,66.82037502354164,61.62162303924561,56.42287105494958,66.82037502354164,14.0
16.0,64.44444537162781,56.01902812423231,72.86986261902331,64.44444537162781,56.01902812423231,72.86986261902331,64.44444537162781,56.01902812423231,72.86986261902331,64.44444537162781,56.01902812423231,72.86986261902331,64.86486673355103,56.98520210748253,72.74453135961953,64.86486673355103,56.98520210748253,72.74453135961953,64.86486673355103,56.98520210748253,72.74453135961953,64.86486673355103,56.98520210748253,72.74453135961953,15.0
17.0,64.44444537162781,56.01902812423231,72.86986261902331,64.44444537162781,56.01902812423231,72.86986261902331,64.44444537162781,56.01902812423231,72.86986261902331,64.44444537162781,56.01902812423231,72.86986261902331,65.94594717025757,57.928435349336034,73.9634589911791,65.94594717025757,57.928435349336034,73.9634589911791,65.94594717025757,57.928435349336034,73.9634589911791,65.94594717025757,57.928435349336034,73.9634589911791,16.0
18.0,66.66666746139526,59.862530909230415,73.47080401356011,66.66666746139526,59.862530909230415,73.47080401356011,66.66666746139526,59.862530909230415,73.47080401356011,66.66666746139526,59.862530909230415,73.47080401356011,67.56756782531738,60.94732435652784,74.18781129410692,67.56756782531738,60.94732435652784,74.18781129410692,67.56756782531738,60.94732435652784,74.18781129410692,67.56756782531738,60.94732435652784,74.18781129410692,17.0
19.0,68.88888955116272,62.554581488731955,75.22319761359348,68.88888955116272,62.554581488731955,75.22319761359348,68.88888955116272,62.554581488731955,75.22319761359348,68.88888955116272,62.554581488731955,75.22319761359348,68.64864945411682,62.42656039635775,74.87073851187589,68.64864945411682,62.42656039635775,74.87073851187589,68.64864945411682,62.42656039635775,74.87073851187589,68.64864945411682,62.42656039635775,74.87073851187589,18.0
20.0,68.88888955116272,62.554581488731955,75.22319761359348,68.88888955116272,62.554581488731955,75.22319761359348,68.88888955116272,62.554581488731955,75.22319761359348,68.88888955116272,62.554581488731955,75.22319761359348,69.72973108291626,63.000057122273915,76.4594050435586,69.72973108291626,63.000057122273915,76.4594050435586,69.72973108291626,63.000057122273915,76.4594050435586,69.72973108291626,63.000057122273915,76.4594050435586,19.0
21.0,67.77777791023254,60.53421919968567,75.02133662077941,67.77777791023254,60.53421919968567,75.02133662077941,67.77777791023254,60.53421919968567,75.02133662077941,67.77777791023254,60.53421919968567,75.02133662077941,70.8108127117157,60.27373729810244,81.34788812532895,70.8108127117157,60.27373729810244,81.34788812532895,70.8108127117157,60.27373729810244,81.34788812532895,70.8108127117157,60.27373729810244,81.34788812532895,20.0
22.0,70.0,63.665691937569235,76.33430806243076,70.0,63.665691937569235,76.33430806243076,70.0,63.665691937569235,76.33430806243076,70.0,63.665691937569235,76.33430806243076,71.35135173797607,65.74690888252516,76.95579459342699,71.35135173797607,65.74690888252516,76.95579459342699,71.35135173797607,65.74690888252516,76.95579459342699,71.35135173797607,65.74690888252516,76.95579459342699,21.0
23.0,71.11111044883728,62.87089080062963,79.35133009704494,71.11111044883728,62.87089080062963,79.35133009704494,71.11111044883728,62.87089080062963,79.35133009704494,71.11111044883728,62.87089080062963,79.35133009704494,70.8108127117157,64.08113851169517,77.54048691173622,70.8108127117157,64.08113851169517,77.54048691173622,70.8108127117157,64.08113851169517,77.54048691173622,70.8108127117157,64.08113851169517,77.54048691173622,22.0
24.0,71.11111164093018,57.84740483629217,84.37481844556818,71.11111164093018,57.84740483629217,84.37481844556818,71.11111164093018,57.84740483629217,84.37481844556818,71.11111164093018,57.84740483629217,84.37481844556818,74.59459662437439,63.516812216900775,85.672381031848,74.59459662437439,63.516812216900775,85.672381031848,74.59459662437439,63.516812216900775,85.672381031848,74.59459662437439,63.516812216900775,85.672381031848,23.0
25.0,75.55555582046509,67.13013857306959,83.98097306786059,75.55555582046509,67.13013857306959,83.98097306786059,75.55555582046509,67.13013857306959,83.98097306786059,75.55555582046509,67.13013857306959,83.98097306786059,71.89189434051514,61.32021451328589,82.46357416774438,71.89189434051514,61.32021451328589,82.46357416774438,71.89189434051514,61.32021451328589,82.46357416774438,71.89189434051514,61.32021451328589,82.46357416774438,24.0
26.0,71.11111164093018,59.066955058130766,83.15526822372959,71.11111164093018,59.066955058130766,83.15526822372959,71.11111164093018,59.066955058130766,83.15526822372959,71.11111164093018,59.066955058130766,83.15526822372959,72.43243455886841,64.46060678285544,80.40426233488138,72.43243455886841,64.46060678285544,80.40426233488138,72.43243455886841,64.46060678285544,80.40426233488138,72.43243455886841,64.46060678285544,80.40426233488138,25.0
27.0,70.0000011920929,57.828389664602135,82.17161271958366,70.0000011920929,57.828389664602135,82.17161271958366,70.0000011920929,57.828389664602135,82.17161271958366,70.0000011920929,57.828389664602135,82.17161271958366,72.43243455886841,62.42878220433592,82.4360869134009,72.43243455886841,62.42878220433592,82.4360869134009,72.43243455886841,62.42878220433592,82.4360869134009,72.43243455886841,62.42878220433592,82.4360869134009,26.0
28.0,75.55555701255798,66.25933504961074,84.85177897550523,75.55555701255798,66.25933504961074,84.85177897550523,75.55555701255798,66.25933504961074,84.85177897550523,75.55555701255798,66.25933504961074,84.85177897550523,74.59459662437439,66.57708319603512,82.61211005271366,74.59459662437439,66.57708319603512,82.61211005271366,74.59459662437439,66.57708319603512,82.61211005271366,74.59459662437439,66.57708319603512,82.61211005271366,27.0
29.0,72.22222208976746,60.43710977243903,84.00733440709588,72.22222208976746,60.43710977243903,84.00733440709588,72.22222208976746,60.43710977243903,84.00733440709588,72.22222208976746,60.43710977243903,84.00733440709588,74.59459662437439,65.92064600107534,83.26854724767344,74.59459662437439,65.92064600107534,83.26854724767344,74.59459662437439,65.92064600107534,83.26854724767344,74.59459662437439,65.92064600107534,83.26854724767344,28.0
30.0,71.11111164093018,56.73091245566816,85.49131082619219,71.11111164093018,56.73091245566816,85.49131082619219,71.11111164093018,56.73091245566816,85.49131082619219,71.11111164093018,56.73091245566816,85.49131082619219,76.2162184715271,67.37544816343373,85.05698877962047,76.2162184715271,67.37544816343373,85.05698877962047,76.2162184715271,67.37544816343373,85.05698877962047,76.2162184715271,67.37544816343373,85.05698877962047,29.0
31.0,75.55555582046509,62.76570617692939,88.34540546400078,75.55555582046509,62.76570617692939,88.34540546400078,75.55555582046509,62.76570617692939,88.34540546400078,75.55555582046509,62.76570617692939,88.34540546400078,76.75675868988037,68.5146241897779,84.99889318998284,76.75675868988037,68.5146241897779,84.99889318998284,76.75675868988037,68.5146241897779,84.99889318998284,76.75675868988037,68.5146241897779,84.99889318998284,30.0
32.0,80.0000011920929,67.21015193691616,92.78985044726963,80.0000011920929,67.21015193691616,92.78985044726963,80.0000011920929,67.21015193691616,92.78985044726963,80.0000011920929,67.21015193691616,92.78985044726963,75.67567586898804,68.03127962994125,83.32007210803482,75.67567586898804,68.03127962994125,83.32007210803482,75.67567586898804,68.03127962994125,83.32007210803482,75.67567586898804,68.03127962994125,83.32007210803482,31.0
33.0,74.44444537162781,61.06489713210924,87.82399361114638,73.33333373069763,60.069627924685165,86.5970395367101,74.44444537162781,61.06489713210924,87.82399361114638,73.33333373069763,60.069627924685165,86.5970395367101,78.37837934494019,73.32208461031236,83.43467407956801,77.83783912658691,71.67472847339062,84.00094977978321,78.37837934494019,73.32208461031236,83.43467407956801,77.83783912658691,71.67472847339062,84.00094977978321,32.0
34.0,71.11111283302307,61.17303352537973,81.04919214066642,71.11111283302307,61.17303352537973,81.04919214066642,71.11111283302307,61.17303352537973,81.04919214066642,71.11111283302307,61.17303352537973,81.04919214066642,77.29729890823364,74.21574554201302,80.37885227445426,77.29729890823364,74.21574554201302,80.37885227445426,77.29729890823364,74.21574554201302,80.37885227445426,77.29729890823364,74.21574554201302,80.37885227445426,33.0
35.0,70.00000059604645,53.51955944105454,86.48044175103836,70.00000059604645,53.51955944105454,86.48044175103836,70.00000059604645,53.51955944105454,86.48044175103836,70.00000059604645,53.51955944105454,86.48044175103836,74.05405521392822,62.97627073374427,85.13183969411217,74.05405521392822,62.97627073374427,85.13183969411217,74.05405521392822,62.97627073374427,85.13183969411217,74.05405521392822,62.97627073374427,85.13183969411217,34.0
36.0,74.44444537162781,62.924199281079424,85.96469146217619,74.44444537162781,62.924199281079424,85.96469146217619,74.44444537162781,62.924199281079424,85.96469146217619,74.44444537162781,62.924199281079424,85.96469146217619,73.51351380348206,65.095994018146,81.93103358881811,73.51351380348206,65.095994018146,81.93103358881811,73.51351380348206,65.095994018146,81.93103358881811,73.51351380348206,65.095994018146,81.93103358881811,35.0
37.0,72.22222328186035,61.111113578081074,83.33333298563963,72.22222328186035,61.111113578081074,83.33333298563963,72.22222328186035,61.111113578081074,83.33333298563963,72.22222328186035,61.111113578081074,83.33333298563963,75.67567706108093,71.40232953391343,79.94902458824843,75.67567706108093,71.40232953391343,79.94902458824843,75.67567706108093,71.40232953391343,79.94902458824843,75.67567706108093,71.40232953391343,79.94902458824843,36.0
38.0,75.55555582046509,65.4633872625624,85.64772437836777,75.55555582046509,65.4633872625624,85.64772437836777,75.55555582046509,65.4633872625624,85.64772437836777,75.55555582046509,65.4633872625624,85.64772437836777,76.75675749778748,70.53466753385736,82.97884746171759,76.75675749778748,70.53466753385736,82.97884746171759,76.75675749778748,70.53466753385736,82.97884746171759,76.75675749778748,70.53466753385736,82.97884746171759,37.0
39.0,72.22222208976746,60.437108367544155,84.00733581199076,72.22222208976746,60.437108367544155,84.00733581199076,72.22222208976746,60.437108367544155,84.00733581199076,72.22222208976746,60.437108367544155,84.00733581199076,77.29729771614075,72.02876138527803,82.56583404700346,77.83783793449402,73.00309691085121,82.67257895813682,77.29729771614075,72.02876138527803,82.56583404700346,77.83783793449402,73.00309691085121,82.67257895813682,38.0
40.0,72.22222208976746,60.437108367544155,84.00733581199076,72.22222208976746,60.437108367544155,84.00733581199076,72.22222208976746,60.437108367544155,84.00733581199076,72.22222208976746,60.437108367544155,84.00733581199076,77.29729890823364,72.38759445632026,82.20700336014703,77.83783912658691,73.00309627034372,82.67258198283011,77.29729890823364,72.38759445632026,82.20700336014703,77.83783912658691,73.00309627034372,82.67258198283011,39.0
41.0,77.77777791023254,65.35517677647768,90.20037904398741,77.77777791023254,65.35517677647768,90.20037904398741,77.77777791023254,65.35517677647768,90.20037904398741,77.77777791023254,65.35517677647768,90.20037904398741,80.0,77.58263065437902,82.41736934562098,80.0,77.58263065437902,82.41736934562098,80.0,77.58263065437902,82.41736934562098,80.0,77.58263065437902,82.41736934562098,40.0
42.0,77.77777791023254,68.993673822227,86.56188199823809,77.77777791023254,68.993673822227,86.56188199823809,77.77777791023254,68.993673822227,86.56188199823809,77.77777791023254,68.993673822227,86.56188199823809,79.45946097373962,75.36061025338022,83.55831169409903,80.0000011920929,76.91844599618607,83.08155638799973,79.45946097373962,75.36061025338022,83.55831169409903,80.0000011920929,76.91844599618607,83.08155638799973,41.0
43.0,75.55555462837219,66.25933248732191,84.85177676942247,75.55555462837219,66.25933248732191,84.85177676942247,75.55555462837219,66.25933248732191,84.85177676942247,75.55555462837219,66.25933248732191,84.85177676942247,78.37838053703308,74.10503300986558,82.65172806420058,78.37838053703308,74.10503300986558,82.65172806420058,78.37838053703308,74.10503300986558,82.65172806420058,78.37838053703308,74.10503300986558,82.65172806420058,42.0
44.0,73.33333373069763,62.64700895933644,84.01965850205882,73.33333373069763,62.64700895933644,84.01965850205882,73.33333373069763,62.64700895933644,84.01965850205882,73.33333373069763,62.64700895933644,84.01965850205882,80.54054141044617,76.53178565068062,84.54929717021172,80.0000011920929,75.09029887291229,84.9097035112735,80.54054141044617,76.53178565068062,84.54929717021172,80.0000011920929,75.09029887291229,84.9097035112735,43.0
45.0,76.66666746139526,66.72858865355198,86.60474626923855,76.66666746139526,66.72858865355198,86.60474626923855,76.66666746139526,66.72858865355198,86.60474626923855,76.66666746139526,66.72858865355198,86.60474626923855,82.70270347595215,79.07664634765298,86.32876060425131,82.16216325759888,78.06331096515439,86.26101555004337,82.70270347595215,79.07664634765298,86.32876060425131,82.16216325759888,78.06331096515439,86.26101555004337,44.0
46.0,78.88888955116272,67.50338821536167,90.27439088696377,77.77777791023254,65.99266418800924,89.56289163245584,78.88888955116272,67.50338821536167,90.27439088696377,77.77777791023254,65.99266418800924,89.56289163245584,81.08108282089233,76.80773435129275,85.35443129049192,80.54054260253906,75.70580107909602,85.3752841259821,81.08108282089233,76.80773435129275,85.35443129049192,80.54054260253906,75.70580107909602,85.3752841259821,45.0
47.0,80.0,67.21014983865228,92.78985016134772,81.11111164093018,68.93949875315579,93.28272452870456,80.0,67.21014983865228,92.78985016134772,81.11111164093018,68.93949875315579,93.28272452870456,80.00000238418579,76.37394525588662,83.62605951248496,80.00000238418579,76.37394525588662,83.62605951248496,80.00000238418579,76.37394525588662,83.62605951248496,80.00000238418579,76.37394525588662,83.62605951248496,46.0
48.0,80.0000011920929,67.82838952857384,92.17161285561195,81.11111164093018,70.28134018067186,91.94088310118849,80.0000011920929,67.82838952857384,92.17161285561195,81.11111164093018,70.28134018067186,91.94088310118849,81.08108401298523,77.25888431295495,84.90328371301551,81.08108401298523,77.25888431295495,84.90328371301551,81.08108401298523,77.25888431295495,84.90328371301551,81.08108401298523,77.25888431295495,84.90328371301551,47.0
49.0,78.88888955116272,67.50338966956605,90.27438943275939,78.88888955116272,67.50338966956605,90.27438943275939,78.88888955116272,67.50338966956605,90.27438943275939,78.88888955116272,67.50338966956605,90.27438943275939,81.08108282089233,78.37837874889341,83.78378689289126,81.08108282089233,78.37837874889341,83.78378689289126,81.08108282089233,78.37837874889341,83.78378689289126,81.08108282089233,78.37837874889341,83.78378689289126,48.0
50.0,81.11111164093018,70.28134018067186,91.94088310118849,81.11111164093018,70.28134018067186,91.94088310118849,81.11111164093018,70.28134018067186,91.94088310118849,81.11111164093018,70.28134018067186,91.94088310118849,82.16216325759888,79.08060701615763,85.24371949904013,82.16216325759888,79.08060701615763,85.24371949904013,82.16216325759888,79.08060701615763,85.24371949904013,82.16216325759888,79.08060701615763,85.24371949904013,49.0
51.0,81.11111164093018,68.93949875315579,93.28272452870456,72.22222328186035,59.799624147306105,84.6448224164146,70.0000011920929,54.48418048631014,85.51582189787565,70.00000059604645,46.561085978664366,93.43891521342853,79.45946097373962,76.3779055164493,82.54101643102995,74.59459662437439,65.9206473939845,83.26854585476428,67.027028799057,57.39538976612049,76.65866783199353,71.35135293006897,61.68187046628345,81.0208353938545,50.0
52.0,81.11111164093018,70.28134018067186,91.94088310118849,77.77777850627899,58.53276938990497,97.02278762265301,65.55555701255798,55.6174782047147,75.49363582040127,80.0,69.90783242643555,90.09216757356445,81.08108401298523,77.25888431295495,84.90328371301551,73.51351499557495,60.63661949177792,86.39041049937198,70.27027368545532,66.44807398542504,74.0924733854856,77.83784031867981,71.10816396425733,84.56751667310229,51.0
53.0,81.11111164093018,69.59086583782087,92.63135744403948,74.44444537162781,59.9573296648346,88.93156107842101,75.55555582046509,65.4633872625624,85.64772437836777,80.0000011920929,64.98971589210726,95.01028649207854,82.70270466804504,81.22237104920993,84.18303828688016,75.67567825317383,68.03128148729121,83.32007501905645,72.43243336677551,63.591661965381824,81.27320476816921,71.89189314842224,58.98666332716386,84.79712296968061,52.0
54.0,80.0,69.90783242643555,90.09216757356445,72.22222208976746,61.82873076472964,82.61571341480527,77.77777791023254,64.74884538525352,90.80671043521157,81.11111283302307,65.59529084672714,96.626934819319,84.86486673355103,81.7833115376442,87.94642192945786,76.75675868988037,69.45445859468899,84.05905878507176,74.5945954322815,68.37250753959952,80.81668332496346,77.29730010032654,68.62335096279719,85.97124923785589,53.0
55.0,80.0,69.90783242643555,90.09216757356445,73.33333373069763,64.20462661539877,82.4620408459965,75.55555582046509,58.6133886240728,92.49772301685738,77.77777910232544,63.61383509983401,91.94172310481687,84.32432532310486,79.88333117733222,88.7653194688775,75.67567825317383,67.7960141382111,83.55534236813655,74.5945954322815,61.40939338025353,87.77979748430946,78.91892075538635,71.66680783158861,86.17103367918409,54.0
56.0,82.22222208976746,73.09351170978773,91.35093246974718,75.55555582046509,67.13014053817662,83.98097110275356,73.33333373069763,62.64700895933644,84.01965850205882,75.55555641651154,56.07146896425672,95.03964386876635,85.40540814399719,82.98803879837621,87.82277748961818,75.13513803482056,68.13936568536755,82.13091038427356,73.51351618766785,61.826085363273705,85.20094701206199,75.67567706108093,67.128979650666,84.22237447149587,55.0
57.0,82.22222208976746,72.28414044972337,92.16030372981155,82.22222328186035,71.53589866543396,92.90854789828674,72.22222208976746,61.828729171728504,82.6157150078064,76.66666746139526,63.998051467225906,89.33528345556462,84.86486673355103,82.44749505552903,87.28223841157302,75.67567825317383,67.7960141382111,83.55534236813655,76.2162184715271,72.6923273799297,79.7401095631245,76.75675868988037,67.47266861417464,86.0408487655861,56.0
58.0,81.11111164093018,69.59086583782087,92.63135744403948,85.55555582046509,76.25933100787064,94.85178063305953,73.33333373069763,62.64700895933644,84.01965850205882,82.22222208976746,72.28414044972337,92.16030372981155,85.4054069519043,82.32385149461398,88.48696240919462,74.05405521392822,67.00626800211884,81.1018424257376,75.13513803482056,72.87389606766965,77.39638000197147,76.75675868988037,70.83543319241213,82.67808418734862,57.0
59.0,81.11111164093018,70.28134018067186,91.94088310118849,81.11111164093018,65.10571030625543,97.11651297560492,75.55555582046509,67.13013857306959,83.98097306786059,81.11111044883728,71.8148863486546,90.40733454901996,83.24324488639832,79.71935082334672,86.76713894944992,74.59459662437439,68.37250912005159,80.81668412869719,74.05405521392822,68.78551796576947,79.32259246208697,75.67567944526672,70.99446125569864,80.35689763483481,58.0
60.0,83.33333373069763,74.54922775782772,92.11743970356754,76.66666626930237,58.49396942384739,94.83936311475735,76.66666626930237,67.53795734029177,85.79537519831297,81.11111044883728,71.8148863486546,90.40733454901996,82.70270347595215,77.4341662277934,87.9712407241109,75.13513684272766,68.68252155761382,81.5877521278415,74.59459662437439,68.37250912005159,80.81668412869719,76.75675868988037,71.84705423796699,81.66646314179376,59.0
61.0,82.22222208976746,72.28414044972337,92.16030372981155,76.66666686534882,56.48233143112144,96.8510022995762,76.66666626930237,65.98034149794118,87.35299104066355,83.33333373069763,74.54922775782772,92.11743970356754,83.24324488639832,80.98200006959978,85.50448970319685,76.75675868988037,73.13070467144888,80.38281270831186,77.29729890823364,75.81696855407937,78.77762926238792,77.83783912658691,72.6390859028118,83.03659235036203,60.0
62.0,82.22222208976746,72.28414044972337,92.16030372981155,80.0,63.99460094112342,96.00539905887658,77.77777910232544,69.92103755743989,85.63452064721099,81.11111044883728,72.68569241539909,89.53652848227547,82.16216444969177,79.7447921052696,84.57953679411395,76.75675749778748,72.65790599138566,80.85560900418929,77.83783912658691,76.62915445377642,79.0465237993974,77.29730010032654,71.07521013639642,83.51939006425665,61.0
63.0,82.22222208976746,74.97866337922059,89.46578080031432,78.88888955116272,62.980200637235875,94.79757846508956,78.88888955116272,68.95080974371916,88.82696935860628,83.33333373069763,77.77777850627884,88.88888895511643,83.24324488639832,77.38392332026817,89.10256645252846,78.37838053703308,72.03998209802599,84.71677897604017,77.83783912658691,73.00309627034372,82.67258198283011,76.75675988197327,70.24778901662958,83.26573074731695,62.0
64.0,82.22222208976746,72.28414044972337,92.16030372981155,78.88888835906982,71.64532964852296,86.13244706961669,81.11111044883728,72.68569241539909,89.53652848227547,81.11111044883728,74.77680238640652,87.44541851126804,84.86486673355103,82.44749505552903,87.28223841157302,77.29729890823364,72.38759445632026,82.20700336014703,80.00000238418579,75.47751595644229,84.52248881192929,77.8378415107727,72.2989493070359,83.37673371450951,63.0
65.0,80.0,69.90783242643555,90.09216757356445,78.88888835906982,71.64532964852296,86.13244706961669,74.44444537162781,61.064897132109245,87.82399361114638,81.11111044883728,74.77680238640652,87.44541851126804,83.78378629684448,78.05048657118726,89.5170860225017,79.45946097373962,76.3779055164493,82.54101643102995,81.08108282089233,74.19051475748503,87.97165088429963,77.8378415107727,72.2989493070359,83.37673371450951,64.0
66.0,83.33333373069763,74.54922775782772,92.11743970356754,78.88888835906982,71.64532964852296,86.13244706961669,73.33333373069763,60.069627924685165,86.5970395367101,83.33333253860474,76.52919355309045,90.13747152411902,84.32432651519775,79.12557236181335,89.52308066858215,78.91892194747925,72.75581220912582,85.08203168583267,78.91891956329346,73.72016633951834,84.11767278706857,80.00000238418579,74.73146513602704,85.26853963234454,65.0
67.0,82.22222328186035,71.53589866543396,92.90854789828674,81.11111044883728,72.68569241539909,89.53652848227547,73.33333373069763,60.069627924685165,86.5970395367101,84.44444537162781,78.35863953986828,90.53025120338734,85.40540814399719,80.13686997854222,90.67394630945216,80.0000011920929,72.21359000317544,87.78641238101035,78.91892075538635,73.05959973912749,84.77824177164521,80.54054141044617,76.53178565068062,84.54929717021172,66.0
68.0,80.0,69.90783242643555,90.09216757356445,83.33333373069763,72.22222030162803,94.44444715976724,75.55555582046509,65.46338890312617,85.647722737804,83.33333373069763,74.54922775782772,92.11743970356754,84.86486673355103,80.34237799046957,89.38735547663248,77.83783793449402,68.99706680642545,86.67860906256259,78.91892075538635,73.05959973912749,84.77824177164521,82.16216325759888,78.06331096515439,86.26101555004337,67.0
69.0,81.11111164093018,71.81488985608578,90.40733342577457,83.33333373069763,74.54922775782772,92.11743970356754,77.77777671813965,69.92103411958284,85.63451931669645,82.22222208976746,72.28414044972337,92.16030372981155,84.86486673355103,80.76601522714921,88.96371823995284,77.29729771614075,68.62334848575085,85.97124694653064,80.54054260253906,76.09954845676643,84.9815367483117,80.00000238418579,74.39555938501506,85.60444538335652,68.0
70.0,82.22222328186035,71.53589866543396,92.90854789828674,83.33333373069763,74.54922775782772,92.11743970356754,75.55555462837219,68.1019960361732,83.00911322057118,83.33333373069763,74.54922775782772,92.11743970356754,82.70270347595215,77.43416393455315,87.97124301735114,76.2162172794342,66.77608342720974,85.65635113165867,82.16216444969177,79.7447921052696,84.57953679411395,79.45946335792542,73.53813867662747,85.38078803922336,69.0
71.0,82.22222328186035,69.55360624215619,94.89084032156451,83.33333373069763,74.54922775782772,92.11743970356754,76.66666626930237,69.42310938734254,83.9102231512622,83.33333373069763,74.54922775782772,92.11743970356754,82.70270586013794,78.60385415722556,86.80155756305032,78.91892075538635,71.41922486453639,86.41861664623632,81.08108282089233,77.25888312086205,84.90328252092262,78.91892075538635,74.47792806058261,83.35991345019009,70.0
72.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,74.54922775782772,92.11743970356754,77.77777791023254,68.993673822227,86.56188199823809,82.22222208976746,74.97866337922059,89.46578080031432,83.24324488639832,78.04449274716747,88.44199702562916,80.00000238418579,73.77791410314495,86.22209066522663,78.91891956329346,76.65767759614255,81.18016153044437,80.00000357627869,74.73146602235474,85.26854113020264,71.0
73.0,83.33333373069763,72.22222030162803,94.44444715976724,84.44444417953491,76.20422191927341,92.68466643979642,78.88888835906982,71.64532964852296,86.13244706961669,81.11111044883728,72.68569241539909,89.53652848227547,80.54054141044617,77.57987906979645,83.50120375109589,78.91892075538635,73.05960180114566,84.77823970962704,78.91891956329346,76.65767759614255,81.18016153044437,81.08108401298523,74.74268493859049,87.41948308737997,72.0
74.0,82.22222328186035,71.53589866543396,92.90854789828674,83.33333253860474,75.4765888863766,91.19007619083287,77.77777791023254,68.993673822227,86.56188199823809,83.33333373069763,75.47659113214083,91.19007632925444,81.08108162879944,77.77095989440453,84.39120336319435,77.83784031867981,72.63908848931894,83.03659214804068,77.83783912658691,75.576597159436,80.09908109373782,82.16216444969177,78.06331255026839,86.26101634911515,73.0
75.0,81.11111164093018,66.62399330554307,95.59822997631728,83.33333373069763,76.52919474518309,90.13747271621217,80.0,73.66569193756924,86.33430806243076,83.33333373069763,75.47659113214083,91.19007632925444,80.54054260253906,73.04084638948873,88.04023881558939,78.91892075538635,74.08417973174355,83.75366177902916,78.91891956329346,76.65767759614255,81.18016153044437,80.54054379463196,74.6812242905198,86.39986329874412,74.0
76.0,77.77777791023254,60.209567849357285,95.3459879711078,83.33333373069763,76.52919474518309,90.13747271621217,82.22222089767456,76.13641424974473,88.30802754560439,82.22222208976746,74.97866337922059,89.46578080031432,77.29730010032654,65.57865971742363,89.01594048322944,78.37838053703308,73.32208739540644,83.43467367865972,81.6216230392456,75.45851330089218,87.78473277759903,80.00000238418579,74.39555938501506,85.60444538335652,75.0
77.0,75.55555641651154,55.294908817240824,95.81620401578225,84.44444417953491,78.3586367154346,90.53025164363522,76.66666626930237,72.01855493162259,81.31477760698215,83.33333373069763,77.77777850627884,88.88888895511643,73.5135155916214,50.23259048806814,96.79444069517466,78.91892075538635,74.08417973174355,83.75366177902916,81.6216242313385,77.18063008556587,86.06261837711114,80.0000011920929,76.91844599618607,83.08155638799973,76.0
78.0,74.44444417953491,53.07179510161727,95.81709325745256,83.33333253860474,79.40496176616162,87.26170331104785,77.77777671813965,72.22222149372085,83.33333194255844,84.44444417953491,79.79633284185513,89.09255551721469,72.97297477722168,59.059960392549485,86.88598916189387,79.45946097373962,74.5497584905027,84.36916345697655,81.08108282089233,77.25888312086205,84.90328252092262,80.54054141044617,78.27929730605939,82.80178551483294,77.0
79.0,78.88888955116272,65.05566764263187,92.72211145969356,85.55555582046509,79.22124671249958,91.8898649284306,76.66666626930237,69.42310938734254,83.9102231512622,84.44444417953491,79.79633284185513,89.09255551721469,80.0000011920929,71.98248937117137,88.01751301301442,78.91892075538635,74.08417973174355,83.75366177902916,82.16216325759888,79.08060701615763,85.24371949904013,79.45946097373962,75.83340517824043,83.08551676923882,78.0
80.0,75.55555582046509,62.76570617692939,88.34540546400078,85.55555582046509,79.22124671249958,91.8898649284306,76.66666626930237,69.42310938734254,83.9102231512622,84.44444417953491,79.79633284185513,89.09255551721469,76.21621966362,66.39681248238543,86.03562684485456,78.91892075538635,74.47792715372724,83.35991435704547,82.70270466804504,79.6211484266038,85.78426090948629,81.6216230392456,78.097728976194,85.1455171022972,79.0
81.0,74.4444465637207,57.96400555942423,90.92488756801717,84.44444537162781,77.20088643250747,91.68800431074814,74.44444417953491,66.01902889724644,82.86985946182338,84.44444417953491,79.79633284185513,89.09255551721469,64.86486613750458,48.53642475938764,81.19330751562151,80.54054141044617,75.3417895810853,85.73929323980704,83.24324607849121,76.79063079337737,89.69586136360505,80.54054260253906,75.70580107909602,85.3752841259821,80.0
82.0,66.66666746139526,42.45056126990237,90.88277365288815,81.11111044883728,71.8148863486546,90.40733454901996,71.11111044883728,61.17303064139372,81.04919025628084,83.33333373069763,77.77777850627884,88.88888895511643,73.51351499557495,59.67947775123233,87.34755223991758,80.54054141044617,75.3417895810853,85.73929323980704,81.08108401298523,77.25888431295495,84.90328371301551,81.6216242313385,77.18063008556587,86.06261837711114,81.0
83.0,64.44444552063942,31.436776234422105,97.45211480685674,81.11111044883728,71.8148863486546,90.40733454901996,74.44444417953491,66.01902693213941,82.86986142693041,82.22222208976746,74.97866337922059,89.46578080031432,65.40540635585785,44.61039650135574,86.20041621035996,80.54054141044617,75.3417895810853,85.73929323980704,81.08108401298523,77.25888431295495,84.90328371301551,81.6216242313385,77.18063008556587,86.06261837711114,82.0
84.0,66.66666716337204,37.008116486545404,96.32521784019868,81.11111044883728,71.8148863486546,90.40733454901996,74.44444417953491,66.01902693213941,82.86986142693041,82.22222208976746,74.97866337922059,89.46578080031432,71.89189434051514,58.568914442393776,85.2148742386365,80.0000011920929,74.7314642496997,85.26853813448609,81.6216242313385,77.18063008556587,86.06261837711114,82.16216444969177,77.2524609821167,87.07186791726684,83.0
85.0,83.33333373069763,72.93983921965761,93.72682824173765,82.22222208976746,72.28414044972337,92.16030372981155,74.44444417953491,66.01902693213941,82.86986142693041,83.33333373069763,77.77777850627884,88.88888895511643,75.13513684272766,66.09016416534448,84.18010952011085,80.0000011920929,74.7314642496997,85.26853813448609,82.70270466804504,78.18021788409587,87.22519145199422,81.6216242313385,76.0827320276017,87.16051643507531,84.0
86.0,84.44444537162781,75.31573481027687,93.57315593297875,83.33333373069763,74.54922775782772,92.11743970356754,72.22222089767456,61.11111044883728,83.33333134651184,82.22222208976746,74.97866337922059,89.46578080031432,75.67567586898804,64.36945926532165,86.98189247265442,80.0000011920929,74.39555848036147,85.60444390382432,83.24324369430542,78.80224954853279,87.68423784007805,81.08108401298523,76.0247900748581,86.13737795111236,85.0
87.0,83.33333373069763,72.93983921965761,93.72682824173765,83.33333373069763,74.54922775782772,92.11743970356754,75.55555582046509,67.13014053817662,83.98097110275356,82.22222208976746,74.97866337922059,89.46578080031432,75.67567825317383,63.14376048143893,88.20759602490872,80.54054141044617,75.00165007923191,86.07943274166043,82.70270347595215,79.07664634765298,86.32876060425131,81.6216242313385,77.18063008556587,86.06261837711114,86.0
88.0,82.22222328186035,70.17806518691447,94.26638137680624,83.33333373069763,74.54922775782772,92.11743970356754,77.77777791023254,70.9736413580677,84.58191446239739,83.33333253860474,76.52919355309045,90.13747152411902,75.67567825317383,64.69724755030954,86.65410895603812,81.08108162879944,76.0247884871728,86.13737477042608,82.16216444969177,76.55772145052104,87.7666074488625,81.08108282089233,76.80773435129275,85.35443129049192,87.0
89.0,80.0000011920929,67.21015193691616,92.78985044726963,83.33333373069763,76.52919474518309,90.13747271621217,77.77777791023254,70.9736413580677,84.58191446239739,84.44444417953491,79.79633284185513,89.09255551721469,73.51351380348206,61.82608249666576,85.20094511029835,81.6216230392456,75.76230353513344,87.48094254335777,82.16216325759888,77.6396764736497,86.68465004154805,80.54054260253906,77.01664876806066,84.06443643701746,88.0
90.0,81.11111283302307,67.73156335603043,94.49066231001571,82.22222208976746,73.98200023136029,90.46244394817462,78.88888835906982,74.24077773380182,83.53699898433783,82.22222328186035,76.13641745010082,88.30802911361988,74.05405521392822,65.5932573634532,82.51485306440324,81.08108282089233,75.67567765712721,86.48648798465746,82.70270347595215,79.07664634765298,86.32876060425131,80.54054141044617,78.27929730605939,82.80178551483294,89.0
91.0,78.88888955116272,68.95080974371916,88.82696935860628,83.33333373069763,74.54922775782772,92.11743970356754,78.88888835906982,74.24077773380182,83.53699898433783,81.11111164093018,73.65755127166402,88.56467201019633,78.37837934494019,70.04808931548793,86.70866937439244,81.08108282089233,75.67567765712721,86.48648798465746,81.6216230392456,79.36037822244707,83.88286785604414,80.54054141044617,78.27929730605939,82.80178551483294,90.0
92.0,82.22222328186035,71.53589866543396,92.90854789828674,83.33333373069763,74.54922775782772,92.11743970356754,78.88888835906982,74.24077773380182,83.53699898433783,82.22222328186035,76.13641745010082,88.30802911361988,78.37838053703308,71.48781539598386,85.2689456780823,81.6216230392456,76.42287090001476,86.82037517847645,81.08108282089233,78.37837874889341,83.78378689289126,81.08108282089233,78.37837874889341,83.78378689289126,91.0
93.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222208976746,72.28414044972337,92.16030372981155,76.66666626930237,69.42310938734254,83.9102231512622,83.33333373069763,77.77777850627884,88.88888895511643,77.83784031867981,72.29894898746555,83.37673164989407,81.08108282089233,76.80773435129275,85.35443129049192,81.08108282089233,78.37837874889341,83.78378689289126,81.08108282089233,78.37837874889341,83.78378689289126,92.0
94.0,77.77777791023254,63.61383566115595,91.94172015930913,82.22222208976746,72.28414044972337,92.16030372981155,75.55555582046509,67.13014053817662,83.98097110275356,82.22222208976746,74.97866337922059,89.46578080031432,82.70270347595215,78.60385157652877,86.80155537537553,81.08108282089233,76.80773435129275,85.35443129049192,82.16216325759888,79.08060701615763,85.24371949904013,81.08108282089233,78.37837874889341,83.78378689289126,93.0
95.0,77.77777791023254,60.65440525002314,94.90115057044196,81.11111044883728,71.8148863486546,90.40733454901996,75.55555582046509,67.13014053817662,83.98097110275356,82.22222208976746,74.97866337922059,89.46578080031432,83.78378510475159,79.10256433422654,88.46500587527663,81.08108282089233,76.80773435129275,85.35443129049192,82.70270466804504,79.6211484266038,85.78426090948629,80.54054260253906,77.01664876806066,84.06443643701746,94.0
96.0,77.77777910232544,58.93797295893893,96.61758524571195,82.22222208976746,73.98200023136029,90.46244394817462,77.77777791023254,70.9736413580677,84.58191446239739,81.11111164093018,73.65755127166402,88.56467201019633,85.4054069519043,82.32385149461398,88.48696240919462,81.08108282089233,76.80773435129275,85.35443129049192,82.70270466804504,79.6211484266038,85.78426090948629,79.45946097373962,76.3779055164493,82.54101643102995,95.0
97.0,76.66666805744171,55.73173010200386,97.60160601287956,82.22222208976746,73.98200023136029,90.46244394817462,80.0,73.66569193756924,86.33430806243076,80.0,71.57458196656181,88.42541803343819,86.48648858070374,82.21313916867187,90.7598379927356,81.6216230392456,76.42287090001476,86.82037517847645,82.16216325759888,79.08060701615763,85.24371949904013,80.54054141044617,78.27929730605939,82.80178551483294,96.0
98.0,75.55555582046509,58.6133886240728,92.49772301685738,83.33333373069763,74.54922775782772,92.11743970356754,80.0,73.66569193756924,86.33430806243076,80.0,71.57458196656181,88.42541803343819,83.78378510475159,77.44538603035684,90.12218417914633,82.70270347595215,77.79300000837708,87.61240694352722,81.62162184715271,78.66095869033335,84.58228500397207,79.45946097373962,75.36061025338022,83.55831169409903,97.0
99.0,78.88889074325562,62.038056739741585,95.73972474676964,83.33333373069763,74.54922775782772,92.11743970356754,77.77777791023254,70.9736413580677,84.58191446239739,81.11111164093018,73.65755127166402,88.56467201019633,82.70270466804504,75.6549177990955,89.75049153699459,82.16216325759888,76.55771997098918,87.76660654420857,81.62162184715271,78.66095869033335,84.58228500397207,81.08108162879944,79.16998125194804,82.99218200565083,98.0
100.0,82.22222447395325,67.84202505841841,96.60242388948808,83.33333373069763,74.54922775782772,92.11743970356754,78.88888835906982,74.24077773380182,83.53699898433783,81.11111164093018,73.65755127166402,88.56467201019633,84.32432651519775,77.87171160456822,90.77694142582729,82.16216325759888,76.55771997098918,87.76660654420857,82.70270466804504,79.6211484266038,85.78426090948629,81.08108401298523,76.39986582341677,85.76230220255368,99.0
101.0,80.0000011920929,67.21015193691616,92.78985044726963,83.33333373069763,77.77777850627884,88.88888895511643,67.77777791023254,55.733621327433134,79.82193449303196,76.66666746139526,66.72858865355198,86.60474626923855,83.78378510475159,78.05048748643661,89.51708272306657,83.24324488639832,80.98200006959978,85.50448970319685,70.8108127117157,64.64770101298465,76.97392441044674,71.35135293006897,61.68187046628345,81.0208353938545,100.0
102.0,82.22222447395325,67.84202505841841,96.60242388948808,82.22222089767456,76.13641424974473,88.30802754560439,64.44444477558136,50.50011159368981,78.38877795747291,80.0,69.17022808109341,90.82977191890659,84.86486673355103,79.26042186602596,90.46931160107609,82.16216444969177,77.2524609821167,87.07186791726684,70.27027130126953,60.907832341176615,79.63271026136245,73.51351380348206,67.65419429936989,79.37283330759422,101.0
103.0,80.00000238418579,62.17021719986792,97.82978756850366,84.44444417953491,76.20422191927341,92.68466643979642,70.0,61.57458393166867,78.42541606833133,77.77777791023254,70.97363892471826,84.58191689574683,84.32432532310486,79.48958379966182,89.1590668465479,82.70270466804504,77.09826138143535,88.30714795465474,69.72972989082336,61.31220943566089,78.14725034598584,74.59459662437439,68.9901516131299,80.19904163561888,102.0
104.0,81.11111164093018,67.16677644053868,95.05544684132167,81.11111044883728,72.68569241539909,89.53652848227547,74.44444417953491,68.11013716263878,80.77875119643105,75.55555582046509,65.46338890312617,85.647722737804,86.48648977279663,81.43019424166822,91.54278530392504,80.54054379463196,75.70580210458897,85.37528548467495,69.72973227500916,62.23003606195883,77.22942848805948,76.2162184715271,68.716521399276,83.7159155437782,103.0
105.0,83.33333373069763,72.93983921965761,93.72682824173765,83.33333373069763,72.93983921965761,93.72682824173765,78.88888835906982,69.76017979280155,88.0175969253381,77.77777791023254,68.993673822227,86.56188199823809,85.94594836235046,79.78283574877685,92.10906097592408,84.86486792564392,83.38453757148964,86.3451982797982,72.97297477722168,63.417478372058326,82.52847118238503,74.05405521392822,68.78551796576947,79.32259246208697,104.0
106.0,83.33333492279053,70.30440112703619,96.36226871854487,77.77777791023254,65.99266418800924,89.56289163245584,76.66666626930237,69.42310938734254,83.9102231512622,79.9999988079071,67.82838592013272,92.17161169568149,87.0270299911499,82.19228646850641,91.8617735137934,82.16216444969177,77.2524609821167,87.07186791726684,74.05405521392822,65.38010449776843,82.72800593008802,73.51351499557495,68.31476301127891,78.71226697987099,105.0
107.0,83.33333373069763,72.93983921965761,93.72682824173765,77.77777791023254,65.99266418800924,89.56289163245584,72.22222208976746,63.43811800176191,81.006326177773,82.22222208976746,70.17806550696804,94.26637867256687,85.4054069519043,79.8009619406598,91.00985196314879,79.45945978164673,77.97912942749245,80.939790135801,74.05405521392822,68.78551796576947,79.32259246208697,74.59459662437439,67.54680952685187,81.6423837218969,106.0
108.0,82.22222328186035,70.17806518691447,94.26638137680624,82.22222328186035,73.09351272050941,91.3509338432113,72.22222208976746,65.41808553760261,79.0263586419323,80.0,66.62044916178581,93.37955083821419,85.4054069519043,80.49570200782148,90.31511189598712,79.45945978164673,77.97912942749245,80.939790135801,72.43243336677551,67.23368138247947,77.63118535107155,75.13513684272766,68.68252155761382,81.5877521278415,107.0
109.0,83.33333373069763,72.93983921965761,93.72682824173765,83.33333253860474,71.54821881638144,95.11844626082804,72.22222208976746,65.41808553760261,79.0263586419323,81.11111164093018,70.28134018067186,91.94088310118849,84.86486792564392,79.95516347373054,89.7745723775573,79.45946097373962,76.3779055164493,82.54101643102995,73.51351499557495,68.31476301127891,78.71226697987099,75.13513684272766,69.2758158264688,80.99445785898652,108.0
110.0,84.44444537162781,75.31573481027687,93.57315593297875,84.44444537162781,77.20088643250747,91.68800431074814,72.22222208976746,63.43811800176191,81.006326177773,79.9999988079071,72.54643843864095,87.45355917717326,85.94594717025757,81.11120364761408,90.78069069290106,80.54054141044617,78.27929730605939,82.80178551483294,72.97297477722168,69.66285304282624,76.28309651161712,76.2162172794342,68.4768543681333,83.9555801907351,109.0
111.0,80.0000011920929,64.98971589210726,95.01028649207854,84.44444417953491,79.79633284185513,89.09255551721469,71.11111164093018,60.424788728787746,81.7974345530726,79.9999988079071,72.54643843864095,87.45355917717326,82.70270466804504,77.79300169263884,87.61240764345125,81.08108162879944,79.16998125194804,82.99218200565083,74.05405521392822,69.95520331450484,78.1529071133516,75.67567706108093,68.7851095821451,82.56624454001677,110.0
112.0,82.22222328186035,70.17806518691447,94.26638137680624,84.44444417953491,77.20088501184136,91.68800334722846,76.66666746139526,66.72858865355198,86.60474626923855,80.0,69.90783242643555,90.09216757356445,84.86486673355103,80.34237799046957,89.38735547663248,83.78378510475159,81.08108103275266,86.48648917675051,74.5945954322815,68.37250495053945,80.81668591402354,76.2162172794342,69.22044423916263,83.21199031970578,111.0
113.0,81.11111164093018,68.32126122067633,93.90096206118402,86.66666626930237,76.57449771139969,96.75883482720505,77.77777791023254,70.9736413580677,84.58191446239739,81.11111044883728,72.68569241539909,89.53652848227547,85.94594717025757,80.40705322147545,91.48484111903969,83.24324369430542,78.80224954853279,87.68423784007805,74.05405521392822,65.38010449776843,82.72800593008802,75.13513565063477,68.97202591228134,81.29824538898819,112.0
114.0,80.0000011920929,65.51288274241918,94.48711964176661,85.55555582046509,79.22124671249958,91.8898649284306,80.0,71.57458393166867,88.42541606833133,81.11111044883728,74.77680238640652,87.44541851126804,82.16216325759888,75.11437810295,89.20994841224775,83.78378510475159,79.510436635152,88.05713357435117,73.51351380348206,64.67274094435462,82.3542866626095,76.2162184715271,68.7165235472781,83.7159133957761,113.0
115.0,72.2222226858139,51.8098071487251,92.63463822290271,83.33333373069763,74.54922775782772,92.11743970356754,80.0,71.57458393166867,88.42541606833133,82.22222208976746,74.97866337922059,89.46578080031432,77.83784031867981,63.23323924587053,92.4424413914891,82.70270466804504,79.6211484266038,85.78426090948629,74.05405521392822,64.76996696013885,83.3381434677176,76.2162172794342,69.22044423916263,83.21199031970578,114.0
116.0,77.77777791023254,61.58068925665048,93.9748665638146,85.55555582046509,79.22124671249958,91.8898649284306,77.77777791023254,68.993673822227,86.56188199823809,80.0,68.47975448432994,91.52024551567006,76.2162172794342,61.24119384971946,91.19124070914896,82.70270228385925,79.07664559982702,86.32875896789149,75.67567706108093,70.61938471595455,80.73196940620731,76.2162172794342,68.24438970550001,84.1880448533684,115.0
117.0,78.88888955116272,66.84473104381323,90.93304805851221,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,81.11111164093018,68.32126122067633,93.90096206118402,81.6216230392456,71.08454800783883,92.15869807065238,82.70270347595215,79.07664634765298,86.32876060425131,75.13513684272766,69.93638532323645,80.33388836221887,76.2162172794342,69.22044423916263,83.21199031970578,116.0
118.0,73.33333432674408,49.309169039629374,97.35749961385878,85.55555582046509,79.22124671249958,91.8898649284306,76.66666626930237,69.42310938734254,83.9102231512622,78.88888835906982,66.84473040159185,90.9330463165478,81.6216230392456,69.93418966490518,93.30905641358603,83.78378391265869,79.96158421262841,87.60598361268897,74.5945954322815,68.9901521456718,80.19903871889119,75.67567706108093,69.0554335922914,82.29592052987047,117.0
119.0,77.77777910232544,64.74884594195875,90.80671226269213,83.33333373069763,74.54922775782772,92.11743970356754,76.66666626930237,69.42310938734254,83.9102231512622,80.0,69.90783242643555,90.09216757356445,82.16216444969177,74.37575150220293,89.94857739718061,83.78378510475159,79.10256433422654,88.46500587527663,74.59459662437439,70.49574590401498,78.6934473447338,75.67567706108093,69.0554335922914,82.29592052987047,118.0
120.0,78.88889074325562,63.981771004323676,93.79601048218755,82.22222328186035,73.09351272050941,91.3509338432113,75.55555582046509,67.13014053817662,83.98097110275356,78.88888716697693,72.8030813352174,84.97469299873646,83.78378510475159,80.47366337035615,87.09390683914702,82.70270347595215,77.43416393455315,87.97124301735114,75.67567706108093,71.40232953391343,79.94902458824843,75.13513684272766,68.68252155761382,81.5877521278415,119.0
121.0,81.11111164093018,71.01894209868918,91.20328118317117,83.33333492279053,75.47659232423372,91.19007752134733,74.44444537162781,66.99088677942882,81.8980039638268,79.9999988079071,72.54643843864095,87.45355917717326,80.0000011920929,69.08830757927964,90.91169480490615,82.70270347595215,78.60385157652877,86.80155537537553,76.2162172794342,71.38147675559132,81.05095780327709,77.29729890823364,71.69285504674541,82.90174276972188,120.0
122.0,80.0000011920929,67.21015064238613,92.78985174179967,84.44444537162781,77.20088643250747,91.68800431074814,77.77777671813965,72.22222149372085,83.33333194255844,81.11111044883728,72.68569241539909,89.53652848227547,82.16216444969177,71.59048477484468,92.73384412453886,83.78378510475159,79.510436635152,88.05713357435117,75.13513565063477,69.59624402857942,80.67402727269011,75.67567706108093,68.03127924152722,83.32007488063465,121.0
123.0,84.44444537162781,77.20088643250747,91.68800431074814,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,80.0,69.90783242643555,90.09216757356445,83.78378629684448,76.89321881790865,90.67435377578032,83.24324607849121,80.28258292167185,86.20390923531058,74.5945954322815,68.37250753959952,80.81668332496346,75.67567706108093,68.03127924152722,83.32007488063465,122.0
124.0,84.44444417953491,76.20422191927341,92.68466643979642,86.66666626930237,78.24124902190687,95.09208351669787,78.88888835906982,74.24077773380182,83.53699898433783,80.0,69.90783242643555,90.09216757356445,84.86486673355103,80.34237799046957,89.38735547663248,82.70270466804504,79.6211484266038,85.78426090948629,75.67567706108093,69.33727671591053,82.01407740625133,75.13513684272766,67.6354409518777,82.63483273357762,123.0
125.0,81.11111283302307,70.2813410669994,91.94088459904674,86.66666626930237,78.24124902190687,95.09208351669787,79.9999988079071,75.03095948728536,84.96903812852885,78.88888835906982,66.84473040159185,90.9330463165478,84.32432651519775,80.3155707554322,88.3330822749633,83.24324488639832,79.23448872477813,87.2520010480185,75.67567825317383,69.05543600105875,82.2959205052889,75.67567706108093,68.03127924152722,83.32007488063465,124.0
126.0,78.88888955116272,70.64866990295506,87.12910919937038,86.66666626930237,78.24124902190687,95.09208351669787,78.88888835906982,74.24077773380182,83.53699898433783,78.88888835906982,66.84473040159185,90.9330463165478,85.4054069519043,82.32385149461398,88.48696240919462,84.86486554145813,81.23880841315896,88.4909226697573,75.13513684272766,69.27581857582602,80.9944551096293,77.29729890823364,69.51088689175309,85.0837109247142,125.0
127.0,81.11111164093018,71.01894209868918,91.20328118317117,86.66666626930237,78.24124902190687,95.09208351669787,78.88888835906982,74.24077773380182,83.53699898433783,77.77777671813965,66.66666552424425,88.88888791203505,84.86486673355103,79.26042186602596,90.46931160107609,84.32432532310486,80.80043148862646,87.84821915758326,75.67567706108093,70.61938471595455,80.73196940620731,77.29729890823364,69.51088689175309,85.0837109247142,126.0
128.0,81.11111164093018,76.14207232030843,86.08015096155192,86.66666626930237,78.24124902190687,95.09208351669787,78.88888835906982,74.24077773380182,83.53699898433783,77.77777671813965,66.66666552424425,88.88888791203505,85.94594836235046,81.50495367246396,90.38694305223697,84.86486673355103,80.34237799046957,89.38735547663248,75.67567706108093,70.61938471595455,80.73196940620731,76.2162172794342,68.71652117378416,83.71591338508425,127.0
129.0,83.33333492279053,75.47659232423372,91.19007752134733,84.44444537162781,77.20088643250747,91.68800431074814,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,86.48648977279663,83.17636803840172,89.79661150719154,84.86486673355103,80.34237799046957,89.38735547663248,75.67567706108093,70.61938471595455,80.73196940620731,75.67567706108093,68.27402039328823,83.07733372887364,128.0
130.0,78.88888955116272,65.62518099893008,92.15259810339536,83.33333373069763,74.54922775782772,92.11743970356754,76.66666626930237,69.42310938734254,83.9102231512622,78.88888835906982,69.76017979280155,88.0175969253381,87.56757020950317,85.15019819828143,89.98494222072492,85.40540814399719,81.30655506550974,89.50426122248464,75.13513684272766,70.69414414792392,79.5761295375314,75.67567706108093,68.27402039328823,83.07733372887364,129.0
131.0,76.66666626930237,64.6225080368887,88.71082450171603,83.33333373069763,74.54922775782772,92.11743970356754,76.66666626930237,69.42310938734254,83.9102231512622,78.88888835906982,69.76017979280155,88.0175969253381,87.56757020950317,84.48601475221285,90.6491256667935,84.32432651519775,82.06308241081098,86.58557061958453,75.13513684272766,70.69414414792392,79.5761295375314,75.13513684272766,67.16330896567564,83.10696471977968,130.0
132.0,82.22222328186035,73.09351272050941,91.3509338432113,83.33333373069763,74.54922775782772,92.11743970356754,76.66666626930237,69.42310938734254,83.9102231512622,78.88888835906982,69.76017979280155,88.0175969253381,87.027028799057,82.5860341091705,91.46802348894352,83.78378629684448,81.87268591999309,85.69488667369588,74.05405521392822,68.4496122147575,79.65849821309895,74.59459662437439,67.54680952685187,81.6423837218969,131.0
133.0,82.22222328186035,73.09351272050941,91.3509338432113,84.44444417953491,73.75811940817373,95.1307689508961,76.66666626930237,69.42310938734254,83.9102231512622,78.88888835906982,69.76017979280155,88.0175969253381,88.10811042785645,84.00925892145463,92.20696193425826,83.24324607849121,80.28258292167185,86.20390923531058,74.5945954322815,69.68489245687529,79.5042984076877,74.59459662437439,67.54680952685187,81.6423837218969,132.0
134.0,81.11111164093018,71.01894209868918,91.20328118317117,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,84.86486554145813,79.95516207388306,89.7745690090332,83.24324607849121,80.28258292167185,86.20390923531058,75.13513565063477,69.59624402857942,80.67402727269011,74.59459662437439,66.57708470298931,82.61210854575947,133.0
135.0,81.11111164093018,73.65755127166402,88.56467201019633,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,86.48648977279663,83.17636803840172,89.79661150719154,83.24324607849121,80.28258292167185,86.20390923531058,76.2162184715271,70.35689869247875,82.07553825057545,75.67567706108093,68.03127924152722,83.32007488063465,134.0
136.0,81.11111164093018,71.01894209868918,91.20328118317117,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,87.0270299911499,83.50313684239167,90.55092313990814,83.78378629684448,81.87268591999309,85.69488667369588,76.2162184715271,70.35689869247875,82.07553825057545,76.2162172794342,67.79869768547724,84.63373687339117,135.0
137.0,81.11111044883728,74.77680238640652,87.44541851126804,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,85.4054069519043,80.88292070226403,89.92789320154456,84.32432651519775,82.06308241081098,86.58557061958453,77.29730010032654,72.38759778114593,82.20700241950715,76.75675749778748,68.08280836025813,85.43070663531682,136.0
138.0,81.11111164093018,71.01894209868918,91.20328118317117,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,86.48648858070374,81.43019384607591,91.54278331533156,84.32432651519775,82.06308241081098,86.58557061958453,77.29730010032654,72.38759778114593,82.20700241950715,76.2162172794342,67.79869768547724,84.63373687339117,137.0
139.0,80.0,73.66569193756924,86.33430806243076,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,84.86486673355103,80.76601522714921,88.96371823995284,84.86486673355103,80.34238066201361,89.38735280508844,77.29730010032654,72.38759778114593,82.20700241950715,76.2162172794342,68.4768543681333,83.9555801907351,138.0
140.0,82.22222328186035,73.09351272050941,91.3509338432113,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,85.4054057598114,81.30655346736691,89.50425805225589,85.4054069519043,80.88292070226403,89.92789320154456,76.75675988197327,71.48822355111055,82.02529621283598,75.67567706108093,68.27402039328823,83.07733372887364,139.0
141.0,82.22222208976746,74.97866337922059,89.46578080031432,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,78.88888835906982,69.76017979280155,88.0175969253381,85.4054069519043,82.32385149461398,88.48696240919462,84.32432651519775,80.80043290929306,87.84822012110244,75.67567706108093,70.61938471595455,80.73196940620731,75.67567706108093,68.27402039328823,83.07733372887364,140.0
142.0,73.33333313465118,56.03065385765751,90.63601241164486,85.55555582046509,76.25933367941481,94.85177796151537,76.66666626930237,69.42310938734254,83.9102231512622,77.77777791023254,68.993673822227,86.56188199823809,79.45946097373962,66.1364800478484,92.78244189963085,83.78378629684448,80.47366456244957,87.0939080312394,75.13513684272766,70.69414414792392,79.5761295375314,75.13513684272766,67.16330896567564,83.10696471977968,141.0
143.0,76.66666626930237,65.98034149794118,87.35299104066355,85.55555582046509,76.25933367941481,94.85177796151537,76.66666626930237,69.42310938734254,83.9102231512622,77.77777791023254,68.993673822227,86.56188199823809,79.45946097373962,67.74082052210284,91.17810142537641,83.78378629684448,80.47366456244957,87.0939080312394,74.59459662437439,70.49574590401498,78.6934473447338,76.2162172794342,67.79869768547724,84.63373687339117,142.0
144.0,69.99999970197678,39.41920230014092,100.58079710381264,85.55555582046509,76.25933367941481,94.85177796151537,76.66666626930237,69.42310938734254,83.9102231512622,77.77777791023254,68.993673822227,86.56188199823809,70.27027189731598,38.46323818766233,102.07730560696963,83.78378629684448,80.47366456244957,87.0939080312394,74.59459662437439,70.49574590401498,78.6934473447338,76.2162172794342,67.79869768547724,84.63373687339117,143.0
145.0,71.11111104488373,49.09820846719907,93.12401362256838,85.55555582046509,76.25933367941481,94.85177796151537,76.66666626930237,69.42310938734254,83.9102231512622,77.77777791023254,68.993673822227,86.56188199823809,75.13513624668121,52.40992151458791,97.86035097877452,83.78378629684448,80.47366456244957,87.0939080312394,74.59459662437439,70.49574590401498,78.6934473447338,76.2162172794342,67.79869768547724,84.63373687339117,144.0
146.0,77.77777910232544,62.56326343469956,92.99229476995131,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,77.77777791023254,68.993673822227,86.56188199823809,80.54054260253906,74.08792694294067,86.99315826213746,84.32432651519775,82.06308241081098,86.58557061958453,75.67567706108093,70.61938471595455,80.73196940620731,76.2162172794342,67.79869768547724,84.63373687339117,145.0
147.0,75.55555582046509,65.4633872625624,85.64772437836777,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,77.77777791023254,68.993673822227,86.56188199823809,81.6216230392456,77.18062871210194,86.06261736638928,84.32432651519775,82.06308241081098,86.58557061958453,75.67567706108093,70.61938471595455,80.73196940620731,76.2162172794342,68.71652117378416,83.71591338508425,146.0
148.0,81.11111044883728,72.68569241539909,89.53652848227547,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,77.77777791023254,68.993673822227,86.56188199823809,85.4054069519043,82.32385149461398,88.48696240919462,84.32432651519775,82.06308241081098,86.58557061958453,76.2162172794342,71.38147675559132,81.05095780327709,76.2162172794342,68.71652117378416,83.71591338508425,147.0
149.0,80.0000011920929,68.47975524526413,91.52024713892166,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,77.77777791023254,68.993673822227,86.56188199823809,83.78378510475159,79.9615854047213,87.60598480478187,84.32432651519775,82.06308241081098,86.58557061958453,75.67567706108093,70.61938471595455,80.73196940620731,76.2162172794342,68.71652117378416,83.71591338508425,148.0
150.0,80.0,69.90783242643555,90.09216757356445,85.55555582046509,76.25933367941481,94.85177796151537,77.77777671813965,72.22222149372085,83.33333194255844,77.77777791023254,68.993673822227,86.56188199823809,83.78378510475159,81.08108103275266,86.48648917675051,83.78378629684448,81.87268591999309,85.69488667369588,75.67567706108093,70.61938471595455,80.73196940620731,76.2162172794342,68.71652117378416,83.71591338508425,149.0
151.0,78.88888955116272,68.95080974371916,88.82696935860628,75.55555701255798,66.25933504961074,84.85177897550523,64.44444417953491,56.990885587335924,71.8980027717339,76.66666746139526,65.28116699811682,88.05216792467371,84.32432651519775,80.3155707554322,88.3330822749633,76.2162172794342,72.20746151966866,80.22497303919975,67.56756901741028,61.22916930762768,73.90596872719289,70.27027130126953,65.21397815964289,75.32656444289617,150.0
152.0,78.88888955116272,68.95080974371916,88.82696935860628,75.55555582046509,64.03531087967325,87.07580076125693,65.55555582046509,54.869231049103895,76.24188059182627,72.22222208976746,60.437108367544155,84.00733581199076,81.08108162879944,77.77095989440453,84.39120336319435,74.5945954322815,70.495743139837,78.69344772472598,68.64865064620972,60.86223935384695,76.43506193857247,71.89189434051514,66.28745105390544,77.49633762712483,151.0
153.0,78.88888955116272,66.84473104381323,90.93304805851221,76.66666626930237,65.98034149794118,87.35299104066355,68.88888955116272,57.368644035492665,80.40913506683277,72.22222208976746,57.00770696625508,87.43673721327983,81.62162184715271,74.36950892335497,88.87373477095045,74.59459662437439,70.07211037473412,79.11708287401466,69.18919086456299,62.68021826675571,75.69816346237026,73.51351737976074,72.30483270695025,74.72220205257123,152.0
154.0,76.66666626930237,63.4029604632899,89.93037207531484,76.66666746139526,66.72858865355198,86.60474626923855,71.11111164093018,60.424788728787746,81.7974345530726,77.77777910232544,64.74884594195875,90.80671226269213,84.86486673355103,81.23881004951879,88.49092341758326,78.37837934494019,75.67567825317383,81.08108043670654,68.64865064620972,62.13967978086604,75.1576215115534,74.59459781646729,73.11426746231301,76.07492817062156,153.0
155.0,77.77777791023254,68.993673822227,86.56188199823809,75.55555582046509,65.4633872625624,85.64772437836777,71.11111164093018,63.867552930383304,78.35467035147704,77.77777910232544,64.74884594195875,90.80671226269213,82.70270347595215,75.15446488479355,90.25094206711074,74.5945954322815,70.495743139837,78.69344772472598,69.72973108291626,62.23003497726621,77.2294271885663,73.51351618766785,71.25227208328107,75.77476029205462,154.0
156.0,78.88888955116272,70.64866990295506,87.12910919937038,76.66666626930237,69.42310710160882,83.91022543699592,72.22222208976746,61.828729171728504,82.6157150078064,74.44444537162781,61.06489589463517,87.82399484862044,82.16216444969177,72.68341856647532,91.64091033290822,75.67567706108093,71.40232953391343,79.94902458824843,68.64864945411682,62.727323956648576,74.56997495158507,72.43243336677551,67.99143922100288,76.87342751254815,155.0
157.0,81.11111044883728,74.77680238640652,87.44541851126804,75.55555582046509,67.13013857306959,83.98097306786059,68.88888835906982,61.43532798980367,76.34244872833598,74.44444537162781,63.614675134430996,85.27421560882462,85.94594836235046,79.78283770915417,92.10905901554676,76.75675749778748,72.65790599138566,80.85560900418929,68.10810923576355,61.94499858256726,74.27121988895985,69.72973108291626,65.72097532315071,73.73848684268181,156.0
158.0,78.88888835906982,68.2025638975784,89.57521282056125,76.66666746139526,68.42644700947875,84.90688791331178,68.88888955116272,62.554581488731955,75.22319761359348,76.66666746139526,64.62250977885284,88.71082514393768,85.40540814399719,80.49570369208381,90.31511259591058,76.2162184715271,72.6923273799297,79.7401095631245,69.72972989082336,61.9903676039679,77.46909217767883,68.64865064620972,64.54979894329733,72.7475023491221,157.0
159.0,78.88888835906982,62.50235375559308,95.27542296254657,75.55555701255798,66.25933504961074,84.85177897550523,68.88888955116272,60.46347151772453,77.31430758460091,78.88888955116272,66.84473104381323,90.93304805851221,83.24324488639832,78.40850319635533,88.0779865764413,77.29729771614075,72.77481146650048,81.81978396578101,69.18919086456299,63.92065392216979,74.45772780695619,72.43243336677551,65.97981770717712,78.8850490263739,158.0
160.0,77.77777791023254,61.58068925665048,93.9748665638146,76.66666746139526,66.72858865355198,86.60474626923855,67.77777910232544,57.83969929488188,77.715858909769,78.88888955116272,66.84473104381323,90.93304805851221,83.78378629684448,78.05048657118726,89.5170860225017,76.75675868988037,73.13070467144888,80.38281270831186,66.48648858070374,61.57678412879035,71.39619303261712,73.51351618766785,68.31476435830697,78.71226801702872,159.0
161.0,78.88888835906982,68.2025638975784,89.57521282056125,77.77777791023254,70.97363892471826,84.58191689574683,67.77777910232544,57.83969929488188,77.715858909769,81.11111164093018,71.01894209868918,91.20328118317117,85.94594836235046,81.11120550610727,90.78069121859366,77.29729890823364,74.21574554201302,80.37885227445426,67.027028799057,61.82827557528189,72.22578202283212,74.59459781646729,73.11426746231301,76.07492817062156,160.0
162.0,81.11111044883728,74.77680238640652,87.44541851126804,77.77777791023254,68.15527141632789,87.4002844041372,71.11111164093018,63.867552930383304,78.35467035147704,81.11111283302307,68.32126215386323,93.90096351218291,85.94594836235046,79.78283770915417,92.10905901554676,77.83783912658691,76.62915445377642,79.0465237993974,69.72973108291626,63.277116172286725,76.1823459935458,75.13513803482056,72.87389606766965,77.39638000197147,161.0
163.0,80.0,71.57458393166867,88.42541606833133,78.88888955116272,69.76017844569833,88.01760065662711,74.44444537162781,66.99088677942882,81.8980039638268,78.88888955116272,68.95080974371916,88.82696935860628,82.16216325759888,74.85986194907072,89.46446456612703,77.29729890823364,75.81696855407937,78.77762926238792,70.8108127117157,64.64770297336227,76.97392245006913,73.51351618766785,71.25227208328107,75.77476029205462,162.0
164.0,81.11111164093018,71.81488985608578,90.40733342577457,81.11111164093018,72.68569321447046,89.53653006738989,74.44444537162781,66.99088677942882,81.8980039638268,76.66666746139526,65.28116699811682,88.05216792467371,80.54054260253906,72.3428391967143,88.73824600836383,77.83783912658691,76.62915445377642,79.0465237993974,70.27027130126953,63.379703822333695,77.16083878020537,71.35135293006897,66.44164995466276,76.26105590547517,163.0
165.0,77.77777910232544,69.92103755743989,85.63452064721099,80.0000011920929,71.57458256912264,88.42541981506315,74.44444537162781,66.99088677942882,81.8980039638268,74.44444537162781,61.06489589463517,87.82399484862044,81.08108282089233,71.91577222290087,90.2463934188838,77.29729890823364,74.87992956261266,79.71466825385463,69.18919086456299,63.58474599703793,74.79363573208805,71.35135293006897,65.129265037387,77.57344082275094,164.0
166.0,78.88888955116272,70.64866990295506,87.12910919937038,78.88889074325562,68.95081026941193,88.8269712170993,74.44444537162781,66.99088677942882,81.8980039638268,74.4444465637207,57.96400555942423,90.92488756801717,83.24324369430542,75.27141551413536,91.21507187447548,77.83783912658691,75.576597159436,80.09908109373782,69.72973227500916,66.20583844053075,73.25362610948756,72.43243455886841,66.57311505475624,78.29175406298057,165.0
167.0,77.77777791023254,70.9736413580677,84.58191446239739,78.88889074325562,68.95081026941193,88.8269712170993,74.44444537162781,66.99088677942882,81.8980039638268,78.88889074325562,64.50869063690224,93.26909084960899,81.08108282089233,74.19051709537145,87.97164854641322,77.29729890823364,75.81696855407937,78.77762926238792,70.8108127117157,65.97607102167271,75.64555440175869,71.35135412216187,66.08281687400311,76.61989137032062,166.0
168.0,81.11110925674438,76.14206960292272,86.08014891056605,81.11111164093018,71.01894373925279,91.20327954260756,72.22222328186035,64.36548068330355,80.07896588041716,78.88888955116272,66.84473104381323,90.93304805851221,81.6216242313385,74.36951097434066,88.87373748833635,77.83783912658691,76.62915445377642,79.0465237993974,70.8108115196228,64.35819623450897,77.26342680473664,72.97297596931458,69.15077732295525,76.7951746156739,167.0
169.0,82.22222208976746,73.09351170978773,91.35093246974718,81.11111164093018,71.01894373925279,91.20327954260756,71.11111164093018,63.867552930383304,78.35467035147704,80.0,70.70377589981732,89.29622410018268,84.86486673355103,77.81707975031512,91.91265371678693,76.75675868988037,75.2764283357261,78.23708904403465,70.8108115196228,64.35819623450897,77.26342680473664,74.05405640602112,69.5315703344837,78.57654247755853,168.0
170.0,82.22222208976746,74.97866337922059,89.46578080031432,82.22222208976746,73.98200023136029,90.46244394817462,68.88889074325562,59.59266878030837,78.18511270620286,81.11111164093018,72.68569321447046,89.53653006738989,84.32432532310486,78.46500595646047,90.18364468974924,77.29729890823364,75.81696855407937,78.77762926238792,71.35135293006897,64.84238169348308,77.86032416665486,72.97297596931458,69.15077732295525,76.7951746156739,169.0
171.0,83.33333253860474,76.52919355309045,90.13747152411902,82.22222328186035,74.97866434274002,89.46578222098069,68.88888955116272,58.79672197759826,78.98105712472717,81.11111283302307,70.2813410669994,91.94088459904674,83.78378510475159,78.37837994098646,89.18919026851671,77.83783912658691,76.62915445377642,79.0465237993974,71.89189434051514,66.28745105390544,77.49633762712483,72.97297596931458,69.15077732295525,76.7951746156739,170.0
172.0,84.44444537162781,77.20088643250747,91.68800431074814,82.22222328186035,74.97866434274002,89.46578222098069,71.11111283302307,61.17303352537973,81.04919214066642,77.77777791023254,64.16949993920412,91.38605588126097,81.08108282089233,75.34778520257736,86.81438043920731,78.37837934494019,78.37837934494019,78.37837934494019,70.8108127117157,65.61206057248485,76.00956485094655,72.97297477722168,67.91668163559468,78.02926791884867,171.0
173.0,82.22222208976746,77.57411146449945,86.87033271503546,82.22222328186035,74.97866434274002,89.46578222098069,70.0000011920929,60.703779407248504,79.29622297693729,75.55555582046509,62.76570617692939,88.34540546400078,81.6216230392456,75.45851330089218,87.78473277759903,78.37837934494019,78.37837934494019,78.37837934494019,70.8108127117157,64.64770101298465,76.97392441044674,71.89189195632935,66.62335501393615,77.16042889872254,172.0
174.0,85.55555701255798,78.10199664329183,93.00911738182414,83.33333373069763,76.52919474518309,90.13747271621217,71.11111164093018,63.867552930383304,78.35467035147704,74.44444417953491,62.92419923874307,85.96468912032675,85.40540814399719,79.48408264652895,91.32673364146544,77.83783912658691,76.62915445377642,79.0465237993974,71.89189434051514,66.28745105390544,77.49633762712483,72.97297358512878,68.29175539556033,77.65419177469724,173.0
175.0,86.66666746139526,80.3323586148135,93.00097630797703,82.22222208976746,73.98200023136029,90.46244394817462,74.44444417953491,66.01902693213941,82.86986142693041,76.66666746139526,63.402959658131664,89.93037526465886,82.70270466804504,77.79300169263884,87.61240764345125,78.37837934494019,76.46728107543191,80.28947761444846,71.89189434051514,66.28745105390544,77.49633762712483,73.51351380348206,68.67877211343907,78.34825549352504,174.0
176.0,83.33333373069763,77.77777850627884,88.88888895511643,81.11111164093018,72.68569321447046,89.53653006738989,73.33333373069763,62.64701050868538,84.01965695270988,76.66666746139526,63.402959658131664,89.93037526465886,85.4054069519043,82.32385149461398,88.48696240919462,78.37837934494019,76.46728107543191,80.28947761444846,72.43243455886841,67.59769286882542,77.2671762489114,71.89189314842224,67.79304124899886,75.99074504784562,175.0
177.0,82.22222208976746,73.98200023136029,90.46244394817462,82.22222208976746,71.53589762827603,92.90854655125888,73.33333373069763,62.64701050868538,84.01965695270988,77.77777910232544,65.99266608254948,89.5628921221014,84.86486673355103,79.2604240218196,90.46930944528245,78.37837934494019,76.46728107543191,80.28947761444846,72.43243455886841,65.97982127100555,78.88504784673127,72.43243455886841,67.59769286882542,77.2671762489114,176.0
178.0,82.22222208976746,77.57411146449945,86.87033271503546,81.11111164093018,72.68569321447046,89.53653006738989,73.33333373069763,62.64701050868538,84.01965695270988,76.66666746139526,64.62250977885284,88.71082514393768,82.16216564178467,75.37843475344955,88.94589653011978,78.37837934494019,76.46728107543191,80.28947761444846,72.43243455886841,65.97982127100555,78.88504784673127,73.51351618766785,69.5047604279023,77.5222719474334,177.0
179.0,84.44444417953491,76.20422191927341,92.68466643979642,81.11111164093018,72.68569321447046,89.53653006738989,73.33333373069763,62.64701050868538,84.01965695270988,76.66666746139526,64.62250977885284,88.71082514393768,85.94594836235046,81.93719079424004,89.95470593046089,78.91892075538635,75.95825759856699,81.87958391220572,71.89189434051514,66.28745105390544,77.49633762712483,73.51351499557495,68.31476301127891,78.71226697987099,178.0
180.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111164093018,72.68569321447046,89.53653006738989,74.44444537162781,62.27283357208031,86.6160571711753,77.77777910232544,65.99266608254948,89.5628921221014,85.94594717025757,82.42205402149933,89.4698403190158,77.83783912658691,75.576597159436,80.09908109373782,71.89189434051514,66.28745105390544,77.49633762712483,73.51351499557495,68.31476301127891,78.71226697987099,179.0
181.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111164093018,72.68569321447046,89.53653006738989,73.33333373069763,62.64701050868538,84.01965695270988,77.77777910232544,65.99266608254948,89.5628921221014,84.86486673355103,81.7833115376442,87.94642192945786,77.29729890823364,75.81696855407937,78.77762926238792,72.43243455886841,67.59769286882542,77.2671762489114,72.43243336677551,67.23368138247947,77.63118535107155,180.0
182.0,81.11111044883728,72.68569438050595,89.53652651716861,83.33333373069763,76.52919474518309,90.13747271621217,73.33333373069763,62.64701050868538,84.01965695270988,77.77777910232544,65.99266608254948,89.5628921221014,83.24324488639832,77.08013318766727,89.40635658512936,77.29729890823364,75.81696855407937,78.77762926238792,72.97297477722168,68.6996263076221,77.24632324682126,71.89189195632935,66.62335501393615,77.16042889872254,181.0
183.0,81.11111164093018,71.81488985608578,90.40733342577457,82.22222328186035,74.97866434274002,89.46578222098069,72.22222328186035,62.59971936891246,81.84472719480824,77.77777910232544,65.99266608254948,89.5628921221014,85.94594717025757,80.08662615399871,91.80526818651643,77.29729890823364,75.81696855407937,78.77762926238792,72.97297477722168,68.6996263076221,77.24632324682126,71.89189314842224,66.28745014925151,77.49633614759297,182.0
184.0,82.22222328186035,71.53589866543396,92.90854789828674,81.11111164093018,72.68569321447046,89.53653006738989,72.22222328186035,62.59971936891246,81.84472719480824,76.66666746139526,63.402959658131664,89.93037526465886,85.40540814399719,81.30655506550974,89.50426122248464,77.29729890823364,75.81696855407937,78.77762926238792,72.97297477722168,68.6996263076221,77.24632324682126,72.97297358512878,67.56756842136366,78.37837874889391,183.0
185.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111164093018,72.68569321447046,89.53653006738989,72.22222328186035,62.59971936891246,81.84472719480824,76.66666746139526,63.402959658131664,89.93037526465886,84.86486554145813,81.23880841315896,88.4909226697573,77.29729890823364,75.81696855407937,78.77762926238792,72.97297477722168,68.6996263076221,77.24632324682126,72.43243336677551,67.23368138247947,77.63118535107155,184.0
186.0,82.22222208976746,73.98200023136029,90.46244394817462,80.0,70.70377589981732,89.29622410018268,72.22222328186035,62.59971936891246,81.84472719480824,77.77777910232544,65.99266608254948,89.5628921221014,84.86486673355103,78.64277676962091,91.08695669748114,77.83783912658691,75.576597159436,80.09908109373782,72.43243455886841,67.23368241963756,77.63118669809926,72.97297358512878,67.56756842136366,78.37837874889391,185.0
187.0,82.22222208976746,74.97866337922059,89.46578080031432,81.11111164093018,72.68569321447046,89.53653006738989,73.33333373069763,62.64701050868538,84.01965695270988,77.77777910232544,65.99266608254948,89.5628921221014,84.32432651519775,77.32855347492618,91.32009955546933,77.29729890823364,75.81696855407937,78.77762926238792,71.89189314842224,65.66980292558601,78.11398337125847,73.51351618766785,68.67877566382496,78.34825671151073,186.0
188.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111164093018,72.68569321447046,89.53653006738989,73.33333373069763,62.64701050868538,84.01965695270988,77.77777910232544,65.99266608254948,89.5628921221014,83.78378510475159,79.10256433422654,88.46500587527663,77.29729890823364,75.81696855407937,78.77762926238792,71.89189314842224,65.66980292558601,78.11398337125847,73.51351618766785,68.67877566382496,78.34825671151073,187.0
189.0,82.22222208976746,74.97866337922059,89.46578080031432,81.11111164093018,72.68569321447046,89.53653006738989,73.33333373069763,62.64701050868538,84.01965695270988,77.77777910232544,65.99266608254948,89.5628921221014,86.48648858070374,82.21313916867187,90.7598379927356,77.29729890823364,75.81696855407937,78.77762926238792,71.89189314842224,65.66980292558601,78.11398337125847,73.51351618766785,68.67877566382496,78.34825671151073,188.0
190.0,82.22222208976746,74.97866337922059,89.46578080031432,82.22222208976746,73.98200023136029,90.46244394817462,73.33333373069763,62.64701050868538,84.01965695270988,77.77777910232544,65.99266608254948,89.5628921221014,85.40540814399719,81.30655506550974,89.50426122248464,77.83783912658691,75.576597159436,80.09908109373782,71.89189314842224,65.66980292558601,78.11398337125847,72.43243336677551,67.23368138247947,77.63118535107155,189.0
191.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222208976746,73.98200023136029,90.46244394817462,73.33333373069763,62.64701050868538,84.01965695270988,76.66666746139526,63.402959658131664,89.93037526465886,82.70270228385925,79.07664559982702,86.32875896789149,76.75675868988037,75.2764283357261,78.23708904403465,72.97297477722168,68.6996263076221,77.24632324682126,71.89189195632935,66.62335501393615,77.16042889872254,190.0
192.0,82.22222208976746,74.97866337922059,89.46578080031432,83.33333492279053,75.47659232423372,91.19007752134733,73.33333373069763,62.64701050868538,84.01965695270988,76.66666746139526,63.402959658131664,89.93037526465886,84.86486673355103,81.7833115376442,87.94642192945786,76.75675868988037,75.2764283357261,78.23708904403465,72.97297477722168,68.6996263076221,77.24632324682126,72.43243336677551,67.23368138247947,77.63118535107155,191.0
193.0,83.33333373069763,75.47659113214083,91.19007632925444,83.33333492279053,75.47659232423372,91.19007752134733,72.22222328186035,62.59971936891246,81.84472719480824,76.66666746139526,63.402959658131664,89.93037526465886,83.78378629684448,81.87268591999309,85.69488667369588,76.75675868988037,75.2764283357261,78.23708904403465,71.89189434051514,66.98219136510893,76.80159731592134,71.89189314842224,66.28745014925151,77.49633614759297,192.0
194.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111283302307,73.65755201949018,88.56467364655596,72.22222328186035,62.59971936891246,81.84472719480824,76.66666746139526,63.402959658131664,89.93037526465886,85.4054069519043,79.8009619406598,91.00985196314879,76.75675868988037,75.2764283357261,78.23708904403465,71.89189434051514,66.98219136510893,76.80159731592134,72.43243336677551,66.57311400013113,78.2917527334199,193.0
195.0,82.22222208976746,73.98200023136029,90.46244394817462,81.11111283302307,73.65755201949018,88.56467364655596,72.22222328186035,62.59971936891246,81.84472719480824,76.66666746139526,63.402959658131664,89.93037526465886,84.32432651519775,81.36366417454803,87.28498885584747,76.75675868988037,75.2764283357261,78.23708904403465,71.35135293006897,65.43002661643023,77.27267924370771,73.51351499557495,68.31476301127891,78.71226697987099,194.0
196.0,82.22222208976746,73.98200023136029,90.46244394817462,80.0000011920929,71.57458256912264,88.42541981506315,72.22222328186035,62.59971936891246,81.84472719480824,76.66666746139526,63.402959658131664,89.93037526465886,82.70270347595215,80.28533113152997,85.12007582037432,76.75675868988037,75.2764283357261,78.23708904403465,71.89189314842224,65.66980292558601,78.11398337125847,72.97297477722168,67.91668163559468,78.02926791884867,195.0
197.0,83.33333373069763,75.47659113214083,91.19007632925444,80.0000011920929,71.57458256912264,88.42541981506315,72.22222328186035,62.59971936891246,81.84472719480824,77.77777910232544,65.99266608254948,89.5628921221014,86.48648858070374,81.43019384607591,91.54278331533156,77.29729890823364,74.87992956261266,79.71466825385463,71.89189314842224,65.66980292558601,78.11398337125847,72.97297477722168,67.91668163559468,78.02926791884867,196.0
198.0,83.33333373069763,75.47659113214083,91.19007632925444,80.0000011920929,71.57458256912264,88.42541981506315,72.22222328186035,62.59971936891246,81.84472719480824,77.77777910232544,65.99266608254948,89.5628921221014,85.94594836235046,80.74719513857535,91.14470158612558,77.29729890823364,74.87992956261266,79.71466825385463,71.89189314842224,65.66980292558601,78.11398337125847,73.51351618766785,68.67877566382496,78.34825671151073,197.0
199.0,84.44444537162781,75.31573481027687,93.57315593297875,80.0000011920929,71.57458256912264,88.42541981506315,72.22222328186035,62.59971936891246,81.84472719480824,77.77777910232544,65.99266608254948,89.5628921221014,84.86486673355103,80.34237799046957,89.38735547663248,77.83783912658691,75.576597159436,80.09908109373782,71.89189314842224,65.66980292558601,78.11398337125847,73.51351618766785,68.67877566382496,78.34825671151073,198.0
200.0,82.22222208976746,73.98200023136029,90.46244394817462,80.0000011920929,71.57458256912264,88.42541981506315,72.22222328186035,62.59971936891246,81.84472719480824,77.77777910232544,65.99266608254948,89.5628921221014,87.0270299911499,84.06636683433054,89.98769314796927,77.83783912658691,75.576597159436,80.09908109373782,71.89189314842224,65.66980292558601,78.11398337125847,72.97297477722168,67.91668163559468,78.02926791884867,199.0
201.0,84.44444417953491,76.20422191927341,92.68466643979642,81.11111164093018,71.01894373925279,91.20327954260756,64.44444537162781,54.35227681372512,74.53661392953049,63.333333134651184,48.323049875277405,78.34361639402496,84.32432532310486,80.80043148862646,87.84821915758326,72.43243455886841,66.26932286013736,78.59554625759945,59.45945978164673,48.991937692264,69.92698187102945,63.24324488639832,55.9409437984767,70.54554597431995,200.0
202.0,84.44444537162781,75.31573481027687,93.57315593297875,81.11111044883728,67.16677667326928,95.05544422440528,70.0000011920929,65.03096187147115,74.96904051271464,66.66666626930237,54.24406713474812,79.08926540385661,87.0270299911499,83.50313684239167,90.55092313990814,74.05405640602112,69.14435408684051,78.96375872520173,61.08108162879944,53.778780761484605,68.38338249611428,68.10810923576355,61.11233515926425,75.10388331226285,201.0
203.0,85.55555582046509,77.13013700098408,93.9809746399461,78.88888835906982,68.2025638975784,89.57521282056125,68.88888955116272,65.84598826762338,71.93179083470206,68.88888955116272,57.368645472688236,80.4091336296372,84.32432770729065,79.48958485104745,89.15907056353385,73.51351618766785,68.67877566382496,78.34825671151073,62.70270347595215,54.50499849804187,70.90040845386243,67.56756901741028,61.52414165495654,73.61099637986402,202.0
204.0,83.33333373069763,74.54922775782772,92.11743970356754,77.77777791023254,64.74884665602882,90.80670916443627,67.77777791023254,63.12966728496453,72.42588853550055,68.88888955116272,57.368644035492665,80.40913506683277,87.0270299911499,82.1922889675071,91.86177101479271,72.97297477722168,69.66285304282624,76.28309651161712,63.24324488639832,55.00110755225169,71.48538222054496,67.027028799057,60.863918145860715,73.1901394522533,203.0
205.0,85.55555582046509,77.13013700098408,93.9809746399461,77.77777791023254,64.74884665602882,90.80670916443627,67.77777910232544,65.29326060821498,70.2622975964359,62.22222328186036,46.806182527981015,77.63826403573971,85.40540814399719,79.48408264652895,91.32673364146544,72.97297596931458,69.15077732295525,76.7951746156739,63.24324488639832,56.459513760592536,70.0269760122041,69.18919086456299,63.92065162892941,74.45773010019656,204.0
206.0,83.33333373069763,74.54922775782772,92.11743970356754,76.66666746139526,63.99805277414417,89.33528214864636,67.77777791023254,60.534221485419536,75.02133433504555,60.0000011920929,44.583960653013776,75.41604173117203,87.56757020950317,83.04508395986291,92.09005645914344,72.97297477722168,67.2396771589067,78.70627239553666,60.54054141044617,54.03157054510249,67.04951227578985,69.18919086456299,65.09033935816117,73.2880423709648,205.0
207.0,84.44444537162781,75.31573481027687,93.57315593297875,78.88888955116272,65.0556688395219,92.72211026280354,66.66666746139526,59.862530909230415,73.47080401356011,66.66666746139526,54.88155654896187,78.45177837382866,84.86486792564392,79.95516347373054,89.7745723775573,72.43243336677551,66.57311400013113,78.2917527334199,59.45946097373962,52.05780430594692,66.86111764153232,67.56757020950317,62.886352019935096,72.24878839907126,206.0
208.0,82.22222328186035,71.53589866543396,92.90854789828674,80.0,68.47975448432994,91.52024551567006,70.0000011920929,60.703779407248504,79.29622297693729,71.11111044883728,62.87089080062963,79.35133009704494,85.4054069519043,80.49570200782146,90.31511189598713,74.05405521392822,68.4496122147575,79.65849821309895,61.08108162879944,52.83894644461725,69.32321681298163,68.64865064620972,63.73894570212689,73.55835559029255,207.0
209.0,83.33333492279053,72.22222372889513,94.44444611668592,78.88888835906982,66.84473040159185,90.9330463165478,68.88888835906982,63.91984903844808,73.85792767969157,65.55555582046509,56.42684689145449,74.68426474947569,83.24324607849121,76.79063079337737,89.69586136360505,74.5945954322815,69.68489245687529,79.5042984076877,60.54054260253906,54.31845470985709,66.76263049522103,65.94594717025757,61.423458427176115,70.46843591333902,208.0
210.0,83.33333373069763,74.54922775782772,92.11743970356754,78.88888835906982,66.84473040159185,90.9330463165478,68.88888835906982,63.91984903844808,73.85792767969157,64.44444537162781,54.35227845428889,74.53661228896672,86.48648858070374,82.21313916867187,90.7598379927356,74.59459662437439,70.49574590401498,78.6934473447338,60.00000238418579,53.836892645832364,66.16311212253922,69.18918967247009,62.1414017749406,76.23697756999958,209.0
211.0,84.44444537162781,73.75812075520142,95.1307699880542,78.88888835906982,66.84473040159185,90.9330463165478,70.0000011920929,60.703779407248504,79.29622297693729,66.66666746139526,54.88155373917196,78.45178118361856,83.78378629684448,78.72749076571607,88.8400818279729,75.13513803482056,72.87389606766965,77.39638000197147,60.54054260253906,53.492757447890185,67.58832775718794,68.64864945411682,61.10041022270164,76.196888685532,210.0
212.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222328186035,71.53589866543396,92.90854789828674,71.11111164093018,63.867552930383304,78.35467035147704,64.44444596767426,49.95732934658757,78.93156258876094,85.40540933609009,81.77935265205785,89.03146602012232,74.05405759811401,72.57372724395974,75.53438795226829,63.24324488639832,57.32192088524189,69.16456888755476,66.48648738861084,59.18418641099273,73.78878836622894,211.0
213.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,71.53589866543396,92.90854789828674,71.11111164093018,66.46300101566217,75.75922226619818,66.66666746139526,57.882563373389715,75.45077154940081,87.0270299911499,83.50313684239167,90.55092313990814,75.13513803482056,71.61124694322315,78.65902912641796,63.78378629684448,58.17934344139357,69.3882291522954,68.10810923576355,62.909356011988436,73.30686245953866,212.0
214.0,85.55555582046509,77.13013700098408,93.9809746399461,82.22222328186035,71.53589866543396,92.90854789828674,67.77777791023254,63.12966728496453,72.42588853550055,64.44444537162781,54.35227845428889,74.53661228896672,84.32432651519775,79.12557236181335,89.52308066858215,73.51351499557495,68.31476301127891,78.71226697987099,62.70270466804504,57.503952683749006,67.90145665234107,68.64864945411682,62.426558454562596,74.87074045367105,213.0
215.0,83.33333373069763,74.54922775782772,92.11743970356754,78.88889074325562,63.981771004323676,93.79601048218755,67.77777791023254,60.534221485419536,75.02133433504555,64.44444537162781,54.35227845428889,74.53661228896672,85.4054069519043,80.49570200782146,90.31511189598713,72.43243455886841,68.42367839724822,76.44119072048859,63.24324488639832,56.734275753518425,69.75221401927821,69.72973227500916,64.89499075156611,74.5644737984522,214.0
216.0,84.44444537162781,75.31573481027687,93.57315593297875,80.0000011920929,64.98971699514061,95.01028538904518,68.88888835906982,63.91984903844808,73.85792767969157,66.66666746139526,57.882563373389715,75.45077154940081,84.32432651519775,79.12557236181335,89.52308066858215,73.51351618766785,69.5047604279023,77.5222719474334,61.08108282089233,53.063570799043475,69.09859484274118,69.18919086456299,63.92065162892941,74.45773010019656,215.0
217.0,83.33333373069763,74.54922775782772,92.11743970356754,78.88888955116272,65.0556688395219,92.72211026280354,68.88888955116272,62.554581488731955,75.22319761359348,64.44444477558136,51.65459526149867,77.23429428966405,85.4054069519043,79.8009619406598,91.00985196314879,74.59459662437439,70.96854082887519,78.22065241987359,61.08108282089233,53.063570799043475,69.09859484274118,69.72973108291626,65.72097532315071,73.73848684268181,216.0
218.0,84.44444537162781,75.31573481027687,93.57315593297875,78.88888955116272,65.0556688395219,92.72211026280354,68.88888955116272,62.554581488731955,75.22319761359348,63.333333134651184,50.54348368529503,76.12318258400734,84.32432651519775,79.12557236181335,89.52308066858215,75.13513684272766,70.69414414792392,79.5761295375314,60.54054260253906,53.238241294010905,67.84284391106722,70.8108127117157,66.80205655009551,74.81956887333588,217.0
219.0,83.33333373069763,74.54922775782772,92.11743970356754,80.0000011920929,65.51288559958644,94.48711678459935,68.88888955116272,62.554581488731955,75.22319761359348,64.44444477558136,51.65459526149867,77.23429428966405,85.94594836235046,81.50495367246396,90.38694305223697,75.13513684272766,70.69414414792392,79.5761295375314,61.6216242313385,55.76230472722633,67.48094373545067,72.43243455886841,67.23368241963756,77.63118669809926,218.0
220.0,84.44444537162781,75.31573481027687,93.57315593297875,81.11111283302307,65.59529084672714,96.626934819319,68.88888955116272,62.554581488731955,75.22319761359348,66.66666686534882,52.50272344732902,80.83061028336861,84.32432651519775,79.12557236181335,89.52308066858215,75.67567706108093,71.40232953391343,79.94902458824843,61.6216242313385,55.76230472722633,67.48094373545067,71.89189434051514,66.98219136510893,76.80159731592134,219.0
221.0,84.44444537162781,75.31573481027687,93.57315593297875,83.33333492279053,72.22222372889513,94.44444611668592,70.0,63.665691937569235,76.33430806243076,66.66666746139526,50.4695788078132,82.86375611497732,84.86486673355103,80.34237799046957,89.38735547663248,74.59459662437439,69.68489414113746,79.50429910761132,61.6216242313385,55.76230472722633,67.48094373545067,70.27027130126953,65.21397577014112,75.32656683239794,220.0
222.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,71.53589866543396,92.90854789828674,71.11111164093018,66.46300101566217,75.75922226619818,66.66666686534882,53.63773434036979,79.69559939032784,85.94594836235046,81.50495367246396,90.38694305223697,74.05405640602112,69.9552048996193,78.15290791242293,61.08108282089233,54.29735169508654,67.86481394669812,70.27027130126953,65.21397577014112,75.32656683239794,221.0
223.0,85.55555582046509,77.13013700098408,93.9809746399461,83.33333373069763,70.91073459614339,95.75593286525188,71.11111164093018,66.46300101566217,75.75922226619818,67.77777791023254,58.649069343964264,76.90648647650082,83.78378629684448,78.72749076571607,88.8400818279729,72.97297596931458,69.66285423491966,76.28309770370949,62.16216325759888,55.01148323174356,69.31284328345419,69.72972989082336,64.89498703458017,74.56447274706656,222.0
224.0,84.44444537162781,75.31573481027687,93.57315593297875,83.33333373069763,70.91073459614339,95.75593286525188,71.11111164093018,66.46300101566217,75.75922226619818,65.55555582046509,56.42684689145449,74.68426474947569,85.94594836235046,81.50495367246396,90.38694305223697,73.51351618766785,69.5047604279023,77.5222719474334,62.70270347595215,55.20300715550177,70.20239979640252,69.72973108291626,65.72097532315071,73.73848684268181,223.0
225.0,84.44444417953491,76.20422191927341,92.68466643979642,84.44444417953491,70.06424476400008,98.82464359506974,71.11111164093018,66.46300101566217,75.75922226619818,65.55555582046509,56.42684689145449,74.68426474947569,83.78378629684448,78.72749076571607,88.8400818279729,73.51351618766785,69.5047604279023,77.5222719474334,62.16216325759888,55.271595194191576,69.05273132100618,69.18919086456299,65.09033935816117,73.2880423709648,224.0
226.0,84.44444537162781,75.31573481027687,93.57315593297875,83.33333373069763,70.3043999349433,96.36226752645196,68.88888955116272,62.554581488731955,75.22319761359348,66.66666746139526,56.27317454335631,77.06016037943421,86.48648977279663,82.6642911264373,90.30868841915596,74.59459662437439,71.51304116708407,77.67615208166471,61.08108282089233,53.29467142508403,68.86749421670062,69.18919086456299,65.09033935816117,73.2880423709648,225.0
227.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111164093018,68.93949875315579,93.28272452870456,67.77777791023254,63.12966728496453,72.42588853550055,67.77777910232544,57.83969929488188,77.715858909769,85.40540814399719,81.30655506550974,89.50426122248464,75.13513684272766,71.61124369396943,78.6590299914859,62.16216444969177,55.82376537529703,68.50056352408652,69.72973108291626,65.72097532315071,73.73848684268181,226.0
228.0,84.44444537162781,75.31573481027687,93.57315593297875,80.0000011920929,65.51288559958644,94.48711678459935,67.77777791023254,63.12966728496453,72.42588853550055,66.66666805744171,53.05839130308803,80.2749448117954,85.40540814399719,81.30655506550974,89.50426122248464,75.67567706108093,71.40232953391343,79.94902458824843,60.54054260253906,53.238241294010905,67.84284391106722,69.72972989082336,63.87040942443615,75.58905035721058,227.0
229.0,83.33333373069763,74.54922775782772,92.11743970356754,78.88888955116272,63.981770256497555,93.79600884582788,67.77777791023254,63.12966728496453,72.42588853550055,66.66666746139526,50.4695788078132,82.86375611497732,85.94594836235046,81.50495367246396,90.38694305223697,75.13513684272766,70.69414414792392,79.5761295375314,60.54054260253906,53.238241294010905,67.84284391106722,70.8108115196228,64.95149050336394,76.67013253588166,228.0
230.0,82.22222208976746,74.97866337922059,89.46578080031432,78.88888955116272,63.981770256497555,93.79600884582788,70.0,63.665691937569235,76.33430806243076,65.55555582046509,49.16902101490968,81.9420906260205,84.32432770729065,79.48958485104745,89.15907056353385,75.13513684272766,70.69414414792392,79.5761295375314,60.54054260253906,53.238241294010905,67.84284391106722,70.8108127117157,66.80205655009551,74.81956887333588,229.0
231.0,84.44444537162781,75.31573481027687,93.57315593297875,81.11111283302307,65.59529084672714,96.626934819319,71.11111164093018,63.867552930383304,78.35467035147704,67.77777850627899,52.87065804541354,82.68489896714445,85.94594836235046,82.98528765404191,88.90660907065902,75.13513684272766,70.69414414792392,79.5761295375314,60.00000238418579,53.270325790385215,66.72967897798637,70.8108115196228,65.27191757084069,76.34970546840492,230.0
232.0,81.11111044883728,74.77680238640652,87.44541851126804,81.11111283302307,65.59529084672714,96.626934819319,71.11111164093018,63.867552930383304,78.35467035147704,67.77777850627899,52.87065804541354,82.68489896714445,84.32432651519775,78.16121507785046,90.48743795254505,74.59459662437439,70.49574590401498,78.6934473447338,60.00000238418579,53.270325790385215,66.72967897798637,69.72973108291626,65.28873530480303,74.1707268610295,231.0
233.0,83.33333373069763,75.47659113214083,91.19007632925444,81.11111283302307,65.59529084672714,96.626934819319,71.11111164093018,63.867552930383304,78.35467035147704,68.88889014720917,54.40177329754912,83.37600699686921,85.94594836235046,81.50495367246396,90.38694305223697,74.59459662437439,70.49574590401498,78.6934473447338,60.54054260253906,54.31845212079701,66.7626330842811,70.27027249336243,65.58905172283738,74.95149326388747,232.0
234.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222328186035,68.9585151041123,95.48593145960841,72.22222328186035,66.66666805744156,77.77777850627915,68.88889014720917,54.40177329754912,83.37600699686921,83.78378629684448,79.96158765048516,87.60598494320381,74.05405640602112,70.97250121011429,77.13561160192795,61.08108282089233,54.29735169508654,67.86481394669812,70.8108127117157,65.61205824846147,76.00956717496993,233.0
235.0,82.22222208976746,72.28414044972337,92.16030372981155,82.22222208976746,66.80618047668725,97.63826370284767,72.22222328186035,66.66666805744156,77.77777850627915,67.77777850627899,53.94455653790361,81.61100047465438,85.94594955444336,82.42205594853867,89.46984316034805,74.05405640602112,71.63668472799912,76.47142808404311,61.08108282089233,54.29735169508654,67.86481394669812,72.43243336677551,67.99143922100288,76.87342751254815,234.0
236.0,83.33333373069763,75.47659113214083,91.19007632925444,84.44444537162781,71.7758302923013,97.11306045095432,71.11111164093018,63.867552930383304,78.35467035147704,66.66666805744171,53.05839130308803,80.2749448117954,83.24324607849121,75.50388337533863,90.98260878164379,74.05405640602112,71.63668472799912,76.47142808404311,60.54054141044617,52.07974222717084,69.0013405937215,71.89189314842224,67.79304124899886,75.99074504784562,235.0
237.0,79.9999988079071,72.54643843864095,87.45355917717326,82.22222328186035,68.9585151041123,95.48593145960841,70.0,63.665691937569235,76.33430806243076,65.55555641651154,51.722334089069165,79.3887787439539,83.24324607849121,74.61150455622459,91.87498760075783,75.13513684272766,71.61124369396943,78.6590299914859,59.45945978164673,50.495608499043854,68.4233110642496,71.89189314842224,67.79304124899886,75.99074504784562,236.0
238.0,76.66666746139526,53.96353713255938,99.36979779023115,80.0,67.21014983865228,92.78985016134772,70.0,63.665691937569235,76.33430806243076,66.66666805744171,53.05839130308803,80.2749448117954,78.37838172912598,61.39215714150825,95.3646063167437,74.59459662437439,70.96854082887519,78.22065241987359,59.45945978164673,51.81506090842183,67.10385865487163,71.35135173797607,67.25250003506369,75.45020344088846,237.0
239.0,82.22222328186035,70.17806518691447,94.26638137680624,77.77777791023254,60.65440525002314,94.90115057044196,70.0,63.665691937569235,76.33430806243076,66.66666805744171,53.05839130308803,80.2749448117954,81.08108401298523,71.15071962091731,91.01144840505314,75.13513684272766,70.69414414792392,79.5761295375314,59.45945978164673,51.81506090842183,67.10385865487163,71.35135173797607,67.25250003506369,75.45020344088846,238.0
240.0,81.11111164093018,69.59086583782087,92.63135744403948,77.77777791023254,60.65440525002314,94.90115057044196,71.11111164093018,63.867552930383304,78.35467035147704,65.55555701255798,49.64686664159205,81.46424738352391,81.6216242313385,69.77897242023194,93.46427604244506,75.13513684272766,70.69414414792392,79.5761295375314,59.45945978164673,51.81506090842183,67.10385865487163,71.35135173797607,67.25250003506369,75.45020344088846,239.0
241.0,81.11111164093018,70.28134018067186,91.94088310118849,78.88888955116272,62.03805495811664,95.7397241442088,71.11111164093018,63.867552930383304,78.35467035147704,66.66666805744171,53.05839130308803,80.2749448117954,83.24324607849121,74.61150455622459,91.87498760075783,75.67567825317383,71.85348171415727,79.49787479219039,60.0,51.80229580813255,68.19770419186744,70.8108115196228,66.36981791796369,75.25180512128192,240.0
242.0,72.22222208976746,46.164357039809474,98.28008713972544,80.0000011920929,62.17021535775081,97.82978702643499,70.0000011920929,62.54644082282674,77.45356156135905,65.55555641651154,51.722334089069165,79.3887787439539,78.37838172912598,61.39215714150825,95.3646063167437,75.67567825317383,71.85348171415727,79.49787479219039,60.54054141044617,52.07974222717084,69.0013405937215,70.27027130126953,66.96014956687462,73.58039303566444,241.0
243.0,74.44444477558136,50.03790830553392,98.8509812456288,80.0000011920929,62.17021535775081,97.82978702643499,68.88888955116272,62.554581488731955,75.22319761359348,66.66666805744171,53.05839130308803,80.2749448117954,80.00000357627869,66.54065164541238,93.45935550714499,75.67567825317383,71.85348171415727,79.49787479219039,60.54054141044617,52.07974222717084,69.0013405937215,70.27027249336243,65.99692402376284,74.54362096296201,242.0
244.0,77.77777671813965,66.66666552424425,88.88888791203505,80.0000011920929,62.17021535775081,97.82978702643499,68.88888955116272,62.554581488731955,75.22319761359348,66.66666805744171,53.05839130308803,80.2749448117954,81.08108282089233,72.9729745785393,89.18919106324537,75.67567825317383,71.85348171415727,79.49787479219039,60.54054141044617,52.07974222717084,69.0013405937215,70.8108127117157,67.2869186486641,74.3347067747673,243.0
245.0,81.11111164093018,69.59086583782087,92.63135744403948,83.33333373069763,70.3043999349433,96.36226752645196,67.77777910232544,61.69197245439561,73.86358575025527,65.55555701255798,49.64686664159205,81.46424738352391,84.32432770729065,77.59465207100226,91.05400334357904,75.13513803482056,71.61124694322315,78.65902912641796,60.54054141044617,52.07974222717084,69.0013405937215,70.8108127117157,67.2869186486641,74.3347067747673,244.0
246.0,82.22222208976746,72.28414044972337,92.16030372981155,83.33333373069763,70.3043999349433,96.36226752645196,68.88888955116272,62.554581488731955,75.22319761359348,65.55555701255798,49.64686664159205,81.46424738352391,81.08108401298523,72.11723183180857,90.04493619416189,75.13513803482056,72.174477326512,78.09579874312911,61.08108282089233,53.29467142508403,68.86749421670062,70.8108127117157,67.2869186486641,74.3347067747673,245.0
247.0,81.11111164093018,69.59086583782087,92.63135744403948,83.33333373069763,70.3043999349433,96.36226752645196,68.88888955116272,62.554581488731955,75.22319761359348,65.55555701255798,49.64686664159205,81.46424738352391,81.6216242313385,70.25098202971786,92.99226643295914,75.13513803482056,72.174477326512,78.09579874312911,61.62162303924561,54.36950978224776,68.87373629624346,70.8108115196228,66.36981791796369,75.25180512128192,246.0
248.0,80.0,69.90783242643555,90.09216757356445,83.33333373069763,70.3043999349433,96.36226752645196,67.77777791023254,63.12966728496453,72.42588853550055,65.55555701255798,49.64686664159205,81.46424738352391,80.54054260253906,72.3428391967143,88.73824600836383,75.67567825317383,71.85348171415727,79.49787479219039,61.08108282089233,53.29467142508403,68.86749421670062,70.27027130126953,66.96014956687462,73.58039303566444,247.0
249.0,82.22222208976746,72.28414044972337,92.16030372981155,82.22222328186035,68.9585151041123,95.48593145960841,67.77777791023254,63.12966728496453,72.42588853550055,66.66666805744171,53.05839130308803,80.2749448117954,82.16216444969177,74.37575150220293,89.94857739718061,75.67567825317383,71.85348171415727,79.49787479219039,61.08108282089233,53.29467142508403,68.86749421670062,70.27027130126953,66.96014956687462,73.58039303566444,248.0
250.0,82.22222208976746,72.28414044972337,92.16030372981155,80.0000011920929,64.98971699514061,95.01028538904518,66.66666626930237,61.11111104488357,72.22222149372116,65.55555641651154,51.722334089069165,79.3887787439539,81.6216242313385,72.37695742382937,90.86629103884763,75.67567825317383,71.85348171415727,79.49787479219039,61.08108282089233,53.29467142508403,68.86749421670062,70.27027130126953,66.96014956687462,73.58039303566444,249.0
251.0,79.9999988079071,72.54643843864095,87.45355917717326,81.11111164093018,68.93949875315579,93.28272452870456,57.77777910232545,54.7348778187861,60.82068038586479,60.0,48.61450011840333,71.38549988159667,82.16216444969177,75.65319531681187,88.67113358257167,70.27027249336243,60.71477608819907,79.82576889852578,60.0000011920929,56.476108043334676,63.52389434085113,65.4054057598114,56.16073895230227,74.65007256732054,250.0
252.0,82.22222208976746,73.09351170978773,91.35093246974718,82.22222328186035,68.9585151041123,95.48593145960841,55.55555582046509,50.00000059604629,61.111111044883884,61.11111044883728,50.0,72.22222089767456,84.86486792564392,77.56256783045254,92.1671680208353,69.72973108291626,60.289597230691804,79.16986493514072,59.45945978164673,56.75675868988037,62.162160873413086,65.4054069519043,57.905710846254244,72.90510305755434,251.0
253.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,68.63471508557835,98.03195237581691,55.55555582046509,50.00000059604629,61.111111044883884,61.11111164093017,49.325997918706875,72.89622536315346,80.54054379463196,71.29587689999501,89.78521068926891,70.8108127117157,64.08113611791512,77.54048930551627,60.0000011920929,56.476108043334676,63.52389434085113,68.10810923576355,62.24878876937633,73.96742970215077,252.0
254.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,68.63471508557835,98.03195237581691,55.55555701255799,51.62718624011488,59.4839277850011,57.777778506278985,43.83344401829928,71.7221129942587,83.78378629684448,75.67567656437551,91.89189602931346,69.18919205665588,60.94705618839423,77.43132792491754,58.37838053703308,52.15629057310296,64.6004705009632,68.64864945411682,63.73894500220344,73.5583539060302,253.0
255.0,82.22222208976746,74.97866337922059,89.46578080031432,81.11111164093018,64.63067164126976,97.5915516405906,55.55555582046509,50.00000059604629,61.111111044883884,57.777778506278985,43.83344401829928,71.7221129942587,81.08108282089233,75.34778520257736,86.81438043920731,69.72973227500916,61.097991872518875,78.36147267749944,57.83783912658691,52.23339526509867,63.44228298807514,68.64865064620972,62.42656055282668,74.87074073959275,254.0
256.0,83.33333373069763,72.93983921965761,93.72682824173765,81.11111164093018,64.63067164126976,97.5915516405906,58.88888955116271,50.463473482831375,67.31430561949405,60.0000011920929,47.95584323461493,72.04415914957087,85.94594836235046,81.11120550610727,90.78069121859366,69.18919205665588,60.51524273340524,77.86314137990652,58.37837934494019,52.77393548345196,63.98282320642843,69.18919086456299,63.92065162892941,74.45773010019656,255.0
257.0,83.33333373069763,74.54922775782772,92.11743970356754,80.0,61.324737478174036,98.67526252182597,58.88888955116271,50.463473482831375,67.31430561949405,60.00000059604644,46.73629291761116,73.26370827448173,83.78378629684448,78.72749076571607,88.8400818279729,69.72973346710205,60.88896197460006,78.57050495960404,59.45946216583252,54.4031682277054,64.51575610395965,69.18919086456299,63.92065162892941,74.45773010019656,256.0
258.0,81.11111044883728,74.77680238640652,87.44541851126804,78.88888955116272,61.5862094129636,96.19156968936184,58.88888955116271,50.463473482831375,67.31430561949405,62.2222226858139,47.842023500551875,76.60242187107592,81.6216254234314,74.12192931778135,89.12132152908144,68.64865064620972,58.79211782461685,78.50518346780258,59.45946216583252,54.4031682277054,64.51575610395965,69.18919086456299,62.405459976227874,75.9729217528981,257.0
259.0,84.44444537162781,75.31573481027687,93.57315593297875,78.88888955116272,61.5862094129636,96.19156968936184,60.0,51.75978035179235,68.24021964820766,61.11111104488373,46.947167919099755,75.2750541706677,83.78378748893738,76.89322059447332,90.67435438340144,69.72973346710205,60.88896197460006,78.57050495960404,58.91892075538635,51.92314771511478,65.91469379565793,67.56756901741028,58.80981239815108,76.32532563666948,258.0
260.0,83.33333373069763,74.54922775782772,92.11743970356754,80.0000011920929,64.98971699514061,95.01028538904518,60.0,51.75978035179235,68.24021964820766,62.2222226858139,48.9585158811759,75.4859294904519,82.16216564178467,75.11437865854876,89.20995262502058,70.27027368545532,62.625875339066106,77.91467203184453,59.45946216583252,53.121063091437776,65.79786124022726,68.64864945411682,59.76666324834005,77.53063565989359,259.0
261.0,82.22222208976746,72.28414044972337,92.16030372981155,78.88888955116272,61.5862094129636,96.19156968936184,58.88888955116271,50.463473482831375,67.31430561949405,61.11111104488373,49.32599907877908,72.89622301098838,83.78378629684448,78.72749076571607,88.8400818279729,71.89189434051514,63.21794483154339,80.56584384948688,60.54054260253906,53.756813613968575,67.32427159110955,68.10811042785645,59.06313775047326,77.15308310523963,260.0
262.0,82.22222208976746,72.28414044972337,92.16030372981155,80.0000011920929,64.98971699514061,95.01028538904518,56.66666746139526,49.423108750848385,63.91022617194213,65.55555582046509,54.869231049103895,76.24188059182627,84.32432651519775,79.12557236181335,89.52308066858215,72.43243455886841,66.26932286013736,78.59554625759945,60.54054260253906,55.63083962713286,65.45024557794527,68.64865064620972,60.63113872482464,76.6661625675948,261.0
263.0,83.33333373069763,74.54922775782772,92.11743970356754,80.0000011920929,64.98971699514061,95.01028538904518,56.66666746139526,49.423108750848385,63.91022617194213,64.44444537162781,52.92420043083597,75.96469031241965,82.70270586013794,76.48061576675491,88.92479595352097,73.51351618766785,69.5047604279023,77.5222719474334,60.0000011920929,54.14068017583404,65.85932220835176,68.64865064620972,60.40651536430191,76.89078592811752,262.0
264.0,81.11111044883728,72.68569241539909,89.53652848227547,82.22222328186035,68.9585151041123,95.48593145960841,56.66666746139526,49.423108750848385,63.91022617194213,63.333333730697625,51.81308878990578,74.85357867148947,83.78378629684448,78.72749076571607,88.8400818279729,72.43243455886841,66.26932286013736,78.59554625759945,60.0000011920929,55.559008497289156,64.44099388689665,69.72973227500916,62.23003606195883,77.22942848805948,263.0
265.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,65.37138996613379,99.07305659758691,55.55555582046509,50.00000059604629,61.111111044883884,63.333333730697625,51.81308878990578,74.85357867148947,84.86486792564392,78.94354242817568,90.78619342311217,72.43243455886841,67.23368241963756,77.63118669809926,61.08108282089233,55.476639821721605,66.68552582006305,70.27027249336243,63.65002902457261,76.89051596215224,264.0
266.0,81.11111164093018,69.59086583782087,92.63135744403948,82.22222328186035,65.37138996613379,99.07305659758691,56.66666746139526,52.018556836127246,61.31477808666327,63.333333730697625,51.81308878990578,74.85357867148947,82.70270586013794,76.48061576675491,88.92479595352097,71.35135293006897,64.04905162154081,78.65365423859713,62.16216325759888,56.428865639283906,67.89546087591386,70.8108127117157,63.815039441171194,77.8065859822602,265.0
267.0,82.22222328186035,70.17806518691447,94.26638137680624,83.33333373069763,68.63471508557835,98.03195237581691,58.888888359069824,53.91984870524815,63.8579280128915,63.333333730697625,51.81308878990578,74.85357867148947,84.32432651519775,79.12557236181335,89.52308066858215,71.35135293006897,62.677403421097225,80.02530243904071,60.54054260253906,54.93609931592937,66.14498588914876,69.72973227500916,62.23003606195883,77.22942848805948,266.0
268.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222208976746,67.84202290450544,96.60242127502947,57.777777910232544,52.8087385896108,62.74681723085429,64.44444537162781,52.92420043083597,75.96469031241965,83.24324607849121,77.7043521297091,88.78214002727333,71.35135293006897,65.74690748766585,76.95579837247209,60.54054260253906,54.93609931592937,66.14498588914876,70.27027249336243,63.11959246750711,77.42095251921774,267.0
269.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111164093018,64.63067164126976,97.5915516405906,57.777777910232544,52.8087385896108,62.74681723085429,63.33333432674409,49.95378503537252,76.71288361811565,84.32432651519775,79.12557236181335,89.52308066858215,70.8108127117157,64.08113611791512,77.54048930551627,60.0000011920929,53.547385906979066,66.45261647720675,69.18919086456299,61.171679043641454,77.20670268548452,268.0
270.0,84.44444537162781,75.31573481027687,93.57315593297875,81.11111164093018,68.32126122067633,93.90096206118402,58.88888955116271,52.55458148873195,65.22319761359348,63.33333432674409,49.95378503537252,76.71288361811565,87.56757140159607,83.46871910915158,91.66642369404056,70.8108127117157,64.08113611791512,77.54048930551627,60.0000011920929,52.02817331504088,67.97182906914493,68.64865183830261,59.1699074846586,78.12739619194662,269.0
271.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,71.53589866543396,92.90854789828674,60.0,53.91419335207017,66.08580664792983,64.44444537162781,52.92420043083597,75.96469031241965,85.40540814399719,80.13686997854222,90.67394630945216,70.27027368545532,61.10496308746385,79.43558428344679,60.0000011920929,52.02817331504088,67.97182906914493,68.10811042785645,57.5710341733883,78.64518668232459,270.0
272.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222328186035,71.53589866543396,92.90854789828674,60.0,53.91419335207017,66.08580664792983,64.44444537162781,52.92420043083597,75.96469031241965,86.48648977279663,83.17636803840172,89.79661150719154,69.72973227500916,59.367411867418554,80.09205268259976,60.0000011920929,52.02817331504088,67.97182906914493,68.10811042785645,57.5710341733883,78.64518668232459,271.0
273.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,71.53589866543396,92.90854789828674,61.11111164093017,54.30697265541589,67.91525062644445,64.44444537162781,52.92420043083597,75.96469031241965,84.32432651519775,79.88333073708452,88.76532229331099,70.27027368545532,61.10496308746385,79.43558428344679,58.91892075538635,52.18924440096387,65.64859710980883,68.64865064620972,57.407225997250336,79.8900752951691,272.0
274.0,83.33333373069763,74.54922775782772,92.11743970356754,81.11111164093018,68.32126122067633,93.90096206118402,60.0000011920929,52.75644248154603,67.24355990263977,64.44444537162781,52.92420043083597,75.96469031241965,83.78378629684448,78.72749076571607,88.8400818279729,71.89189434051514,64.84410690013254,78.93968178089773,59.45945978164673,53.41603241919299,65.50288714410047,68.10811042785645,58.863445624288616,77.35277523142427,273.0
275.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222208976746,67.84202290450544,96.60242127502947,60.0000011920929,52.75644248154603,67.24355990263977,64.44444537162781,52.92420043083597,75.96469031241965,85.94594955444336,82.42205594853867,89.46984316034805,71.89189314842224,65.97056642669874,77.81321987014574,59.45945978164673,53.41603241919299,65.50288714410047,68.64865064620972,60.40651536430191,76.89078592811752,274.0
276.0,81.11111044883728,72.68569241539909,89.53652848227547,82.22222208976746,67.84202290450544,96.60242127502947,58.88888955116271,52.55458148873195,65.22319761359348,64.44444537162781,52.92420043083597,75.96469031241965,83.24324488639832,78.04449042314408,88.44199934965255,71.35135293006897,64.30356548968638,78.39914037045156,59.45945978164673,53.41603241919299,65.50288714410047,69.18919205665588,60.72839420618086,77.6499899071309,275.0
277.0,83.33333373069763,72.93983921965761,93.72682824173765,83.33333373069763,68.63471508557835,98.03195237581691,58.88888955116271,52.55458148873195,65.22319761359348,64.44444537162781,52.92420043083597,75.96469031241965,85.94594955444336,82.42205594853867,89.46984316034805,71.35135293006897,64.30356548968638,78.39914037045156,59.45945978164673,53.41603241919299,65.50288714410047,69.18919205665588,60.72839420618086,77.6499899071309,276.0
278.0,81.11111164093018,71.81488985608578,90.40733342577457,82.22222328186035,65.37138996613379,99.07305659758691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,84.86486673355103,79.26042186602596,90.46931160107609,69.72973108291626,59.192654675565535,80.26680749026698,58.91891956329346,53.72016633951834,64.11767278706857,69.18919205665588,60.72839420618086,77.6499899071309,277.0
279.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,65.37138996613379,99.07305659758691,56.66666746139526,49.423108750848385,63.91022617194213,64.44444537162781,52.92420043083597,75.96469031241965,85.94594836235046,81.93719079424004,89.95470593046089,70.27027249336243,60.907836114226264,79.63270887249858,60.54054141044617,54.03157054510249,67.04951227578985,69.18919205665588,60.72839420618086,77.6499899071309,278.0
280.0,82.22222328186035,72.284143974217,92.1603025895037,82.22222328186035,65.37138996613379,99.07305659758691,56.66666746139526,49.423108750848385,63.91022617194213,64.44444537162781,52.92420043083597,75.96469031241965,86.48648977279663,83.17636803840172,89.79661150719154,70.8108127117157,62.613109207635645,79.00851621579575,60.0000011920929,52.50030530124294,67.49969708294286,68.64865064620972,60.40651536430191,76.89078592811752,279.0
281.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,65.37138996613379,99.07305659758691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,84.32432651519775,80.3155707554322,88.3330822749633,69.72973227500916,62.23003606195883,77.22942848805948,60.0000011920929,52.50030530124294,67.49969708294286,68.64865064620972,60.40651536430191,76.89078592811752,280.0
282.0,82.22222208976746,74.97866337922059,89.46578080031432,82.22222328186035,65.37138996613379,99.07305659758691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,85.94594836235046,83.68470639519956,88.20719032950137,69.72973227500916,62.23003606195883,77.22942848805948,60.0000011920929,52.50030530124294,67.49969708294286,69.72973108291626,61.53202826662344,77.92743389920908,281.0
283.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,65.37138996613379,99.07305659758691,57.777777910232544,50.32421754096639,65.2313382794987,64.44444537162781,52.92420043083597,75.96469031241965,83.24324488639832,79.71935082334672,86.76713894944992,70.27027368545532,62.625875339066106,77.91467203184453,60.0000011920929,52.50030530124294,67.49969708294286,69.18919086456299,60.10392879724313,78.27445293188285,282.0
284.0,83.33333373069763,75.47659113214083,91.19007632925444,81.11111283302307,65.59529084672714,96.626934819319,58.88888955116271,52.55458148873195,65.22319761359348,63.333333730697625,50.54348408716193,76.12318337423332,86.48648977279663,83.17636803840172,89.79661150719154,70.27027368545532,62.625875339066106,77.91467203184453,59.45946097373962,52.05780430594692,66.86111764153232,68.64865064620972,58.608557047239586,78.68874424517985,283.0
285.0,82.22222208976746,74.97866337922059,89.46578080031432,82.22222328186035,68.9585151041123,95.48593145960841,58.88888955116271,52.55458148873195,65.22319761359348,63.333333730697625,50.54348408716193,76.12318337423332,84.86486792564392,79.95516347373054,89.7745723775573,70.27027368545532,62.625875339066106,77.91467203184453,59.45946097373962,52.05780430594692,66.86111764153232,69.18919086456299,60.10392879724313,78.27445293188285,284.0
286.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222208976746,67.84202290450544,96.60242127502947,60.0,53.91419335207017,66.08580664792983,63.333333730697625,50.54348408716193,76.12318337423332,84.86486792564392,80.76601484715647,88.96372100413137,69.72973346710205,60.88896197460006,78.57050495960404,59.45946097373962,52.05780430594692,66.86111764153232,69.72973108291626,61.53202826662344,77.92743389920908,285.0
287.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222208976746,67.84202290450544,96.60242127502947,60.0,53.91419335207017,66.08580664792983,63.333333730697625,50.54348408716193,76.12318337423332,84.32432651519775,79.88333073708452,88.76532229331099,69.72973346710205,60.88896197460006,78.57050495960404,59.45946097373962,52.05780430594692,66.86111764153232,69.18919086456299,60.10392879724313,78.27445293188285,286.0
288.0,82.22222208976746,74.97866337922059,89.46578080031432,82.22222208976746,67.84202290450544,96.60242127502947,60.0,53.91419335207017,66.08580664792983,63.333333730697625,50.54348408716193,76.12318337423332,84.32432770729065,79.48958485104745,89.15907056353385,68.64865064620972,58.79211782461685,78.50518346780258,59.45946097373962,52.05780430594692,66.86111764153232,69.72973227500916,60.48506721005761,78.9743973399607,287.0
289.0,82.22222208976746,74.97866337922059,89.46578080031432,82.22222208976746,67.84202290450544,96.60242127502947,60.0,53.91419335207017,66.08580664792983,64.44444537162781,52.92420043083597,75.96469031241965,86.48648977279663,81.80527158322855,91.16770796236472,69.18919205665588,60.51524273340524,77.86314137990652,59.45946097373962,52.05780430594692,66.86111764153232,69.72973227500916,60.48506721005761,78.9743973399607,288.0
290.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222208976746,67.84202290450544,96.60242127502947,60.0,53.91419335207017,66.08580664792983,64.44444537162781,52.92420043083597,75.96469031241965,84.32432770729065,79.48958485104745,89.15907056353385,69.18919205665588,60.51524273340524,77.86314137990652,60.0000011920929,52.50030530124294,67.49969708294286,69.72973227500916,60.48506721005761,78.9743973399607,289.0
291.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222208976746,67.84202290450544,96.60242127502947,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,85.94594955444336,82.42205594853867,89.46984316034805,69.18919205665588,60.51524273340524,77.86314137990652,60.0000011920929,52.50030530124294,67.49969708294286,69.72973227500916,60.48506721005761,78.9743973399607,290.0
292.0,82.22222208976746,74.97866337922059,89.46578080031432,83.33333373069763,68.63471508557835,98.03195237581691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,84.32432770729065,77.59465207100226,91.05400334357904,68.64865183830261,60.40651626321777,76.89078741338746,60.0000011920929,52.50030530124294,67.49969708294286,69.72973227500916,60.48506721005761,78.9743973399607,291.0
293.0,84.44444537162781,75.31573481027687,93.57315593297875,83.33333373069763,68.63471508557835,98.03195237581691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,85.94594955444336,81.11120819760063,90.78069091128609,68.64865183830261,58.979166459016405,78.31813721758881,60.0000011920929,52.50030530124294,67.49969708294286,69.72973227500916,60.48506721005761,78.9743973399607,292.0
294.0,82.22222328186035,73.09351272050941,91.3509338432113,83.33333373069763,68.63471508557835,98.03195237581691,56.66666746139526,49.423108750848385,63.91022617194213,64.44444537162781,52.92420043083597,75.96469031241965,83.78378748893738,78.0504884657277,89.51708651214706,68.64865183830261,58.979166459016405,78.31813721758881,60.0000011920929,52.50030530124294,67.49969708294286,69.18919205665588,58.968830725596476,79.40955338771529,293.0
295.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222328186035,65.37138996613379,99.07305659758691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,83.24324607849121,77.38392506223235,89.10256709475007,69.18919205665588,59.14909516845451,79.22928894485726,60.54054141044617,53.23824043282806,67.84284238806427,69.18919205665588,58.968830725596476,79.40955338771529,294.0
296.0,75.55555522441864,56.880292702592676,94.23081774624461,82.22222328186035,65.37138996613379,99.07305659758691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,81.08108401298523,68.11937590839041,94.04279211758005,69.18919205665588,59.14909516845451,79.22928894485726,60.54054141044617,53.23824043282806,67.84284238806427,68.64865064620972,58.608557047239586,78.68874424517985,295.0
297.0,73.33333373069763,46.57423465296496,100.0924328084303,82.22222328186035,65.37138996613379,99.07305659758691,57.77777910232545,51.44347103989468,64.11208716475622,64.44444537162781,52.92420043083597,75.96469031241965,71.35135471820831,38.8289555430026,103.87375389341403,69.18919205665588,59.14909516845451,79.22928894485726,60.54054141044617,53.23824043282806,67.84284238806427,68.64865064620972,58.608557047239586,78.68874424517985,296.0
298.0,77.77777791023254,60.209567849357285,95.3459879711078,82.22222328186035,65.37138996613379,99.07305659758691,57.77777910232545,51.44347103989468,64.11208716475622,65.55555701255798,52.88694101838862,78.22417300672734,74.05405640602112,48.946543243223886,99.16156956881835,69.18919205665588,59.14909516845451,79.22928894485726,60.54054141044617,53.23824043282806,67.84284238806427,69.18919205665588,58.968830725596476,79.40955338771529,297.0
299.0,77.77777791023254,63.61383566115595,91.94172015930913,82.22222328186035,65.37138996613379,99.07305659758691,58.88888955116271,52.55458148873195,65.22319761359348,65.55555701255798,52.88694101838862,78.22417300672734,77.29730010032654,59.61575711532255,94.97884308533052,69.18919205665588,59.14909516845451,79.22928894485726,60.54054141044617,53.23824043282806,67.84284238806427,69.72973227500916,60.48506721005761,78.9743973399607,298.0
300.0,80.0,66.62044916178581,93.37955083821419,82.22222328186035,65.37138996613379,99.07305659758691,58.88888955116271,52.55458148873195,65.22319761359348,65.55555701255798,52.88694101838862,78.22417300672734,81.6216254234314,71.61797322993381,91.62527761692898,69.18919205665588,59.14909516845451,79.22928894485726,60.54054141044617,53.23824043282806,67.84284238806427,69.72973227500916,60.48506721005761,78.9743973399607,299.0
301.0,81.11111164093018,69.59086583782087,92.63135744403948,83.33333373069763,68.63471508557835,98.03195237581691,46.666667461395264,29.724500167277334,63.60883475551319,58.888888359069824,44.40177276656337,73.37600395157628,83.24324607849121,77.38392506223235,89.10256709475007,70.27027249336243,65.58905172283738,74.95149326388747,45.40540635585785,23.33241463461784,67.47839807709786,58.37837934494019,39.790542764436104,76.96621592544429,300.0
302.0,81.11111044883728,72.68569241539909,89.53652848227547,83.33333373069763,68.63471508557835,98.03195237581691,47.77777850627899,32.26195625320949,63.29360075934849,60.0,50.06192019255644,69.93807980744356,83.2432472705841,76.51357163429572,89.9729229068725,70.8108127117157,65.61205824846147,76.00956717496993,48.10810923576355,28.487902913165765,67.72831555836133,61.62162244319915,49.62576192725595,73.61748295914235,301.0
303.0,83.33333373069763,72.93983921965761,93.72682824173765,83.33333373069763,68.63471508557835,98.03195237581691,48.88888955116272,34.50869048103714,63.2690886212883,60.0,50.06192019255644,69.93807980744356,82.70270586013794,76.48061576675491,88.92479595352097,69.72973108291626,65.28873530480303,74.1707268610295,49.18919026851654,32.16001826066311,66.21836227636997,64.32432413101196,53.27955819854118,75.36909006348274,302.0
304.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,61.11111044883728,53.254368903951736,68.96785199372283,81.08108401298523,68.54916559851694,93.61300242745352,69.72973108291626,65.28873530480303,74.1707268610295,55.67567706108093,45.1039974624251,66.24735665973677,64.86486554145813,55.30936913629478,74.42036194662148,303.0
305.0,81.11111164093018,73.65755127166402,88.56467201019633,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,80.54054379463196,70.53689144009947,90.54419614916445,69.18919086456299,63.58474599703793,74.79363573208805,58.91891956329346,53.72016633951834,64.11767278706857,64.86486554145813,55.30936913629478,74.42036194662148,304.0
306.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,68.63471508557835,98.03195237581691,57.777778506278985,49.352361258883484,66.20319575367449,58.88888895511627,48.796721955749206,68.98105595448334,81.08108401298523,71.15071962091731,91.01144840505314,69.72973108291626,63.56661964556896,75.89284252026356,59.45945978164673,56.75675868988037,62.162160873413086,65.4054057598114,56.56463435841771,74.2461771612051,305.0
307.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,68.63471508557835,98.03195237581691,56.666666865348816,47.53795730153925,65.79537642915838,58.88888895511627,48.796721955749206,68.98105595448334,81.6216242313385,70.25098202971786,92.99226643295914,69.72973108291626,63.56661964556896,75.89284252026356,61.08108043670655,59.600750082552274,62.561410790860826,65.94594717025757,56.66185778861523,75.23003655189991,306.0
308.0,84.44444417953491,77.20088501184136,91.68800334722846,82.22222208976746,67.84202290450544,96.60242127502947,56.666666865348816,47.53795730153925,65.79537642915838,57.777778506278985,47.68561158894007,67.8699454236179,83.24324607849121,77.38392506223235,89.10256709475007,69.72973108291626,63.56661964556896,75.89284252026356,61.08108043670655,59.600750082552274,62.561410790860826,65.94594717025757,56.66185778861523,75.23003655189991,307.0
309.0,84.44444537162781,75.31573481027687,93.57315593297875,82.22222208976746,67.84202290450544,96.60242127502947,56.666666865348816,47.53795730153925,65.79537642915838,57.777778506278985,47.68561158894007,67.8699454236179,82.16216564178467,75.11437865854876,89.20995262502058,69.72973108291626,63.56661964556896,75.89284252026356,60.540540218353264,59.06020986419899,62.02087057250754,65.94594717025757,56.66185778861523,75.23003655189991,308.0
310.0,83.33333373069763,72.93983921965761,93.72682824173765,82.22222208976746,67.84202290450544,96.60242127502947,55.55555641651153,46.77145138607385,64.33966144694921,57.777778506278985,47.68561158894007,67.8699454236179,83.78378748893738,78.0504884657277,89.51708651214706,69.72973108291626,63.56661964556896,75.89284252026356,61.08108043670655,59.600750082552274,62.561410790860826,65.94594717025757,56.66185778861523,75.23003655189991,309.0
311.0,84.44444537162781,75.31573481027687,93.57315593297875,83.33333373069763,68.63471508557835,98.03195237581691,56.66666805744172,48.42644730413434,64.9068888107491,58.88888955116271,50.463473482831375,67.31430561949405,84.32432770729065,79.48958485104745,89.15907056353385,69.72973108291626,63.56661964556896,75.89284252026356,59.45945978164673,57.54836151213845,61.37055805115501,65.94594717025757,56.66185778861523,75.23003655189991,310.0
312.0,83.33333253860474,76.52919355309045,90.13747152411902,83.33333373069763,68.63471508557835,98.03195237581691,56.666666865348816,47.53795730153925,65.79537642915838,60.0,51.75978035179235,68.24021964820766,82.70270466804504,76.7813783544063,88.62403098168379,69.72973108291626,63.56661964556896,75.89284252026356,58.91891956329346,56.65767759614254,61.18016153044437,65.94594717025757,56.27646379017158,75.61543055034356,311.0
313.0,83.33333373069763,72.93983921965761,93.72682824173765,83.33333373069763,68.63471508557835,98.03195237581691,56.666666865348816,47.53795730153925,65.79537642915838,61.11111164093017,52.32700755292462,69.89521572893571,83.24324607849121,77.38392506223235,89.10256709475007,69.72973108291626,63.56661964556896,75.89284252026356,59.45945978164673,56.14934048060143,62.769579082692026,65.4054069519043,55.77376741720379,75.0370464866048,312.0
314.0,81.11111164093018,69.59086583782087,92.63135744403948,83.33333373069763,68.63471508557835,98.03195237581691,57.777778506278985,49.352361258883484,66.20319575367449,61.11111164093017,52.32700755292462,69.89521572893571,82.70270466804504,76.7813783544063,88.62403098168379,69.72973227500916,63.87041084634675,75.58905370367157,58.918918371200554,54.477924769541445,63.35991197285966,64.86486673355103,53.08405827911044,76.64567518799161,313.0
315.0,84.44444417953491,76.20422191927341,92.68466643979642,83.33333373069763,68.63471508557835,98.03195237581691,56.66666805744172,48.42644730413434,64.9068888107491,60.00000059604644,49.313676599359695,70.68632459273319,83.78378510475159,78.37837770581234,89.18919250369083,69.72973227500916,63.87041084634675,75.58905370367157,57.297296524047844,51.75840432031104,62.83618872778465,65.4054069519043,53.108851908670815,77.70196199513778,314.0
316.0,77.77777910232544,63.61383509983401,91.94172310481687,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.00000059604644,49.313676599359695,70.68632459273319,76.75675868988037,63.162404809008336,90.3511125707524,69.72973227500916,63.87041084634675,75.58905370367157,55.13513445854187,45.85104603123676,64.41922288584698,64.86486673355103,52.62785951437981,77.10187395272224,315.0
317.0,66.66666746139526,40.02315841164881,93.31017651114172,83.33333373069763,68.63471508557835,98.03195237581691,54.44444477558136,45.31573503040065,63.57315452076207,60.00000059604644,49.313676599359695,70.68632459273319,71.89189434051514,52.16031157637869,91.62347710465158,69.72973227500916,63.87041084634675,75.58905370367157,55.6756752729416,47.43354052852509,63.9178100173581,64.32432532310486,52.027770148864185,76.62088049734554,316.0
318.0,76.66666865348816,60.757978698819095,92.57535860815723,83.33333373069763,68.63471508557835,98.03195237581691,54.44444477558136,45.31573503040065,63.57315452076207,58.88888895511627,48.796721955749206,68.98105595448334,75.13513565063477,61.30109747471366,88.96917382655587,69.18919086456299,63.58474599703793,74.79363573208805,55.6756752729416,47.43354052852509,63.9178100173581,63.24324369430542,52.00181990516764,74.4846674834432,317.0
319.0,75.55555701255798,56.88029511132788,94.23081891378808,83.33333373069763,68.63471508557835,98.03195237581691,53.33333373069763,43.24116550090772,63.425501960487544,57.777778506278985,47.68561158894007,67.8699454236179,76.75675868988037,63.9938177374697,89.51969964229104,68.64865064620972,61.86492023281545,75.43238105960398,55.13513505458831,47.34872458978849,62.92154551938813,63.24324369430542,51.68148733754436,74.80500005106649,318.0
320.0,64.44444552063942,31.67137601056801,97.21751503071083,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,58.88888895511627,48.796721955749206,68.98105595448334,73.51351618766785,56.48434399061711,90.54268838471859,68.64865064620972,61.86492023281545,75.43238105960398,56.75675749778748,50.41835905878038,63.09515593679458,63.783783912658684,53.04075287863624,74.52681494668113,319.0
321.0,73.33333432674408,52.77027160533069,93.89639704815747,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,58.88888895511627,48.796721955749206,68.98105595448334,78.37837934494019,65.41667217247723,91.34008651740314,68.64865064620972,61.86492023281545,75.43238105960398,57.29729771614075,52.098545886779874,62.49604954550162,64.32432532310486,54.32067457892061,74.3279760672891,320.0
322.0,83.33333492279053,75.47659232423372,91.19007752134733,83.33333373069763,68.63471508557835,98.03195237581691,56.666666865348816,47.53795730153925,65.79537642915838,60.0,51.75978035179235,68.24021964820766,80.54054260253906,72.34283772288406,88.73824748219407,68.64865064620972,61.86492023281545,75.43238105960398,57.29729771614075,52.098545886779874,62.49604954550162,64.32432532310486,54.32067457892061,74.3279760672891,321.0
323.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,78.91892194747925,68.91526959294676,88.92257430201174,68.64865064620972,61.86492023281545,75.43238105960398,57.83783793449402,53.73898642809221,61.936689440895826,64.86486554145813,55.30936913629478,74.42036194662148,322.0
324.0,83.33333373069763,74.54922775782772,92.11743970356754,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,79.45946097373962,70.57747268219434,88.34144926528491,68.64865064620972,61.86492023281545,75.43238105960398,58.37837934494019,55.29682597871958,61.4599327111608,65.4054069519043,55.40175516099353,75.40905874281506,323.0
325.0,82.22222208976746,72.28414044972337,92.16030372981155,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,80.00000238418579,67.09477256292742,92.90523220544416,68.64865064620972,61.86492023281545,75.43238105960398,58.91891956329346,56.65767759614254,61.18016153044437,65.4054069519043,55.40175516099353,75.40905874281506,324.0
326.0,84.44444537162781,77.20088643250747,91.68800431074814,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,81.08108282089233,70.44053154772996,91.7216340940547,68.64865064620972,61.86492023281545,75.43238105960398,58.91891956329346,56.65767759614254,61.18016153044437,64.86486554145813,55.30936913629478,74.42036194662148,325.0
327.0,78.88888955116272,66.84473104381323,90.93304805851221,83.33333373069763,68.63471508557835,98.03195237581691,54.44444477558136,45.31573503040065,63.57315452076207,60.0,51.75978035179235,68.24021964820766,84.86486792564392,78.94354242817568,90.78619342311217,68.64865064620972,61.86492023281545,75.43238105960398,58.91891956329346,56.65767759614254,61.18016153044437,64.86486554145813,56.5345764789207,73.19515460399556,326.0
328.0,78.88889074325562,63.981771004323676,93.79601048218755,83.33333373069763,68.63471508557835,98.03195237581691,54.44444477558136,45.31573503040065,63.57315452076207,58.88888955116271,50.463473482831375,67.31430561949405,83.78378629684448,77.74035826799044,89.82721432569852,68.64865064620972,61.86492023281545,75.43238105960398,58.91891956329346,56.65767759614254,61.18016153044437,64.86486554145813,56.5345764789207,73.19515460399556,327.0
329.0,82.22222328186035,70.83672020101399,93.60772636270671,83.33333373069763,68.63471508557835,98.03195237581691,54.44444477558136,45.31573503040065,63.57315452076207,58.88888955116271,50.463473482831375,67.31430561949405,82.70270466804504,74.91629358257266,90.48911575351742,68.64865064620972,61.86492023281545,75.43238105960398,58.91891956329346,56.65767759614254,61.18016153044437,64.86486554145813,56.5345764789207,73.19515460399556,328.0
330.0,82.22222447395325,70.17806624153958,94.26638270636691,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,58.88888955116271,50.463473482831375,67.31430561949405,87.027028799057,81.82827557528189,92.22578202283212,69.18919086456299,63.58474599703793,74.79363573208805,58.91891956329346,56.65767759614254,61.18016153044437,64.32432413101196,55.07965732350283,73.5689909385211,329.0
331.0,81.11111283302307,70.2813410669994,91.94088459904674,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,85.4054069519043,78.89643608656061,91.91437781724798,69.18919086456299,63.58474599703793,74.79363573208805,58.91891956329346,56.65767759614254,61.18016153044437,64.32432413101196,55.07965732350283,73.5689909385211,330.0
332.0,80.0000011920929,68.47975524526413,91.52024713892166,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,85.94594836235046,79.78283770915417,92.10905901554676,69.18919086456299,63.58474599703793,74.79363573208805,58.37837934494019,55.29682597871958,61.4599327111608,64.86486554145813,56.5345764789207,73.19515460399556,331.0
333.0,83.33333492279053,71.54822120056708,95.11844864501397,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,61.11111164093017,52.32700755292462,69.89521572893571,83.78378629684448,75.90412167077598,91.66345092291299,69.18919086456299,63.58474599703793,74.79363573208805,58.37837934494019,55.29682597871958,61.4599327111608,64.86486673355103,55.69955525673679,74.03017821036526,332.0
334.0,83.33333492279053,71.54822120056708,95.11844864501397,83.33333373069763,68.63471508557835,98.03195237581691,55.55555641651153,46.77145138607385,64.33966144694921,61.11111164093017,52.32700755292462,69.89521572893571,85.94594836235046,79.78283770915417,92.10905901554676,69.18919086456299,63.58474599703793,74.79363573208805,58.91891956329346,56.65767759614254,61.18016153044437,64.86486673355103,55.69955525673679,74.03017821036526,333.0
335.0,82.22222447395325,70.17806624153958,94.26638270636691,83.33333373069763,68.63471508557835,98.03195237581691,54.44444477558136,45.31573503040065,63.57315452076207,61.11111164093017,52.32700755292462,69.89521572893571,84.86486792564392,78.64277886788486,91.08695698340298,69.72973227500916,63.87041084634675,75.58905370367157,58.91891956329346,56.65767759614254,61.18016153044437,65.4054069519043,55.40175516099353,75.40905874281506,334.0
336.0,81.11111283302307,70.2813410669994,91.94088459904674,82.22222208976746,66.80618047668725,97.63826370284767,54.44444477558136,45.31573503040065,63.57315452076207,61.11111164093017,52.32700755292462,69.89521572893571,83.78378748893738,75.45349745948512,92.11407751838964,69.72973227500916,63.87041084634675,75.58905370367157,58.91891956329346,56.65767759614254,61.18016153044437,65.4054069519043,55.40175516099353,75.40905874281506,335.0
337.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222208976746,66.80618047668725,97.63826370284767,54.44444477558136,45.31573503040065,63.57315452076207,61.11111164093017,52.32700755292462,69.89521572893571,85.40540814399719,77.61899612751664,93.19182016047775,69.72973227500916,63.87041084634675,75.58905370367157,58.91891956329346,56.65767759614254,61.18016153044437,65.4054069519043,55.40175516099353,75.40905874281506,336.0
338.0,82.22222208976746,73.98200023136029,90.46244394817462,82.22222208976746,66.80618047668725,97.63826370284767,54.44444477558136,45.31573503040065,63.57315452076207,60.0,51.75978035179235,68.24021964820766,82.70270586013794,74.24190667686261,91.16350504341327,69.72973227500916,63.87041084634675,75.58905370367157,58.91891956329346,56.65767759614254,61.18016153044437,65.4054069519043,55.40175516099353,75.40905874281506,337.0
339.0,78.88888955116272,68.2025644699316,89.57521463239384,82.22222208976746,66.80618047668725,97.63826370284767,55.55555641651153,46.77145138607385,64.33966144694921,60.0,51.75978035179235,68.24021964820766,83.78378748893738,73.85342390798598,93.71415106988877,69.72973227500916,63.87041084634675,75.58905370367157,59.45945978164673,57.54836151213845,61.37055805115501,65.4054057598114,54.868329276019224,75.94248224360358,338.0
340.0,83.33333373069763,74.54922775782772,92.11743970356754,82.22222208976746,66.80618047668725,97.63826370284767,57.777778506278985,47.685609948376296,67.86994706418167,61.11111164093017,52.32700755292462,69.89521572893571,83.78378629684448,75.0260292177253,92.54154337596367,69.72973227500916,63.87041084634675,75.58905370367157,60.0,58.79131532718951,61.20868467281049,64.32432532310486,54.32067176081113,74.3279788853986,339.0
341.0,85.55555582046509,76.25933100787064,94.85178063305953,82.22222208976746,66.80618047668725,97.63826370284767,57.777778506278985,47.685609948376296,67.86994706418167,61.11111164093017,52.32700755292462,69.89521572893571,81.08108401298523,70.7894970425802,91.37267098339026,69.72973227500916,63.87041084634675,75.58905370367157,60.0,58.79131532718951,61.20868467281049,63.24324369430542,52.84573833129992,73.64074905731093,340.0
342.0,83.33333373069763,72.22222030162803,94.44444715976724,82.22222208976746,66.80618047668725,97.63826370284767,57.777778506278985,47.685609948376296,67.86994706418167,61.11111164093017,52.32700755292462,69.89521572893571,83.78378748893738,73.85342390798598,93.71415106988877,69.72973227500916,63.87041084634675,75.58905370367157,60.0,58.79131532718951,61.20868467281049,63.783783912658684,54.30503802944223,73.26252979587514,341.0
343.0,82.22222328186035,73.09351272050941,91.3509338432113,82.22222208976746,66.80618047668725,97.63826370284767,57.777778506278985,47.685609948376296,67.86994706418167,61.11111164093017,52.32700755292462,69.89521572893571,83.24324607849121,73.61160796545528,92.87488419152714,69.72973227500916,63.87041084634675,75.58905370367157,60.0,58.79131532718951,61.20868467281049,63.783783912658684,54.30503802944223,73.26252979587514,342.0
344.0,84.44444537162781,77.20088643250747,91.68800431074814,82.22222208976746,66.80618047668725,97.63826370284767,58.88888895511627,47.368643942464686,70.40913396776786,62.22222328186036,53.093514352849766,71.35093221087095,83.78378748893738,75.67567825317383,91.89189672470093,69.72973227500916,63.87041084634675,75.58905370367157,60.0,58.79131532718951,61.20868467281049,63.783783912658684,54.30503802944223,73.26252979587514,343.0
345.0,82.22222328186035,73.09351272050941,91.3509338432113,82.22222208976746,66.80618047668725,97.63826370284767,58.88888895511627,47.368643942464686,70.40913396776786,62.22222328186036,53.093514352849766,71.35093221087095,84.86486792564392,76.40406950396869,93.32566634731916,69.72973227500916,63.87041084634675,75.58905370367157,59.45945978164673,57.54836151213845,61.37055805115501,63.783783912658684,54.30503802944223,73.26252979587514,344.0
346.0,82.22222328186035,73.09351272050941,91.3509338432113,82.22222208976746,66.80618047668725,97.63826370284767,58.88888895511627,47.368643942464686,70.40913396776786,62.22222328186036,53.093514352849766,71.35093221087095,83.78378629684448,75.02602737828616,92.5415452154028,70.27027249336243,63.931871512804584,76.60867347392028,59.45945978164673,57.54836151213845,61.37055805115501,63.24324369430542,52.84573833129992,73.64074905731093,345.0
347.0,81.11111164093018,71.01894209868918,91.20328118317117,82.22222208976746,66.80618047668725,97.63826370284767,58.88888895511627,47.368643942464686,70.40913396776786,61.11111164093017,52.32700755292462,69.89521572893571,87.0270299911499,79.52733410029994,94.52672588199987,70.27027249336243,63.931871512804584,76.60867347392028,59.45945978164673,57.54836151213845,61.37055805115501,63.783783912658684,54.30503802944223,73.26252979587514,346.0
348.0,85.55555701255798,77.13013858609827,93.9809754390177,82.22222208976746,66.80618047668725,97.63826370284767,58.88888895511627,47.368643942464686,70.40913396776786,61.11111164093017,52.32700755292462,69.89521572893571,84.86486673355103,78.35589413574375,91.3738393313583,70.27027249336243,63.931871512804584,76.60867347392028,59.45945978164673,57.54836151213845,61.37055805115501,63.783783912658684,54.30503802944223,73.26252979587514,347.0
349.0,82.22222328186035,71.53589866543396,92.90854789828674,82.22222208976746,66.80618047668725,97.63826370284767,58.88888895511627,47.368643942464686,70.40913396776786,60.0000011920929,50.87129262582462,69.12870975836118,84.86486673355103,73.95317422799255,95.7765592391095,70.27027249336243,63.931871512804584,76.60867347392028,59.45945978164673,57.54836151213845,61.37055805115501,63.783783912658684,54.30503802944223,73.26252979587514,348.0
350.0,83.33333492279053,72.93984041175051,93.72682943383055,82.22222208976746,66.80618047668725,97.63826370284767,58.88888895511627,47.368643942464686,70.40913396776786,60.0000011920929,50.87129262582462,69.12870975836118,86.48648858070374,80.14808696475822,92.82489019664925,70.27027249336243,63.931871512804584,76.60867347392028,58.91891956329346,56.65767759614254,61.18016153044437,63.783783912658684,54.30503802944223,73.26252979587514,349.0
351.0,80.0,73.66569193756924,86.33430806243076,84.44444537162781,71.7758302923013,97.11306045095432,50.00000059604645,46.07162876993238,53.928372422160514,62.22222328186036,51.535898510499166,72.90854805322155,81.62162184715271,77.1806282454936,86.06261544881183,72.43243455886841,65.70275856351243,79.16211055422438,51.35135293006897,43.02106386753154,59.6816419926064,62.70270466804504,55.70693151263687,69.6984778234532,350.0
352.0,73.33333373069763,58.9531343151628,87.71353314623246,83.33333373069763,69.72505758468127,96.941609876714,51.111111640930176,48.62659048121897,53.59563280064138,63.333333730697625,53.241165172794936,73.42550228860031,76.75675868988037,59.07521602375565,94.4383013560051,72.43243455886841,65.70275856351243,79.16211055422438,53.5135155916214,45.77415189976376,61.25287928347904,62.70270466804504,55.70693151263687,69.6984778234532,351.0
353.0,75.55555582046509,65.4633872625624,85.64772437836777,83.33333373069763,69.72505758468127,96.941609876714,52.222223281860344,49.17931873364016,55.26512783008053,63.333333730697625,53.241165172794936,73.42550228860031,77.83783912658691,67.65327392709922,88.02240432607461,71.35135173797607,64.56762132458181,78.13508215137034,54.59459662437439,46.62276905044019,62.56642419830859,62.70270466804504,54.96334165266974,70.44206768342033,352.0
354.0,71.11111104488373,54.72457623932832,87.49764585043914,83.33333373069763,69.72505758468127,96.941609876714,52.222222685813904,45.88791475407503,58.55653061755278,62.2222226858139,50.178064728335926,74.26638064329187,80.54054260253906,67.66364490944224,93.41744029563588,69.18918967247009,63.26786417500185,75.11051516993834,54.054056406021125,47.16348892708529,60.94462388495696,63.24324488639832,56.195457674588944,70.2910320982077,353.0
355.0,74.4444465637207,59.95732994263402,88.93156318480739,83.33333373069763,69.72505758468127,96.941609876714,53.33333432674407,44.90791629330588,61.758752360182264,60.00000059604644,46.73629291761116,73.26370827448173,80.54054260253906,74.08792694294067,86.99315826213746,69.18918967247009,63.26786417500185,75.11051516993834,55.67567706108093,47.889266285944714,63.46208783621715,62.16216444969177,54.28249931251775,70.04182958686579,354.0
356.0,76.66666865348816,62.83344674495731,90.49989056201902,83.33333373069763,69.72505758468127,96.941609876714,54.44444596767426,46.20422461158531,62.684667323763215,60.00000059604644,46.73629291761116,73.26370827448173,83.24324488639832,75.99113373966775,90.49535603312889,69.18918967247009,63.26786417500185,75.11051516993834,55.675676465034485,46.19693181397349,65.15442111609548,61.62162303924561,54.62585161088398,68.61739446760724,355.0
357.0,75.55555582046509,65.4633872625624,85.64772437836777,84.44444537162781,71.7758302923013,97.11306045095432,54.44444596767426,46.20422461158531,62.684667323763215,60.00000059604644,46.73629291761116,73.26370827448173,83.78378510475159,78.37837994098646,89.18919026851671,69.18918967247009,63.26786417500185,75.11051516993834,57.29729890823364,49.797603983984644,64.79699383248264,60.54054260253906,53.492757447890185,67.58832775718794,356.0
358.0,78.88888955116272,72.80308290323289,84.97469619909255,83.33333373069763,70.91073459614339,95.75593286525188,55.55555701255799,48.75141802704371,62.35969599807227,58.88888895511627,47.368643942464686,70.40913396776786,83.78378510475159,79.10256433422654,88.46500587527663,69.18918967247009,63.26786417500185,75.11051516993834,56.75675868988037,50.136516437765295,63.37700094199545,60.54054260253906,53.492757447890185,67.58832775718794,357.0
359.0,81.11111164093018,72.68569321447046,89.53653006738989,82.22222328186035,71.53589866543396,92.90854789828674,56.66666746139526,49.423108750848385,63.91022617194213,57.777778506278985,47.685609948376296,67.86994706418167,85.94594717025757,81.11120364761408,90.78069069290106,69.18918967247009,63.26786417500185,75.11051516993834,57.83783912658691,51.3288692512224,64.34680900195141,61.62162303924561,54.62585161088398,68.61739446760724,358.0
360.0,76.66666746139526,68.42644700947875,84.90688791331178,81.11111164093018,69.59086583782087,92.63135744403948,56.66666746139526,47.53795889512698,65.79537602766354,57.777778506278985,47.685609948376296,67.86994706418167,82.16216444969177,75.94007422685554,88.384254672528,68.64864945411682,62.727323956648576,74.56997495158507,57.29729890823364,50.844684746573336,63.74991306989395,61.62162303924561,54.62585161088398,68.61739446760724,359.0
361.0,75.55555582046509,63.383941708435344,87.72716993249483,80.0000011920929,68.47975524526413,91.52024713892166,55.55555641651153,45.16206429497312,65.94904853804994,57.777778506278985,47.685609948376296,67.86994706418167,83.78378629684448,77.16354526140437,90.4040273322846,68.64864945411682,62.727323956648576,74.56997495158507,57.83783912658691,52.23339526509867,63.44228298807514,61.62162303924561,54.62585161088398,68.61739446760724,360.0
362.0,76.66666626930237,65.98034149794118,87.35299104066355,80.0000011920929,68.47975524526413,91.52024713892166,55.55555641651153,45.16206429497312,65.94904853804994,58.88888895511627,47.368643942464686,70.40913396776786,80.0000011920929,71.53920353201802,88.46079885216777,69.18918967247009,63.26786417500185,75.11051516993834,57.83783912658691,52.23339526509867,63.44228298807514,61.08108282089233,54.57211368801243,67.59005195377222,361.0
363.0,75.55555582046509,63.383941708435344,87.72716993249483,80.0000011920929,68.47975524526413,91.52024713892166,53.33333432674407,44.90791629330588,61.758752360182264,60.00000059604644,49.313676599359695,70.68632459273319,83.78378510475159,76.8932193792307,90.67435083027247,69.18918967247009,63.26786417500185,75.11051516993834,57.83783912658691,52.23339526509867,63.44228298807514,61.08108282089233,54.57211368801243,67.59005195377222,362.0
364.0,78.88888955116272,68.2025644699316,89.57521463239384,81.11111164093018,67.73156241143235,94.490660870428,55.55555641651153,42.5266232561449,68.58448957687816,61.11111223697663,48.6885121028221,73.53371237113116,83.78378510475159,79.510436635152,88.05713357435117,70.27027130126953,64.2268432724155,76.31369933012357,58.37837934494019,51.869409469575686,64.8873492203047,61.62162303924561,54.62585161088398,68.61739446760724,363.0
365.0,77.77777791023254,70.97363892471826,84.58191689574683,81.11111164093018,67.73156241143235,94.490660870428,55.55555641651153,42.5266232561449,68.58448957687816,61.11111223697663,48.6885121028221,73.53371237113116,87.027028799057,84.7657868319061,89.28827076620792,71.35135293006897,64.30356606111943,78.39913979901851,58.37837934494019,51.869409469575686,64.8873492203047,61.08108282089233,53.778783387521166,68.38338225426348,364.0
366.0,76.66666746139526,70.58086244580585,82.75247247698468,82.22222328186035,69.55360820253384,94.89083836118687,55.55555641651153,42.5266232561449,68.58448957687816,62.22222328186036,51.535898510499166,72.90854805322155,87.56756901741028,85.1501996717893,89.98493836303126,71.35135293006897,64.30356606111943,78.39913979901851,58.37837934494019,51.869409469575686,64.8873492203047,61.62162303924561,54.89194836046927,68.35129771802195,365.0
367.0,78.88888955116272,70.64866990295506,87.12910919937038,82.22222328186035,69.55360820253384,94.89083836118687,55.55555641651153,42.5266232561449,68.58448957687816,63.333333730697625,53.241165172794936,73.42550228860031,84.32432651519775,78.16121507785046,90.48743795254505,70.8108127117157,64.64770101298465,76.97392441044674,58.37837934494019,51.869409469575686,64.8873492203047,62.16216325759888,55.82376418320413,68.50056233199362,366.0
368.0,77.77777910232544,67.38428538778592,88.17127281686496,82.22222328186035,69.55360820253384,94.89083836118687,55.55555641651153,42.5266232561449,68.58448957687816,63.333333730697625,53.241165172794936,73.42550228860031,87.027028799057,81.82827557528189,92.22578202283212,70.8108127117157,64.64770101298465,76.97392441044674,59.45945978164673,52.83921752953165,66.0797020337618,62.70270347595215,56.53959373759872,68.86581321430558,367.0
369.0,78.88888955116272,72.80308290323289,84.97469619909255,82.22222328186035,69.55360820253384,94.89083836118687,55.55555641651153,42.5266232561449,68.58448957687816,64.44444537162781,54.35227681372512,74.53661392953049,84.86486554145813,79.95516207388306,89.7745690090332,70.8108127117157,64.64770101298465,76.97392441044674,57.83783793449402,52.92813561531341,62.74754025367463,62.16216325759888,55.82376418320413,68.50056233199362,368.0
370.0,78.88888955116272,72.80308290323289,84.97469619909255,82.22222328186035,69.55360820253384,94.89083836118687,55.55555641651153,42.5266232561449,68.58448957687816,64.44444537162781,54.35227681372512,74.53661392953049,87.027028799057,84.7657868319061,89.28827076620792,70.27027130126953,64.2268432724155,76.31369933012357,57.83783793449402,52.92813561531341,62.74754025367463,62.16216325759888,55.82376418320413,68.50056233199362,369.0
371.0,75.55555701255798,70.58651735873632,80.52459666637965,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,64.44444537162781,54.35227681372512,74.53661392953049,86.48648858070374,84.57539031119546,88.39758685021201,70.27027130126953,64.2268432724155,76.31369933012357,57.29729771614075,51.43797917430348,63.156616257978015,62.16216325759888,55.82376418320413,68.50056233199362,370.0
372.0,80.0,73.66569193756924,86.33430806243076,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,64.44444537162781,54.35227681372512,74.53661392953049,83.78378510475159,79.510436635152,88.05713357435117,70.8108115196228,64.95149050336394,76.67013253588166,56.75675749778748,51.02346058191999,62.490054413654974,62.16216325759888,55.82376418320413,68.50056233199362,371.0
373.0,81.11111164093018,73.65755127166402,88.56467201019633,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,63.33333432674409,51.16172137095549,75.50494728253268,86.48648858070374,83.78378748893738,89.18918967247009,70.8108115196228,64.95149050336394,76.67013253588166,56.75675749778748,51.02346058191999,62.490054413654974,61.62162303924561,54.62585161088398,68.61739446760724,372.0
374.0,81.11111164093018,73.65755127166402,88.56467201019633,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,62.2222226858139,50.178064728335926,74.26638064329187,83.78378629684448,79.96158765048516,87.60598494320381,70.8108115196228,64.95149050336394,76.67013253588166,57.29729890823364,50.844684746573336,63.74991306989395,62.16216325759888,55.82376418320413,68.50056233199362,373.0
375.0,81.11111283302307,70.2813410669994,91.94088459904674,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,61.11111223697663,48.6885121028221,73.53371237113116,85.4054069519043,82.32385149461398,88.48696240919462,70.8108115196228,64.95149050336394,76.67013253588166,56.75675868988037,50.136516437765295,63.37700094199545,62.16216325759888,55.82376418320413,68.50056233199362,374.0
376.0,82.22222328186035,73.09351272050941,91.3509338432113,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,61.11111223697663,48.6885121028221,73.53371237113116,83.78378629684448,78.72749315521784,88.84007943847112,70.8108115196228,64.95149050336394,76.67013253588166,56.2162172794342,50.35689901253255,62.07553554633584,62.16216325759888,55.82376418320413,68.50056233199362,375.0
377.0,82.22222328186035,73.09351272050941,91.3509338432113,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,60.00000059604644,46.73629291761116,73.26370827448173,83.24324488639832,79.71935082334672,86.76713894944992,70.27027130126953,64.2268432724155,76.31369933012357,56.75675749778748,51.700465152661096,61.81304984291387,62.16216325759888,55.82376418320413,68.50056233199362,376.0
378.0,82.22222328186035,73.09351272050941,91.3509338432113,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,58.88888895511627,47.368643942464686,70.40913396776786,85.94594717025757,82.42205402149933,89.4698403190158,70.27027130126953,64.2268432724155,76.31369933012357,56.75675749778748,51.700465152661096,61.81304984291387,62.16216325759888,55.82376418320413,68.50056233199362,377.0
379.0,81.11111283302307,70.2813410669994,91.94088459904674,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,58.88888895511627,47.368643942464686,70.40913396776786,82.70270466804504,78.60385237560055,86.80155696048953,70.8108115196228,63.81503870962391,77.8065843296217,56.75675749778748,51.700465152661096,61.81304984291387,62.70270466804504,55.450591411047185,69.95481792504289,378.0
380.0,82.22222328186035,73.09351272050941,91.3509338432113,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,60.0,50.06192019255644,69.93807980744356,84.86486673355103,81.7833115376442,87.94642192945786,70.8108115196228,63.81503870962391,77.8065843296217,57.29729890823364,51.437979129185294,63.15661868728199,62.70270466804504,55.450591411047185,69.95481792504289,379.0
381.0,81.11111283302307,70.2813410669994,91.94088459904674,83.33333373069763,70.91073459614339,95.75593286525188,55.55555641651153,42.5266232561449,68.58448957687816,61.11111044883728,50.0,72.22222089767456,84.32432651519775,82.06308241081098,86.58557061958453,70.8108115196228,63.81503870962391,77.8065843296217,57.29729890823364,51.437979129185294,63.15661868728199,62.70270466804504,55.450591411047185,69.95481792504289,380.0
382.0,80.0000011920929,67.21015064238613,92.78985174179967,83.33333373069763,70.91073459614339,95.75593286525188,55.55555641651153,42.5266232561449,68.58448957687816,61.11111044883728,50.0,72.22222089767456,84.86486673355103,81.7833115376442,87.94642192945786,70.8108115196228,63.81503870962391,77.8065843296217,57.29729890823364,51.437979129185294,63.15661868728199,62.70270466804504,55.450591411047185,69.95481792504289,381.0
383.0,80.0000011920929,67.21015064238613,92.78985174179967,82.22222328186035,71.53589866543396,92.90854789828674,55.55555641651153,42.5266232561449,68.58448957687816,62.222222089767456,52.28414328192417,72.16030089761074,84.32432651519775,80.3155707554322,88.3330822749633,70.8108115196228,63.81503870962391,77.8065843296217,57.29729890823364,51.437979129185294,63.15661868728199,62.70270466804504,55.450591411047185,69.95481792504289,382.0
384.0,80.0000011920929,67.21015064238613,92.78985174179967,83.33333373069763,70.91073459614339,95.75593286525188,54.44444477558136,43.7581208563621,65.13076869480062,62.222222089767456,52.28414328192417,72.16030089761074,83.24324488639832,80.98200006959978,85.50448970319685,70.8108115196228,63.81503870962391,77.8065843296217,57.29729771614075,52.462557192297865,62.13203823998363,62.70270466804504,55.450591411047185,69.95481792504289,383.0
385.0,82.22222328186035,71.53589866543396,92.90854789828674,83.33333373069763,70.91073459614339,95.75593286525188,54.44444477558136,43.7581208563621,65.13076869480062,62.222222089767456,52.28414328192417,72.16030089761074,84.86486673355103,81.7833115376442,87.94642192945786,70.8108115196228,63.81503870962391,77.8065843296217,57.29729771614075,52.462557192297865,62.13203823998363,62.70270466804504,55.450591411047185,69.95481792504289,384.0
386.0,84.44444417953491,76.20422191927341,92.68466643979642,83.33333373069763,70.91073459614339,95.75593286525188,54.44444477558136,43.7581208563621,65.13076869480062,62.222222089767456,52.28414328192417,72.16030089761074,83.24324607849121,80.28258292167185,86.20390923531058,70.8108115196228,63.81503870962391,77.8065843296217,57.29729771614075,52.462557192297865,62.13203823998363,63.24324488639832,55.45683349059003,71.02965628220662,385.0
387.0,81.11111164093018,71.01894209868918,91.20328118317117,83.33333373069763,70.91073459614339,95.75593286525188,54.44444477558136,43.7581208563621,65.13076869480062,62.222222089767456,52.28414328192417,72.16030089761074,84.86486673355103,81.7833115376442,87.94642192945786,70.8108115196228,63.81503870962391,77.8065843296217,57.83783793449402,52.92813561531341,62.74754025367463,63.24324488639832,55.45683349059003,71.02965628220662,386.0
388.0,82.22222328186035,71.53589866543396,92.90854789828674,83.33333373069763,70.91073459614339,95.75593286525188,54.44444477558136,43.7581208563621,65.13076869480062,62.222222089767456,52.28414328192417,72.16030089761074,82.70270466804504,79.6211484266038,85.78426090948629,70.8108115196228,63.81503870962391,77.8065843296217,57.83783793449402,52.92813561531341,62.74754025367463,63.24324488639832,55.45683349059003,71.02965628220662,387.0
389.0,82.22222328186035,71.53589866543396,92.90854789828674,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,62.222222089767456,52.28414328192417,72.16030089761074,84.86486673355103,81.7833115376442,87.94642192945786,70.27027130126953,64.2268432724155,76.31369933012357,57.83783793449402,52.92813561531341,62.74754025367463,63.24324488639832,55.45683349059003,71.02965628220662,388.0
390.0,82.22222328186035,71.53589866543396,92.90854789828674,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,62.222222089767456,52.28414328192417,72.16030089761074,84.32432651519775,82.06308241081098,86.58557061958453,70.27027130126953,64.2268432724155,76.31369933012357,57.83783793449402,52.92813561531341,62.74754025367463,63.24324488639832,55.45683349059003,71.02965628220662,389.0
391.0,82.22222328186035,71.53589866543396,92.90854789828674,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,63.333332538604736,54.03711057565749,72.62955450155198,84.86486673355103,81.7833115376442,87.94642192945786,70.27027130126953,64.2268432724155,76.31369933012357,57.83783793449402,52.92813561531341,62.74754025367463,63.24324488639832,55.45683349059003,71.02965628220662,390.0
392.0,81.11111164093018,69.59086583782087,92.63135744403948,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,62.222222089767456,53.98200163785094,70.46244254168397,85.4054069519043,82.32385149461398,88.48696240919462,70.27027130126953,64.2268432724155,76.31369933012357,57.83783793449402,52.92813561531341,62.74754025367463,63.24324488639832,55.45683349059003,71.02965628220662,391.0
393.0,83.33333373069763,74.54922775782772,92.11743970356754,84.44444417953491,72.40028732179978,96.48860103727004,55.55555641651153,42.5266232561449,68.58448957687816,62.222222089767456,53.98200163785094,70.46244254168397,82.70270347595215,80.28533113152997,85.12007582037432,70.27027130126953,64.2268432724155,76.31369933012357,57.83783793449402,52.92813561531341,62.74754025367463,62.70270466804504,55.450591411047185,69.95481792504289,392.0
394.0,83.33333373069763,74.54922775782772,92.11743970356754,84.44444417953491,72.40028732179978,96.48860103727004,54.44444477558136,43.7581208563621,65.13076869480062,60.00000059604644,49.313676599359695,70.68632459273319,84.86486673355103,81.7833115376442,87.94642192945786,70.27027130126953,64.2268432724155,76.31369933012357,57.29729771614075,51.43797917430348,63.156616257978015,62.70270466804504,55.450591411047185,69.95481792504289,393.0
395.0,84.44444417953491,76.20422191927341,92.68466643979642,84.44444417953491,72.40028732179978,96.48860103727004,54.44444477558136,43.7581208563621,65.13076869480062,59.99999940395355,47.33138432462703,72.66861448328007,83.24324488639832,78.04449042314408,88.44199934965255,70.27027130126953,64.2268432724155,76.31369933012357,57.29729771614075,51.43797917430348,63.156616257978015,62.70270466804504,55.450591411047185,69.95481792504289,394.0
396.0,82.22222208976746,72.28414044972337,92.16030372981155,84.44444417953491,72.40028732179978,96.48860103727004,54.44444477558136,43.7581208563621,65.13076869480062,61.11111044883728,50.0,72.22222089767456,85.4054069519043,81.7793511564051,89.0314627474035,70.27027130126953,64.2268432724155,76.31369933012357,56.75675749778748,51.02346058191999,62.490054413654974,62.16216444969177,54.28249931251775,70.04182958686579,395.0
397.0,84.44444417953491,76.20422191927341,92.68466643979642,84.44444417953491,72.40028732179978,96.48860103727004,54.44444477558136,43.7581208563621,65.13076869480062,61.11111044883728,50.0,72.22222089767456,84.32432532310486,80.80043148862646,87.84821915758326,70.27027130126953,64.2268432724155,76.31369933012357,56.75675749778748,51.02346058191999,62.490054413654974,62.16216444969177,54.28249931251775,70.04182958686579,396.0
398.0,82.22222208976746,72.28414044972337,92.16030372981155,84.44444417953491,72.40028732179978,96.48860103727004,53.33333432674407,44.90791629330588,61.758752360182264,62.222222089767456,49.55360609559809,74.89083808393681,84.86486673355103,80.34238066201361,89.38735280508844,70.27027130126953,64.2268432724155,76.31369933012357,56.75675749778748,51.02346058191999,62.490054413654974,62.16216444969177,54.28249931251775,70.04182958686579,397.0
399.0,84.44444417953491,76.20422191927341,92.68466643979642,84.44444417953491,72.40028732179978,96.48860103727004,53.33333432674407,44.90791629330588,61.758752360182264,62.222222089767456,49.55360609559809,74.89083808393681,82.70270347595215,78.60385157652877,86.80155537537553,70.27027130126953,64.2268432724155,76.31369933012357,56.75675749778748,51.02346058191999,62.490054413654974,61.62162303924561,54.62585161088398,68.61739446760724,398.0
400.0,82.22222208976746,72.28414044972337,92.16030372981155,84.44444417953491,72.40028732179978,96.48860103727004,53.33333432674407,44.90791629330588,61.758752360182264,62.222222089767456,49.55360609559809,74.89083808393681,85.4054069519043,81.7793511564051,89.0314627474035,70.27027130126953,64.2268432724155,76.31369933012357,56.75675749778748,51.02346058191999,62.490054413654974,61.62162303924561,54.62585161088398,68.61739446760724,399.0


==> data/Mad_AccCurves_Wisconsin.csv <==
epochs,base_val_mean,base_val_min,base_val_max,GFI_val_mean,GFI_val_min,GFI_val_max,TFI_val_mean,TFI_val_min,TFI_val_max,MI_val_mean,MI_val_min,MI_val_max,base_test_mean,base_test_min,base_test_max,GFI_test_mean,GFI_test_min,GFI_test_max,TFI_test_mean,TFI_test_min,TFI_test_max,MI_test_mean,MI_test_min,MI_test_max,x
1.0,48.79999876022339,45.453359352250615,52.14663816819616,48.79999876022339,45.453359352250615,52.14663816819616,48.79999876022339,45.453359352250615,52.14663816819616,48.79999876022339,45.453359352250615,52.14663816819616,43.99999916553497,35.63339868647061,52.36659964459933,43.99999916553497,35.63339868647061,52.36659964459933,43.99999916553497,35.63339868647061,52.36659964459933,43.99999916553497,35.63339868647061,52.36659964459933,0.0
2.0,48.79999876022339,45.453359352250615,52.14663816819616,48.79999876022339,45.453359352250615,52.14663816819616,48.79999876022339,45.453359352250615,52.14663816819616,48.79999876022339,45.453359352250615,52.14663816819616,43.99999916553497,35.63339868647061,52.36659964459933,43.99999916553497,35.63339868647061,52.36659964459933,43.99999916553497,35.63339868647061,52.36659964459933,43.99999916553497,35.63339868647061,52.36659964459933,1.0
3.0,30.399999022483826,23.13363903230529,37.66635901266236,30.399999022483826,23.13363903230529,37.66635901266236,30.399999022483826,23.13363903230529,37.66635901266236,30.399999022483826,23.13363903230529,37.66635901266236,32.399998903274536,23.98572607971814,40.81427172683093,32.399998903274536,23.98572607971814,40.81427172683093,32.399998903274536,23.98572607971814,40.81427172683093,32.399998903274536,23.98572607971814,40.81427172683093,2.0
4.0,45.59999883174896,41.03929716794602,50.16070049555191,45.59999883174896,41.03929716794602,50.16070049555191,45.59999883174896,41.03929716794602,50.16070049555191,45.59999883174896,41.03929716794602,50.16070049555191,47.1999990940094,42.595654604894676,51.80434358312412,47.1999990940094,42.595654604894676,51.80434358312412,47.1999990940094,42.595654604894676,51.80434358312412,47.1999990940094,42.595654604894676,51.80434358312412,3.0
5.0,50.39999961853028,45.03343603714931,55.76656319991125,50.39999961853028,45.03343603714931,55.76656319991125,50.39999961853028,45.03343603714931,55.76656319991125,50.39999961853028,45.03343603714931,55.76656319991125,46.39999806880951,39.2725869723889,53.52740916523012,46.39999806880951,39.2725869723889,53.52740916523012,46.39999806880951,39.2725869723889,53.52740916523012,46.39999806880951,39.2725869723889,53.52740916523012,4.0
6.0,51.999999284744256,47.10101960450982,56.89897896497869,51.999999284744256,47.10101960450982,56.89897896497869,51.999999284744256,47.10101960450982,56.89897896497869,51.999999284744256,47.10101960450982,56.89897896497869,47.999998927116394,39.99999873340124,55.999999120831546,47.999998927116394,39.99999873340124,55.999999120831546,47.999998927116394,39.99999873340124,55.999999120831546,47.999998927116394,39.99999873340124,55.999999120831546,5.0
7.0,51.99999988079072,46.34314523090326,57.656854530678174,51.99999988079072,46.34314523090326,57.656854530678174,51.99999988079072,46.34314523090326,57.656854530678174,51.99999988079072,46.34314523090326,57.656854530678174,47.599998116493225,41.37103452792901,53.82896170505744,47.599998116493225,41.37103452792901,53.82896170505744,47.599998116493225,41.37103452792901,53.82896170505744,47.599998116493225,41.37103452792901,53.82896170505744,6.0
8.0,51.999999284744256,47.999998629093106,55.999999940395405,51.999999284744256,47.999998629093106,55.999999940395405,51.999999284744256,47.999998629093106,55.999999940395405,51.999999284744256,47.999998629093106,55.999999940395405,47.199997901916504,38.52820511831123,55.87179068552178,47.199997901916504,38.52820511831123,55.87179068552178,47.199997901916504,38.52820511831123,55.87179068552178,47.199997901916504,38.52820511831123,55.87179068552178,7.0
9.0,50.39999902248382,43.70671780214853,57.093280242819105,50.39999902248382,43.70671780214853,57.093280242819105,50.39999902248382,43.70671780214853,57.093280242819105,50.39999902248382,43.70671780214853,57.093280242819105,48.799999356269836,39.14598409909389,58.454014613445786,48.799999356269836,39.14598409909389,58.454014613445786,48.799999356269836,39.14598409909389,58.454014613445786,48.799999356269836,39.14598409909389,58.454014613445786,8.0
10.0,52.79999852180482,45.10584464304287,60.49415240056676,52.79999852180482,45.10584464304287,60.49415240056676,52.79999852180482,45.10584464304287,60.49415240056676,52.79999852180482,45.10584464304287,60.49415240056676,52.399998903274536,42.66346914640761,62.136528660141465,52.399998903274536,42.66346914640761,62.136528660141465,52.399998903274536,42.66346914640761,62.136528660141465,52.399998903274536,42.66346914640761,62.136528660141465,9.0
11.0,53.59999954700469,50.02229002997276,57.17770906403663,53.59999954700469,50.02229002997276,57.17770906403663,53.59999954700469,50.02229002997276,57.17770906403663,53.59999954700469,50.02229002997276,57.17770906403663,53.99999916553497,42.775027886673726,65.22497044439622,53.99999916553497,42.775027886673726,65.22497044439622,53.99999916553497,42.775027886673726,65.22497044439622,53.99999916553497,42.775027886673726,65.22497044439622,10.0
12.0,56.799999475479126,52.41821911337809,61.18177983758016,56.799999475479126,52.41821911337809,61.18177983758016,56.799999475479126,52.41821911337809,61.18177983758016,56.799999475479126,52.41821911337809,61.18177983758016,57.1999979019165,43.517894391682034,70.88210141215096,57.1999979019165,43.517894391682034,70.88210141215096,57.1999979019165,43.517894391682034,70.88210141215096,57.1999979019165,43.517894391682034,70.88210141215096,11.0
13.0,60.79999804496765,56.41821686669603,65.18177922323927,60.79999804496765,56.41821686669603,65.18177922323927,60.79999804496765,56.41821686669603,65.18177922323927,60.79999804496765,56.41821686669603,65.18177922323927,57.599998712539666,43.2891633516629,71.91083407341642,57.599998712539666,43.2891633516629,71.91083407341642,57.599998712539666,43.2891633516629,71.91083407341642,57.599998712539666,43.2891633516629,71.91083407341642,12.0
14.0,62.399998903274536,57.83929684739591,66.96070095915316,62.399998903274536,57.83929684739591,66.96070095915316,62.399998903274536,57.83929684739591,66.96070095915316,62.399998903274536,57.83929684739591,66.96070095915316,61.5999984741211,49.158133167729176,74.04186378051303,61.5999984741211,49.158133167729176,74.04186378051303,61.5999984741211,49.158133167729176,74.04186378051303,61.5999984741211,49.158133167729176,74.04186378051303,13.0
15.0,71.19999766349792,64.04458112843477,78.35541419856108,71.19999766349792,64.04458112843477,78.35541419856108,71.19999766349792,64.04458112843477,78.35541419856108,71.19999766349792,64.04458112843477,78.35541419856108,63.199998140335076,50.34698229549026,76.05301398517989,63.199998140335076,50.34698229549026,76.05301398517989,63.199998140335076,50.34698229549026,76.05301398517989,63.199998140335076,50.34698229549026,76.05301398517989,14.0
16.0,72.79999852180481,66.22732902153741,79.3726680220722,72.79999852180481,66.22732902153741,79.3726680220722,72.79999852180481,66.22732902153741,79.3726680220722,72.79999852180481,66.22732902153741,79.3726680220722,66.79999828338623,56.160449707601316,77.43954685917114,66.79999828338623,56.160449707601316,77.43954685917114,66.79999828338623,56.160449707601316,77.43954685917114,66.79999828338623,56.160449707601316,77.43954685917114,15.0
17.0,75.19999861717224,70.81821988741163,79.58177734693285,75.19999861717224,70.81821988741163,79.58177734693285,75.19999861717224,70.81821988741163,79.58177734693285,75.19999861717224,70.81821988741163,79.58177734693285,69.59999918937683,61.30542229449546,77.8945760842582,69.59999918937683,61.30542229449546,77.8945760842582,69.59999918937683,61.30542229449546,77.8945760842582,69.59999918937683,61.30542229449546,77.8945760842582,16.0
18.0,75.19999742507935,69.98463750321984,80.41535734693885,75.19999742507935,69.98463750321984,80.41535734693885,75.19999742507935,69.98463750321984,80.41535734693885,75.19999742507935,69.98463750321984,80.41535734693885,69.19999837875366,61.636931283790794,76.76306547371652,69.19999837875366,61.636931283790794,76.76306547371652,69.19999837875366,61.636931283790794,76.76306547371652,69.19999837875366,61.636931283790794,76.76306547371652,17.0
19.0,74.3999981880188,68.33370047388122,80.46629590215638,74.3999981880188,68.33370047388122,80.46629590215638,74.3999981880188,68.33370047388122,80.46629590215638,74.3999981880188,68.33370047388122,80.46629590215638,69.59999918937683,61.30542229449546,77.8945760842582,69.59999918937683,61.30542229449546,77.8945760842582,69.59999918937683,61.30542229449546,77.8945760842582,69.59999918937683,61.30542229449546,77.8945760842582,18.0
20.0,73.59999895095825,68.23343781304456,78.96656008887194,73.59999895095825,68.23343781304456,78.96656008887194,73.59999895095825,68.23343781304456,78.96656008887194,73.59999895095825,68.23343781304456,78.96656008887194,71.5999984741211,62.611117333010796,80.58887961523139,71.5999984741211,62.611117333010796,80.58887961523139,71.5999984741211,62.611117333010796,80.58887961523139,71.5999984741211,62.611117333010796,80.58887961523139,19.0
21.0,73.59999895095825,70.02229060012647,77.17770730179004,74.3999981880188,69.83929796182582,78.96069841421178,74.3999981880188,69.83929796182582,78.96069841421178,73.59999895095825,70.02229060012647,77.17770730179004,74.3999969959259,66.9972951634186,81.80269882843321,74.3999969959259,66.9972951634186,81.80269882843321,74.3999969959259,66.9972951634186,81.80269882843321,74.3999969959259,66.9972951634186,81.80269882843321,20.0
22.0,76.79999828338623,70.86704113327565,82.73295543349681,76.79999828338623,70.86704113327565,82.73295543349681,76.79999828338623,70.86704113327565,82.73295543349681,76.79999828338623,70.86704113327565,82.73295543349681,74.79999780654907,68.38127629909471,81.21871931400344,74.79999780654907,68.38127629909471,81.21871931400344,74.79999780654907,68.38127629909471,81.21871931400344,74.79999780654907,68.38127629909471,81.21871931400344,21.0
23.0,78.39999794960022,71.7067193117575,85.09327658744294,78.39999794960022,71.7067193117575,85.09327658744294,78.39999794960022,71.7067193117575,85.09327658744294,78.39999794960022,71.7067193117575,85.09327658744294,77.99999833106995,73.3095845028249,82.69041215931499,77.99999833106995,73.3095845028249,82.69041215931499,77.99999833106995,73.3095845028249,82.69041215931499,77.99999833106995,73.3095845028249,82.69041215931499,22.0
24.0,76.79999828338623,75.01114560737088,78.58885095940158,76.79999828338623,75.01114560737088,78.58885095940158,76.79999828338623,75.01114560737088,78.58885095940158,76.79999828338623,75.01114560737088,78.58885095940158,77.1999990940094,72.59565292200537,81.80434526601343,77.1999990940094,72.59565292200537,81.80434526601343,77.1999990940094,72.59565292200537,81.80434526601343,77.1999990940094,72.59565292200537,81.80434526601343,23.0
25.0,76.79999828338623,72.4182179212852,81.18177864548726,76.79999828338623,72.4182179212852,81.18177864548726,76.79999828338623,72.4182179212852,81.18177864548726,76.79999828338623,72.4182179212852,81.18177864548726,80.79999685287476,76.65270951926055,84.94728418648896,80.79999685287476,76.65270951926055,84.94728418648896,80.79999685287476,76.65270951926055,84.94728418648896,80.79999685287476,76.65270951926055,84.94728418648896,24.0
26.0,76.79999709129333,71.5846353408468,82.01535884173987,76.79999709129333,71.5846353408468,82.01535884173987,76.79999709129333,71.5846353408468,82.01535884173987,76.79999709129333,71.5846353408468,82.01535884173987,79.99999761581421,77.55050777569609,82.44948745593233,79.99999761581421,77.55050777569609,82.44948745593233,79.99999761581421,77.55050777569609,82.44948745593233,79.99999761581421,77.55050777569609,82.44948745593233,25.0
27.0,79.19999718666077,73.98463543621423,84.4153589371073,79.19999718666077,73.98463543621423,84.4153589371073,79.19999718666077,73.98463543621423,84.4153589371073,79.19999718666077,73.98463543621423,84.4153589371073,80.79999804496765,76.90128112037968,84.69871496955562,80.79999804496765,76.90128112037968,84.69871496955562,80.79999804496765,76.90128112037968,84.69871496955562,80.79999804496765,76.90128112037968,84.69871496955562,26.0
28.0,75.99999785423279,71.10102060734779,80.89897510111778,75.99999785423279,71.10102060734779,80.89897510111778,75.99999785423279,71.10102060734779,80.89897510111778,75.99999785423279,71.10102060734779,80.89897510111778,75.99999785423279,67.99999915063366,83.99999655783192,75.99999785423279,67.99999915063366,83.99999655783192,75.99999785423279,67.99999915063366,83.99999655783192,75.99999785423279,67.99999915063366,83.99999655783192,27.0
29.0,80.79999804496765,75.58463606594762,86.01536002398768,80.79999804496765,75.58463606594762,86.01536002398768,80.79999804496765,75.58463606594762,86.01536002398768,80.79999804496765,75.58463606594762,86.01536002398768,79.59999680519104,75.50121808098142,83.69877552940066,79.59999680519104,75.50121808098142,83.69877552940066,79.59999680519104,75.50121808098142,83.69877552940066,79.59999680519104,75.50121808098142,83.69877552940066,28.0
30.0,78.39999675750732,76.2091086168824,80.59088489813224,78.39999675750732,76.2091086168824,80.59088489813224,78.39999675750732,76.2091086168824,80.59088489813224,78.39999675750732,76.2091086168824,80.59088489813224,79.99999761581421,74.90098004266702,85.0990151889614,79.59999799728394,74.8250652502705,84.37493074429737,79.59999799728394,74.8250652502705,84.37493074429737,79.99999761581421,74.90098004266702,85.0990151889614,29.0
31.0,79.99999761581421,75.10101793557942,84.898977296049,79.99999761581421,75.10101793557942,84.898977296049,79.99999761581421,75.10101793557942,84.898977296049,79.99999761581421,75.10101793557942,84.898977296049,78.79999876022339,75.16681917527457,82.43317834517221,78.79999876022339,75.16681917527457,82.43317834517221,78.79999876022339,75.16681917527457,82.43317834517221,78.79999876022339,75.16681917527457,82.43317834517221,30.0
32.0,79.19999718666077,75.8533581348935,82.54663623842804,79.99999761581421,75.99999845027901,83.99999678134941,79.99999761581421,75.99999845027901,83.99999678134941,79.19999718666077,75.8533581348935,82.54663623842804,78.39999794960022,74.55292263703544,82.247073262165,77.99999833106995,74.83772180181963,81.16227486032027,77.99999833106995,74.83772180181963,81.16227486032027,78.39999794960022,74.55292263703544,82.247073262165,31.0
33.0,78.39999794960022,74.82229026516863,81.9777056340318,78.39999794960022,74.82229026516863,81.9777056340318,78.39999794960022,74.82229026516863,81.9777056340318,78.39999794960022,74.82229026516863,81.9777056340318,77.59999752044678,73.03929624871917,82.16069879217439,77.59999752044678,73.03929624871917,82.16069879217439,77.59999752044678,73.03929624871917,82.16069879217439,77.59999752044678,73.03929624871917,82.16069879217439,32.0
34.0,79.99999761581421,75.99999845027901,83.99999678134941,79.99999761581421,75.99999845027901,83.99999678134941,79.99999761581421,75.99999845027901,83.99999678134941,79.99999761581421,75.99999845027901,83.99999678134941,79.99999761581421,76.25834140786046,83.74165382376796,79.99999761581421,76.25834140786046,83.74165382376796,79.99999761581421,76.25834140786046,83.74165382376796,79.99999761581421,76.25834140786046,83.74165382376796,33.0
35.0,80.79999685287476,77.45335708869572,84.14663661705379,80.79999685287476,77.45335708869572,84.14663661705379,80.79999685287476,77.45335708869572,84.14663661705379,80.79999685287476,77.45335708869572,84.14663661705379,79.9999988079071,76.25834180345336,83.74165581236085,79.9999988079071,76.25834180345336,83.74165581236085,79.9999988079071,76.25834180345336,83.74165581236085,79.9999988079071,76.25834180345336,83.74165581236085,34.0
36.0,83.19999814033508,77.98463547559494,88.41536080507522,83.19999814033508,77.98463547559494,88.41536080507522,83.19999814033508,77.98463547559494,88.41536080507522,83.19999814033508,77.98463547559494,88.41536080507522,79.59999799728394,76.9923167792001,82.20767921536778,79.59999799728394,76.9923167792001,82.20767921536778,79.59999799728394,76.9923167792001,82.20767921536778,79.59999799728394,76.9923167792001,82.20767921536778,35.0
37.0,80.79999685287476,76.41821567460313,85.18177803114638,81.5999972820282,77.0392949647658,86.1606995992906,81.5999972820282,77.0392949647658,86.1606995992906,80.79999685287476,76.41821567460313,85.18177803114638,79.9999988079071,76.53589791543669,83.46409970037752,79.59999918937683,76.02229083854505,83.17770754020862,79.59999918937683,76.02229083854505,83.17770754020862,79.9999988079071,76.53589791543669,83.46409970037752,36.0
38.0,81.5999972820282,77.0392949647658,86.1606995992906,81.5999972820282,77.0392949647658,86.1606995992906,81.5999972820282,77.0392949647658,86.1606995992906,81.5999972820282,77.0392949647658,86.1606995992906,79.99999761581421,75.75735816500216,84.24263706662626,79.99999761581421,75.75735816500216,84.24263706662626,79.99999761581421,75.75735816500216,84.24263706662626,79.99999761581421,75.75735816500216,84.24263706662626,37.0
39.0,82.39999651908875,78.82228583585655,85.97770720232094,82.39999651908875,78.82228583585655,85.97770720232094,82.39999651908875,78.82228583585655,85.97770720232094,82.39999651908875,78.82228583585655,85.97770720232094,79.99999761581421,75.52786326017468,84.47213197145373,79.99999761581421,75.52786326017468,84.47213197145373,80.39999723434448,75.62506436250293,85.17493010618604,79.99999761581421,75.52786326017468,84.47213197145373,38.0
40.0,75.99999785423279,66.2020397104386,85.79795599802698,75.99999785423279,66.2020397104386,85.79795599802698,76.79999709129333,67.67859376368745,85.92140041889922,75.99999785423279,66.2020397104386,85.79795599802698,74.3999981880188,66.73188332193051,82.06811305410709,74.3999981880188,66.73188332193051,82.06811305410709,77.59999752044678,69.9318820325146,85.26811300837896,74.3999981880188,66.73188332193051,82.06811305410709,39.0
41.0,68.7999975681305,48.72015755823491,88.87983757802607,68.7999975681305,48.72015755823491,88.87983757802607,68.7999975681305,48.72015755823491,88.87983757802607,68.7999975681305,48.72015755823491,88.87983757802607,69.99999821186066,55.85786311496522,84.14213330875609,69.99999821186066,55.85786311496522,84.14213330875609,69.59999799728394,54.6735115706793,84.52648442388856,69.99999821186066,55.85786311496522,84.14213330875609,40.0
42.0,71.99999690055847,59.03851682813893,84.96147697297802,71.19999766349792,57.22860053831012,85.17139478868573,74.3999969959259,63.22860665118809,85.57138734066372,71.99999690055847,59.03851682813893,84.96147697297802,74.3999993801117,65.4111182390014,83.38888052122199,74.3999993801117,65.4111182390014,83.38888052122199,76.79999947547913,70.86704152165969,82.73295742929857,74.3999993801117,65.4111182390014,83.38888052122199,41.0
43.0,72.79999732971191,60.66739846249969,84.93259619692414,73.59999656677246,62.79259229793754,84.40740083560739,72.79999613761902,61.00169131203038,84.59830096320766,72.79999732971191,60.66739846249969,84.93259619692414,77.59999752044678,72.82506377480775,82.37493126608581,77.59999752044678,72.82506377480775,82.37493126608581,73.99999856948853,65.87596130939704,82.12403582958001,77.59999752044678,72.82506377480775,82.37493126608581,42.0
44.0,75.99999785423279,66.61916765619212,85.38082805227346,75.99999785423279,66.61916765619212,85.38082805227346,76.79999709129333,68.12820430768805,85.47178987489862,75.99999785423279,66.61916765619212,85.38082805227346,75.99999904632568,68.00000071525574,83.99999737739563,75.59999942779541,68.06342321113266,83.13657564445816,76.39999866485596,69.70671904744702,83.09327828226489,75.99999904632568,68.00000071525574,83.99999737739563,43.0
45.0,75.99999785423279,68.51668384532532,83.48331186314026,75.99999785423279,68.51668384532532,83.48331186314026,75.99999785423279,68.51668384532532,83.48331186314026,75.99999785423279,68.51668384532532,83.48331186314026,75.99999785423279,67.75378796188492,84.24620774658065,75.99999785423279,67.75378796188492,84.24620774658065,78.7999975681305,70.72534707754913,86.87464805871186,75.99999785423279,67.75378796188492,84.24620774658065,44.0
46.0,76.79999828338623,70.22732660666509,83.37266996010737,76.79999828338623,70.22732660666509,83.37266996010737,76.79999828338623,70.22732660666509,83.37266996010737,76.79999828338623,70.22732660666509,83.37266996010737,76.39999747276306,70.17103393204356,82.62896101348257,75.19999742507935,67.12534671304698,83.27464813711171,76.79999709129333,67.35542323643688,86.24457094614979,76.39999747276306,70.17103393204356,82.62896101348257,45.0
47.0,66.39999866485596,48.37778920652168,84.42220812319023,64.79999899864197,45.7421913586363,83.85780663864765,63.999998569488525,45.45276094861832,82.54723619035873,66.39999866485596,48.37778920652168,84.42220812319023,73.19999814033508,57.47740488784081,88.92259139282935,73.19999814033508,57.47740488784081,88.92259139282935,71.99999809265137,57.10033567510173,86.899660510201,73.19999814033508,57.47740488784081,88.92259139282935,46.0
48.0,74.3999981880188,64.76672292592633,84.03327345011127,77.59999752044678,67.96672176336477,87.23327327752878,74.3999981880188,63.22860602922066,85.57139034681694,74.3999981880188,64.76672292592633,84.03327345011127,75.99999904632568,69.83558512070975,82.16441297194162,77.1999990940094,72.59565292200537,81.80434526601343,74.79999899864197,70.19565282663794,79.404345170646,76.39999985694885,70.50084805039053,82.29915166350717,47.0
49.0,68.79999816417694,55.11789356484388,82.48210276351,68.7999975681305,56.02502189562024,81.57497324064074,66.39999747276306,54.20163712654187,78.59835781898425,68.79999816417694,55.11789356484388,82.48210276351,69.99999821186066,53.75192167405122,86.2480747496701,72.39999771118164,60.20163736496045,84.59835805740283,70.79999804496765,57.94698396233697,83.65301212759833,69.99999821186066,53.75192167405122,86.2480747496701,48.0
50.0,73.59999775886536,63.16927402939914,84.03072148833158,72.79999732971191,63.25012871498069,82.34986594444314,71.19999766349792,60.84625504224766,81.55374028474819,73.59999775886536,63.16927402939914,84.03072148833158,74.79999780654907,68.53900829969373,81.06098731340441,73.99999737739563,66.51668297023798,81.48331178455328,73.99999737739563,66.51668297023798,81.48331178455328,74.3999981880188,67.85782834042419,80.9421680356134,49.0
51.0,75.19999861717224,66.52820610850245,83.87179112584204,67.99999833106995,51.266797729147186,84.7331989329927,74.3999981880188,66.1054229459124,82.6945734301252,74.3999981880188,62.87611204904265,85.92388432699494,75.19999980926514,67.63693295073297,82.7630666677973,66.39999747276306,53.64068791643082,79.1593070290953,74.3999993801117,68.01251154385622,80.78748721636717,73.59999775886536,65.42687214734683,81.77312337038389,50.0
52.0,76.79999828338623,69.10584502436375,84.49415154240872,75.1999980211258,59.350708189261354,91.04928785299023,77.59999752044678,73.03929624871917,82.16069879217439,75.19999861717224,64.84625553537639,85.5537416989681,74.3999981880188,67.13363754161468,81.66635883442292,69.59999799728394,59.460964540992435,79.73903145357544,72.79999852180481,66.86703875964037,78.73295828396925,72.79999732971191,63.4619024453464,82.13809221407743,51.0
53.0,76.79999828338623,68.12820494990939,85.47179161686307,74.3999969959259,64.36007746591913,84.43991652593267,75.19999742507935,61.51789378415303,88.88210106600566,76.79999709129333,66.44625493058885,87.15373925199782,73.99999737739563,65.2821989159959,82.71779583879535,75.59999704360962,66.72306117767644,84.4769329095428,72.79999732971191,64.60243813624766,80.99755652317617,71.99999809265137,63.05572704897236,80.94426913633038,52.0
54.0,77.59999752044678,70.90671656726575,84.29327847362781,77.59999871253967,68.39130714525008,86.80869027982926,76.79999828338623,67.250128919686,86.34986764708646,78.39999675750732,68.36007770244186,88.43991581257279,76.39999866485596,69.27258773569,83.52740959402192,74.3999981880188,70.30121859128667,78.49877778475093,73.19999814033508,63.24007904363256,83.1599172370376,72.79999852180481,62.74017809684952,82.8598189467601,53.0
55.0,79.99999642372131,75.10101674348688,84.89897610395575,74.3999969959259,67.70671800187729,81.09327598997452,76.79999828338623,69.10584502436375,84.49415154240872,77.59999632835388,69.80256186764767,85.3974307890601,80.39999723434448,75.03343387509693,85.76656059359203,73.60000014305115,68.23343722807029,78.96656305803201,74.3999981880188,65.3005483416343,83.4994480344033,75.99999785423279,70.90097852767063,81.09901718079495,54.0
56.0,82.39999771118164,77.83929565530302,86.96069976706026,77.59999632835388,74.0222886439223,81.17770401278547,78.39999675750732,71.7067158043263,85.09327771068835,78.39999675750732,72.33369825732684,84.4662952576878,81.19999766349792,77.30128043314483,85.09871489385102,75.99999904632568,70.16904862346446,81.8309494691869,77.59999752044678,69.8025626010922,85.39743243980135,78.39999914169312,73.83929878480839,82.96069949857784,55.0
57.0,82.39999771118164,77.83929565530302,86.96069976706026,76.79999589920044,69.64457986393754,83.95541193446334,79.9999988079071,71.51471779894098,88.48527981687323,76.79999709129333,71.5846376265807,82.01535655600597,78.79999876022339,73.98336230477761,83.61663521566916,76.39999747276306,72.55292185032867,80.24707309519745,75.19999742507935,68.78127433899479,81.6187205111639,78.79999876022339,74.65271142660919,82.94728609383759,56.0
58.0,81.5999972820282,75.53369603069807,87.66629853335833,75.99999666213989,70.34314464643043,81.65684867784935,79.99999761581421,74.34314349276231,85.65685173886611,78.39999675750732,71.7067158043263,85.09327771068835,80.79999685287476,76.65270951926055,84.94728418648896,76.79999828338623,73.76685099840303,79.83314556836943,75.19999861717224,69.43805503045735,80.96194220388713,78.39999914169312,73.83929878480839,82.96069949857784,57.0
59.0,79.99999642372131,75.10101674348688,84.89897610395575,78.39999675750732,72.33369629222003,84.46629722279462,78.39999675750732,76.2091086168824,80.59088489813224,76.79999828338623,69.10584502436375,84.49415154240872,81.19999766349792,76.38336120805215,86.0166341189437,78.39999914169312,73.83929878480839,82.96069949857784,76.39999866485596,71.22312792991285,81.57686939979907,78.79999876022339,74.65271142660919,82.94728609383759,58.0
60.0,78.39999675750732,73.83929548577972,82.96069802923493,77.59999632835388,72.23343341337302,82.96655924333474,79.99999642372131,74.34314124699803,85.6568516004446,74.3999981880188,69.83929796182582,78.96069841421178,81.99999690055847,77.30958243692578,86.69041136419116,77.99999952316284,74.2583425187091,81.74165652761658,77.99999833106995,73.30958259666149,82.69041406547841,78.79999876022339,74.65271142660919,82.94728609383759,59.0
61.0,79.19999718666077,75.8533581348935,82.54663623842804,78.39999675750732,73.83929548577972,82.96069802923493,77.59999632835388,74.0222886439223,81.17770401278547,77.59999871253967,70.3336385583045,84.86635886677485,81.99999690055847,77.99999773502327,85.99999606609367,79.99999761581421,75.99999845027901,83.99999678134941,75.99999785423279,72.25834244277965,79.74165326568593,79.19999837875366,74.38336217080254,84.01663458670478,60.0
62.0,79.99999642372131,77.17156988903054,82.82842295841209,79.99999642372131,74.34314124699803,85.6568516004446,79.99999642372131,77.17156988903054,82.82842295841209,76.79999828338623,68.12820494990939,85.47179161686307,82.39999651908875,77.42003819754984,87.37995484062765,81.19999647140503,78.1668464352716,84.23314650753846,75.99999785423279,71.30958211982433,80.69041358864125,79.99999761581421,75.99999845027901,83.99999678134941,61.0
63.0,79.19999599456787,74.81821563246685,83.5817763566689,79.99999642372131,74.34314124699803,85.6568516004446,79.99999642372131,75.10101674348688,84.89897610395575,76.79999828338623,68.12820494990939,85.47179161686307,82.79999613761902,78.1956516485043,87.40434062673374,80.39999723434448,75.83929491708209,84.96069955160688,76.79999947547913,71.9833615350642,81.61663741589405,79.59999799728394,75.5012184005518,83.69877759401606,62.0
64.0,78.39999675750732,73.83929548577972,82.96069802923493,79.99999642372131,74.34314124699803,85.6568516004446,79.19999718666077,73.98463543621423,84.4153589371073,77.59999752044678,67.96672176336477,87.23327327752878,81.5999972820282,76.2334361441145,86.96655841994189,79.59999680519104,75.50121808098142,83.69877552940066,77.59999871253967,74.31366450651907,80.88633291856027,80.39999842643738,76.30121882970525,84.4987780231695,63.0
65.0,78.39999675750732,73.83929548577972,82.96069802923493,79.19999718666077,73.26703782635062,85.13295654697092,79.19999718666077,73.98463543621423,84.4153589371073,78.39999794960022,67.96927353441386,88.83072236478658,81.99999690055847,77.99999773502327,85.99999606609367,79.99999642372131,76.25834021576803,83.7416526316746,79.59999680519104,77.9266762106892,81.27331739969289,81.19999766349792,78.16684723434349,84.23314809265236,64.0
66.0,79.99999642372131,77.17156988903054,82.82842295841209,79.19999718666077,73.26703782635062,85.13295654697092,80.79999804496765,75.58463606594762,86.01536002398768,79.99999761581421,72.5166836069065,87.48331162472192,81.5999972820282,77.26410157756483,85.93589298649157,83.59999895095825,80.99231796144824,86.20767994046827,80.39999723434448,77.43351805650697,83.366476412182,81.5999984741211,78.31366372398739,84.8863332242548,65.0
67.0,79.19999718666077,75.8533581348935,82.54663623842804,79.19999718666077,73.26703782635062,85.13295654697092,81.5999972820282,77.0392949647658,86.1606995992906,80.79999804496765,73.10584525074991,88.4941508391854,82.39999651908875,78.30121692235662,86.49877611582087,82.39999771118164,77.62506321657335,87.17493220578993,80.39999723434448,77.43351805650697,83.366476412182,79.59999680519104,76.63351802920823,82.56647558117385,66.0
68.0,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,74.34314124699803,85.6568516004446,80.79999804496765,75.58463606594762,86.01536002398768,79.99999642372131,75.10101674348688,84.89897610395575,82.39999651908875,78.30121692235662,86.49877611582087,82.39999771118164,77.83929565530302,86.96069976706026,79.59999799728394,76.02228981305207,83.1777061815158,78.7999975681305,75.166818475351,82.43317666091,67.0
69.0,79.19999718666077,75.8533581348935,82.54663623842804,80.79999685287476,74.86703709071031,86.7329566150392,81.5999972820282,77.0392949647658,86.1606995992906,78.39999794960022,73.03343503461936,83.76656086458108,82.79999613761902,79.16681606050143,86.4331762147366,81.5999972820282,77.0392949647658,86.1606995992906,80.39999723434448,77.43351805650697,83.366476412182,79.59999680519104,76.63351802920823,82.56647558117385,68.0
70.0,80.79999566078186,79.01114031916576,82.58885100239796,82.39999771118164,77.83929565530302,86.96069976706026,80.79999685287476,76.41821567460313,85.18177803114638,79.19999718666077,73.98463543621423,84.4153589371073,81.99999690055847,78.25833989610473,85.74165390501221,81.99999690055847,77.99999549984916,85.99999830126778,80.79999804496765,77.76684800883422,83.83314808110109,80.39999723434448,76.06410221721998,84.73589225146898,69.0
71.0,80.79999566078186,79.01114031916576,82.58885100239796,83.19999814033508,78.81821777823406,87.58177850243611,80.79999685287476,76.41821567460313,85.18177803114638,79.19999718666077,73.98463543621423,84.4153589371073,81.99999690055847,78.25833989610473,85.74165390501221,81.99999690055847,78.83771942887611,85.16227437224083,79.59999799728394,76.31366270303668,82.88633329153119,80.39999723434448,76.06410221721998,84.73589225146898,70.0
72.0,79.99999642372131,77.17156988903054,82.82842295841209,82.39999771118164,78.82228969355019,85.97770572881309,79.19999599456787,74.81821563246685,83.5817763566689,80.79999804496765,74.22732691235994,87.37266917757536,82.79999732971191,79.76684768660013,85.8331469728237,81.99999690055847,78.83771942887611,85.16227437224083,79.59999799728394,76.31366270303668,82.88633329153119,80.79999804496765,75.98336183701653,85.61663425291877,71.0
73.0,81.5999960899353,79.40910468462954,83.79088749524107,81.5999972820282,76.23343392278065,86.96656064127575,79.19999599456787,74.81821563246685,83.5817763566689,80.79999804496765,74.22732691235994,87.37266917757536,83.19999694824219,79.8533577183721,86.54663617811228,81.99999809265137,79.55050825253397,84.44948793276876,80.79999685287476,77.16681726792594,84.43317643782358,80.39999723434448,75.62506436250293,85.17493010618604,72.0
74.0,81.5999960899353,79.40910468462954,83.79088749524107,83.19999814033508,78.81821777823406,87.58177850243611,79.19999599456787,74.81821563246685,83.5817763566689,80.79999804496765,74.22732691235994,87.37266917757536,83.59999656677246,80.02228888234087,87.17770425120405,81.99999809265137,79.55050825253397,84.44948793276876,79.99999761581421,76.25834140786046,83.74165382376796,81.19999647140503,76.5956519822903,85.80434096051975,73.0
75.0,80.79999685287476,77.45335708869572,84.14663661705379,81.5999972820282,78.02228893119641,85.17770563285998,78.39999675750732,73.83929548577972,82.96069802923493,80.79999804496765,74.22732691235994,87.37266917757536,83.99999618530273,81.17156965061196,86.82842271999351,82.79999732971191,80.51964682453924,85.08034783488459,79.99999761581421,76.25834140786046,83.74165382376796,80.79999685287476,75.7800383939596,85.81995531178991,74.0
76.0,80.79999685287476,77.45335708869572,84.14663661705379,82.39999771118164,77.83929565530302,86.96069976706026,78.39999675750732,73.83929548577972,82.96069802923493,80.79999804496765,74.22732691235994,87.37266917757536,83.99999618530273,81.17156965061196,86.82842271999351,83.19999694824219,80.51671615715125,85.88327773933312,81.5999972820282,77.75292134972376,85.44707321433263,81.19999647140503,76.5956519822903,85.80434096051975,75.0
77.0,80.79999685287476,77.45335708869572,84.14663661705379,82.39999771118164,77.83929565530302,86.96069976706026,79.99999761581421,73.67544173001792,86.3245535016105,80.79999804496765,74.22732691235994,87.37266917757536,83.59999656677246,80.9923160344088,86.20767709913612,82.79999613761902,79.76684610148558,85.83314617375245,80.79999685287476,76.65270951926055,84.94728418648896,80.79999685287476,76.65270951926055,84.94728418648896,76.0
78.0,82.39999651908875,76.33369683984411,88.46629619833338,82.39999771118164,77.83929565530302,86.96069976706026,79.99999761581421,73.67544173001792,86.3245535016105,79.99999761581421,74.34314349276232,85.6568517388661,83.19999694824219,80.91964618168609,85.48034771479828,83.59999656677246,80.02228638334019,87.17770675020473,80.79999685287476,76.90127962252166,84.69871408322786,80.79999685287476,76.65270951926055,84.94728418648896,77.0
79.0,80.79999685287476,77.45335708869572,84.14663661705379,82.39999651908875,76.33369683984411,88.46629619833338,80.79999804496765,73.64457951070386,87.95541657923144,79.19999718666077,73.98463543621423,84.4153589371073,83.59999656677246,80.9923160344088,86.20767709913612,84.3999969959259,81.43351641159825,87.36647758025356,81.19999766349792,76.38335935184078,86.01663597515507,80.39999723434448,75.83929687745976,84.9606975912292,78.0
80.0,80.79999566078186,79.01114031916576,82.58885100239796,82.39999771118164,77.83929565530302,86.96069976706026,80.79999685287476,74.86703709071031,86.7329566150392,79.99999761581421,73.67544173001792,86.3245535016105,83.19999694824219,80.91964618168609,85.48034771479828,83.99999737739563,80.25833957644113,87.74165517835013,81.19999647140503,77.30127954681706,85.098713395993,80.79999685287476,76.65270951926055,84.94728418648896,79.0
81.0,81.5999960899353,79.40910468462954,83.79088749524107,82.39999771118164,77.83929565530302,86.96069976706026,81.5999972820282,74.9067156164354,88.29327894762099,79.99999761581421,74.34314349276232,85.6568517388661,83.99999618530273,81.55050634518534,86.44948602542013,83.99999618530273,80.53589529283283,87.46409707777264,81.99999690055847,78.83771942887611,85.16227437224083,80.79999685287476,76.65270951926055,84.94728418648896,80.0
82.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999814033508,78.81821777823406,87.58177850243611,81.5999972820282,74.9067156164354,88.29327894762099,81.5999972820282,75.53369603069807,87.66629853335833,83.59999656677246,81.40910597763666,85.79088715590827,84.39999580383301,81.79231481432299,87.00767679334302,82.39999651908875,79.7923153010049,85.00767773717259,81.5999960899353,77.2641005229397,85.9358916569309,81.0
83.0,79.99999642372131,77.17156988903054,82.82842295841209,82.39999771118164,77.83929565530302,86.96069976706026,80.79999685287476,74.86703709071031,86.7329566150392,81.5999972820282,75.53369603069807,87.66629853335833,83.59999656677246,81.40910597763666,85.79088715590827,84.79999661445618,81.76684539925871,87.83314782965364,82.39999651908875,79.7923153010049,85.00767773717259,81.5999960899353,77.2641005229397,85.9358916569309,82.0
84.0,81.5999960899353,79.40910468462954,83.79088749524107,82.39999771118164,75.7067188952361,89.09327652712719,79.99999642372131,75.10101674348688,84.89897610395575,82.39999771118164,76.33369665636228,88.466298766001,83.59999656677246,80.9923160344088,86.20767709913612,84.79999661445618,81.76684539925871,87.83314782965364,81.19999766349792,80.10455032850462,82.29544499849123,82.39999651908875,78.06410095209314,86.73589208608435,83.0
85.0,81.5999972820282,77.0392949647658,86.1606995992906,82.39999771118164,75.7067188952361,89.09327652712719,79.99999642372131,75.10101674348688,84.89897610395575,82.39999771118164,76.33369665636228,88.466298766001,84.39999580383301,81.79231481432299,87.00767679334302,84.79999661445618,81.76684539925871,87.83314782965364,80.39999842643738,77.79231720835354,83.00767964452122,82.39999651908875,78.06410095209314,86.73589208608435,84.0
86.0,80.79999566078186,79.01114031916576,82.58885100239796,82.39999771118164,75.7067188952361,89.09327652712719,79.99999642372131,75.10101674348688,84.89897610395575,81.5999972820282,76.23343392278065,86.96656064127575,83.59999656677246,81.40910597763666,85.79088715590827,84.79999661445618,81.76684539925871,87.83314782965364,80.79999804496765,77.76684800883422,83.83314808110109,82.39999651908875,78.06410095209314,86.73589208608435,85.0
87.0,79.99999642372131,77.17156988903054,82.82842295841209,82.39999771118164,75.7067188952361,89.09327652712719,79.99999642372131,75.10101674348688,84.89897610395575,80.79999685287476,75.58463464528157,86.01535906046794,83.99999618530273,81.55050634518534,86.44948602542013,84.3999969959259,81.43351641159825,87.36647758025356,80.79999804496765,77.76684800883422,83.83314808110109,82.39999651908875,78.06410095209314,86.73589208608435,86.0
88.0,80.79999685287476,77.45335708869572,84.14663661705379,82.39999771118164,75.7067188952361,89.09327652712719,80.79999685287476,74.86703709071031,86.7329566150392,81.5999972820282,75.53369603069807,87.66629853335833,83.99999618530273,81.55050634518534,86.44948602542013,84.79999780654907,82.51964703999298,87.08034857310517,81.19999766349792,77.8533578993189,84.54663742767696,81.99999690055847,77.99999773502327,85.99999606609367,87.0
89.0,80.79999685287476,77.45335708869572,84.14663661705379,82.39999771118164,77.83929565530302,86.96069976706026,80.79999685287476,74.86703709071031,86.7329566150392,81.5999972820282,75.53369603069807,87.66629853335833,83.59999656677246,80.9923160344088,86.20767709913612,84.79999780654907,82.51964703999298,87.08034857310517,81.19999766349792,77.05271032988372,85.34728499711213,82.39999651908875,79.1136612248415,85.686331813336,88.0
90.0,79.99999642372131,77.17156988903054,82.82842295841209,83.99999737739563,78.34314430801501,89.65685044677625,80.79999685287476,74.86703709071031,86.7329566150392,81.5999972820282,75.53369603069807,87.66629853335833,83.19999694824219,80.91964618168609,85.48034771479828,84.79999780654907,82.51964703999298,87.08034857310517,81.19999766349792,77.05271032988372,85.34728499711213,82.39999651908875,79.1136612248415,85.686331813336,89.0
91.0,80.79999685287476,77.45335708869572,84.14663661705379,83.99999737739563,78.34314430801501,89.65685044677625,80.79999685287476,74.86703709071031,86.7329566150392,83.19999814033508,76.62732646361394,89.77266981705623,83.99999618530273,81.55050634518534,86.44948602542013,84.79999780654907,82.51964703999298,87.08034857310517,80.39999842643738,77.79231720835354,83.00767964452122,82.39999651908875,79.1136612248415,85.686331813336,90.0
92.0,79.99999642372131,77.17156988903054,82.82842295841209,83.19999694824219,77.26703899442273,89.13295490206164,80.79999685287476,74.86703709071031,86.7329566150392,83.19999814033508,76.62732646361394,89.77266981705623,83.19999694824219,80.91964618168609,85.48034771479828,84.79999780654907,82.51964703999298,87.08034857310517,81.19999766349792,77.5668180785491,84.83317724844675,82.79999613761902,79.16681606050143,86.4331762147366,91.0
93.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999694824219,77.26703899442273,89.13295490206164,79.99999642372131,75.10101674348688,84.89897610395575,82.39999771118164,76.33369665636228,88.466298766001,83.99999618530273,81.55050634518534,86.44948602542013,84.79999780654907,82.51964703999298,87.08034857310517,81.19999766349792,77.5668180785491,84.83317724844675,82.39999651908875,78.82228833485688,85.97770470332061,92.0
94.0,79.19999718666077,75.8533581348935,82.54663623842804,83.19999694824219,77.26703899442273,89.13295490206164,79.99999642372131,75.10101674348688,84.89897610395575,83.19999814033508,78.81821777823406,87.58177850243611,83.59999656677246,80.9923160344088,86.20767709913612,85.19999742507935,82.91964691990667,87.48034793025202,81.19999885559082,76.5956525541339,85.80434515704773,81.5999960899353,77.2641005229397,85.9358916569309,93.0
95.0,79.19999718666077,73.98463543621423,84.4153589371073,83.99999737739563,78.34314430801501,89.65685044677625,79.99999642372131,75.10101674348688,84.89897610395575,83.19999814033508,78.81821777823406,87.58177850243611,83.19999694824219,80.91964618168609,85.48034771479828,84.79999780654907,82.51964703999298,87.08034857310517,81.19999766349792,77.8533578993189,84.54663742767696,81.5999972820282,77.75292134972376,85.44707321433263,94.0
96.0,81.5999960899353,79.40910468462954,83.79088749524107,83.99999737739563,78.34314430801501,89.65685044677625,79.99999642372131,75.10101674348688,84.89897610395575,82.39999771118164,78.82228969355019,85.97770572881309,83.59999656677246,80.02228888234087,87.17770425120405,84.3999981880188,81.79231765565514,87.00767872038246,81.5999972820282,78.63351810419068,84.56647645986571,81.5999972820282,77.75292134972376,85.44707321433263,95.0
97.0,79.99999761581421,75.99999845027901,83.99999678134941,83.99999737739563,78.34314430801501,89.65685044677625,79.99999642372131,75.10101674348688,84.89897610395575,83.99999856948853,79.10101888925409,88.89897824972296,83.19999694824219,80.91964618168609,85.48034771479828,83.99999737739563,80.83771896328095,87.16227579151031,81.19999885559082,76.5956525541339,85.80434515704773,81.99999690055847,78.83771942887611,85.16227437224083,96.0
98.0,79.19999599456787,74.81821563246685,83.5817763566689,83.99999737739563,78.34314430801501,89.65685044677625,79.99999642372131,75.10101674348688,84.89897610395575,83.99999856948853,79.10101888925409,88.89897824972296,83.19999575614929,80.16684532699486,86.23314618530372,83.99999737739563,80.83771896328095,87.16227579151031,81.19999885559082,76.5956525541339,85.80434515704773,82.39999651908875,78.82228833485688,85.97770470332061,97.0
99.0,80.79999685287476,77.45335708869572,84.14663661705379,82.39999771118164,77.83929565530302,86.96069976706026,79.99999642372131,75.10101674348688,84.89897610395575,83.99999856948853,79.10101888925409,88.89897824972296,83.59999656677246,80.9923160344088,86.20767709913612,83.99999737739563,80.83771896328095,87.16227579151031,81.5999984741211,77.50121713234365,85.69877981589853,82.79999613761902,79.16681606050143,86.4331762147366,98.0
100.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999694824219,77.26703899442273,89.13295490206164,79.99999642372131,75.10101674348688,84.89897610395575,83.99999856948853,79.10101888925409,88.89897824972296,83.59999656677246,80.9923160344088,86.20767709913612,84.79999780654907,82.51964703999298,87.08034857310517,81.99999809265137,78.2583394951963,85.74165669010644,81.99999570846558,78.25833870401183,85.74165271291932,99.0
101.0,79.19999599456787,74.81821563246685,83.5817763566689,79.99999761581421,71.99999853968613,87.99999669194229,75.19999623298645,70.81821668705575,79.58177577891715,78.39999675750732,76.2091086168824,80.59088489813224,82.39999651908875,80.20910511378298,84.59088792439451,75.19999742507935,68.18572776415829,82.2142670860004,69.19999837875366,61.636932465943175,76.76306429156415,79.19999718666077,75.8533581348935,82.54663623842804,100.0
102.0,79.99999642372131,74.34314124699803,85.6568516004446,73.59999775886536,65.80256192221484,81.39743359551588,73.59999775886536,67.53369807962072,79.66629743810999,77.59999632835388,72.23343341337302,82.96655924333474,83.59999656677246,80.02228638334019,87.17770675020473,73.99999856948853,62.42416292306806,85.57583421590898,67.1999979019165,56.654857910166534,77.74513789366647,79.99999642372131,74.52277117513765,85.47722167230498,101.0
103.0,81.5999960899353,79.40910468462954,83.79088749524107,72.79999732971191,60.34206862155166,85.25792603787217,73.59999775886536,69.03929753267238,78.16069798505833,80.79999685287476,75.58463464528157,86.01535906046794,79.19999599456787,71.37695333080272,87.02303865833302,71.99999928474426,60.59824440643198,83.40175416305654,68.39999914169312,59.98572607020512,76.81427221318111,79.19999599456787,73.43805323541591,84.96193875371983,102.0
104.0,79.19999718666077,72.62732804913568,85.77266632418585,74.3999981880188,63.592593036756966,85.20740333928063,74.3999969959259,70.82228864509412,77.97770534675769,78.39999675750732,73.83929548577972,82.96069802923493,79.19999718666077,72.62732804913568,85.77266632418585,73.19999933242798,62.65485837978149,83.74514028507447,68.7999963760376,61.23692865059393,76.36306410148127,79.19999718666077,75.56681825793757,82.83317611538396,103.0
105.0,70.39999723434448,52.82729139921791,87.97270306947105,77.59999752044678,69.8025626010922,85.39743243980135,75.19999742507935,68.62732792481195,81.77266692534674,79.19999718666077,73.98463543621423,84.4153589371073,73.19999635219574,52.24289843177463,94.15709427261686,76.39999866485596,67.52306132172153,85.27693600799039,67.99999833106995,60.65153083850963,75.34846582363026,80.39999723434448,77.43351805650697,83.366476412182,104.0
106.0,69.59999680519104,48.50971619993455,90.69027741044752,78.39999794960022,71.7067193117575,85.09327658744294,72.79999732971191,68.4182185999513,77.18177605947253,78.39999675750732,73.83929548577972,82.96069802923493,69.59999620914459,39.48687804276838,99.7131143755208,76.39999866485596,68.86342126188576,83.93657606782615,68.79999995231628,60.976957288551134,76.62304261608143,82.39999771118164,77.62506321657335,87.17493220578993,105.0
107.0,68.79999727010727,43.59682415151924,94.0031703886953,78.39999675750732,72.33369629222003,84.46629722279462,74.3999969959259,69.03343585801221,79.7665581338396,78.39999675750732,76.2091086168824,80.59088489813224,70.79999655485153,44.509315374119616,97.09067773558345,75.99999904632568,68.12599149024527,83.8740066024061,71.99999928474426,65.07179749980445,78.92820106968408,82.39999890327454,77.03343698789381,87.76656081865526,106.0
108.0,73.59999656677246,61.40163710008218,85.79835603346274,80.79999685287476,77.45335708869572,84.14663661705379,71.99999809265137,67.10102084576637,76.89897533953636,76.79999709129333,73.45335803952607,80.1466361430606,77.19999670982361,66.28212215308957,88.11787126655764,76.79999828338623,70.22732660666509,83.37266996010737,70.79999923706055,63.50616680737717,78.09383166674392,81.99999690055847,77.99999773502327,85.99999606609367,107.0
109.0,75.19999623298645,66.52820331191323,83.87178915405967,79.99999642372131,75.10101674348688,84.89897610395575,73.59999895095825,68.23343781304456,78.96656008887194,76.79999709129333,73.45335803952607,80.1466361430606,82.39999532699585,79.11365985137762,85.68633080261408,79.19999837875366,74.18003778260321,84.21995897490412,71.5999984741211,64.9067183224033,78.2932786258389,82.79999732971191,77.98335951304428,87.61663514637955,108.0
110.0,79.19999718666077,73.26703782635062,85.13295654697092,82.39999651908875,80.20910511378298,84.59088792439451,75.99999666213989,71.99999749660469,79.9999958276751,78.39999675750732,73.83929548577972,82.96069802923493,82.39999651908875,79.7923153010049,85.00767773717259,78.39999794960022,72.50084462745183,84.29915127174861,75.19999742507935,71.56681784013053,78.83317701002817,83.19999694824219,77.98463508350908,88.4153588129753,109.0
111.0,78.39999675750732,73.83929548577972,82.96069802923493,81.5999972820282,78.02228893119641,85.17770563285998,79.99999761581421,75.10101793557942,84.898977296049,79.19999718666077,73.98463543621423,84.4153589371073,82.39999651908875,80.20910511378298,84.59088792439451,80.39999723434448,76.06410221721998,84.73589225146898,75.59999704360962,72.02228869277783,79.1777053944414,83.59999775886536,79.75292074201667,87.44707477571404,110.0
112.0,78.39999794960022,74.82229026516863,81.9777056340318,80.79999685287476,77.45335708869572,84.14663661705379,78.39999675750732,73.83929548577972,82.96069802923493,78.39999675750732,73.83929548577972,82.96069802923493,81.99999690055847,79.99999582767443,83.99999797344252,80.39999723434448,75.22312557830982,85.57686889037915,75.99999904632568,73.1715746189778,78.82842347367357,81.5999984741211,78.31366372398739,84.8863332242548,111.0
113.0,79.19999718666077,73.98463543621423,84.4153589371073,79.99999761581421,75.99999845027901,83.99999678134941,77.59999632835388,74.0222886439223,81.17770401278547,77.59999632835388,74.0222886439223,81.17770401278547,81.5999960899353,78.31366079568805,84.88633138418255,81.5999984741211,78.0222907896895,85.17770615855268,74.79999780654907,71.45335839857563,78.14663721452251,81.99999809265137,78.25834188469808,85.74165430060465,112.0
114.0,79.99999642372131,77.17156988903054,82.82842295841209,78.39999794960022,73.03343503461936,83.76656086458108,78.39999675750732,73.83929548577972,82.96069802923493,79.19999599456787,74.81821563246685,83.5817763566689,81.99999690055847,78.83771942887611,85.16227437224083,80.79999804496765,76.41821917917835,85.18177691075695,73.59999895095825,69.26410393383375,77.93589396808275,81.19999766349792,78.91964611279091,83.48034921420494,113.0
115.0,80.79999685287476,76.41821567460313,85.18177803114638,79.19999837875366,74.81821883282296,83.58177792468436,76.79999709129333,73.45335803952607,80.1466361430606,79.19999599456787,74.81821563246685,83.5817763566689,79.99999761581421,74.16904617074165,85.83094906088677,80.39999723434448,75.22312557830982,85.57686889037915,73.59999775886536,69.26410219186975,77.93589332586096,81.99999690055847,79.17156931219684,84.8284244889201,114.0
116.0,79.99999642372131,77.17156988903054,82.82842295841209,78.39999794960022,73.03343503461936,83.76656086458108,79.19999718666077,75.8533581348935,82.54663623842804,79.19999599456787,74.81821563246685,83.5817763566689,80.79999685287476,75.39629449785039,86.20369920789912,79.99999642372131,74.90097709715916,85.09901575028347,74.3999981880188,70.55292241064916,78.24707396538844,82.79999732971191,78.65270841518229,86.94728624424154,115.0
117.0,79.19999718666077,75.8533581348935,82.54663623842804,77.59999871253967,70.90671989659413,84.29327752848522,77.59999632835388,74.0222886439223,81.17770401278547,79.19999599456787,74.81821563246685,83.5817763566689,81.5999972820282,77.75292134972376,85.44707321433263,80.79999804496765,76.41821917917835,85.18177691075695,75.19999861717224,70.38336067675732,80.01663655758716,82.79999732971191,78.65270841518229,86.94728624424154,116.0
118.0,82.39999651908875,80.20910511378298,84.59088792439451,78.39999794960022,71.7067193117575,85.09327658744294,78.39999794960022,74.82229026516863,81.9777056340318,78.39999556541443,74.82228754778298,81.97770358304588,80.79999685287476,77.45335708869572,84.14663661705379,80.79999804496765,76.41821917917835,85.18177691075695,75.59999823570251,71.26410101909238,79.93589545231265,83.19999814033508,78.59565093270696,87.8043453479632,117.0
119.0,79.99999761581421,75.99999845027901,83.99999678134941,79.99999761581421,75.99999845027901,83.99999678134941,79.19999718666077,75.8533581348935,82.54663623842804,78.39999556541443,74.82228754778298,81.97770358304588,82.79999732971191,79.76684768660013,85.8331469728237,80.79999685287476,77.16681726792594,84.43317643782358,74.79999780654907,69.78003721039862,79.81995840269953,82.79999852180481,77.58463585706467,88.01536118654495,118.0
120.0,77.59999752044678,75.40910937982186,79.7908856610717,79.99999761581421,75.99999845027901,83.99999678134941,78.39999675750732,76.2091086168824,80.59088489813224,78.39999556541443,74.82228754778298,81.97770358304588,80.79999685287476,76.65270951926055,84.94728418648896,80.39999723434448,76.06410221721998,84.73589225146898,74.3999969959259,70.06410129146253,78.73589270038927,82.79999852180481,77.58463585706467,88.01536118654495,119.0
121.0,79.99999642372131,77.17156988903054,82.82842295841209,78.39999794960022,70.602563488894,86.19743241030643,78.39999675750732,76.2091086168824,80.59088489813224,78.39999556541443,74.82228754778298,81.97770358304588,79.59999799728394,73.05782814968933,86.14216784487854,80.39999842643738,75.8392982002444,84.96069865263036,74.79999661445618,70.90127938410308,78.69871384480928,82.79999852180481,77.58463585706467,88.01536118654495,120.0
122.0,79.19999599456787,77.41114331855252,80.98884867058322,76.79999828338623,69.64458174832308,83.95541481844938,79.99999642372131,77.17156988903054,82.82842295841209,79.99999642372131,75.10101674348688,84.89897610395575,77.99999713897705,70.51668233356902,85.48331194438508,80.39999842643738,76.06410285944177,84.73589399343298,74.79999780654907,70.6527107603738,78.94728485272435,82.79999852180481,77.58463585706467,88.01536118654495,121.0
123.0,79.19999718666077,75.8533581348935,82.54663623842804,77.59999752044678,71.53369705515948,83.66629798573408,80.79999566078186,79.01114031916576,82.58885100239796,79.99999642372131,75.10101674348688,84.89897610395575,81.19999766349792,78.16684723434349,84.23314809265236,80.39999842643738,76.06410285944177,84.73589399343298,75.19999742507935,71.56681784013053,78.83317701002817,82.39999771118164,77.03343346340013,87.76656195896315,122.0
124.0,77.59999752044678,71.5336990202663,83.66629602062726,77.59999752044678,71.53369705515948,83.66629798573408,79.99999642372131,77.17156988903054,82.82842295841209,79.19999599456787,74.81821563246685,83.5817763566689,79.19999718666077,71.25015435494116,87.14984001838037,80.39999842643738,75.22312861258565,85.5768682402891,74.79999661445618,69.9833601590104,79.61663306990195,81.99999809265137,75.99999785423219,87.99999833107054,123.0
125.0,81.5999960899353,79.40910468462954,83.79088749524107,78.39999675750732,72.33369629222003,84.46629722279462,79.99999642372131,77.17156988903054,82.82842295841209,79.99999642372131,77.17156988903054,82.82842295841209,80.79999685287476,76.65270951926055,84.94728418648896,81.19999885559082,75.10081970859949,87.29917800258215,75.59999704360962,71.50121802855885,79.69877605866039,81.99999809265137,75.99999785423219,87.99999833107054,124.0
126.0,79.19999718666077,73.98463543621423,84.4153589371073,79.19999718666077,72.6273262354243,85.77266813789723,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,79.19999718666077,72.62732804913568,85.77266632418585,81.5999984741211,76.05022427098882,87.14977267725337,74.3999981880188,70.55292241064916,78.24707396538844,82.79999732971191,77.98335951304428,87.61663514637955,125.0
127.0,79.19999599456787,77.41114331855252,80.98884867058322,79.99999761581421,72.5166820139057,87.48331321772272,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,80.39999604225159,75.03343312727073,85.76655895723245,81.99999809265137,76.1690471586843,87.83094902661844,73.99999856948853,69.527864213849,78.47213292512805,83.19999814033508,78.59565287450208,87.80434340616809,126.0
128.0,79.19999718666077,75.8533581348935,82.54663623842804,80.79999804496765,74.22732691235994,87.37266917757536,78.39999794960022,74.82229026516863,81.9777056340318,79.99999642372131,77.17156988903054,82.82842295841209,81.5999972820282,76.82506441018664,86.37493015386976,82.39999771118164,76.33369862146891,88.46629680089437,73.99999856948853,69.527864213849,78.47213292512805,83.19999814033508,78.59565287450208,87.80434340616809,127.0
129.0,79.99999761581421,75.10101793557942,84.898977296049,79.99999761581421,74.34314349276231,85.65685173886611,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,83.59999656677246,80.9923160344088,86.20767709913612,82.39999771118164,76.33369862146891,88.46629680089437,75.59999704360962,71.0392966867249,80.16069740049434,83.19999933242798,78.18003897374822,88.21995969110773,128.0
130.0,80.79999685287476,74.86703709071031,86.7329566150392,79.99999761581421,74.34314349276231,85.65685173886611,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,84.3999969959259,82.72667853866011,86.0733154531917,81.5999972820282,76.2334361441145,86.96655841994189,75.19999742507935,70.59565332432342,79.80434152583527,83.19999814033508,79.30128029845086,87.0987159822193,129.0
131.0,80.79999685287476,74.22732735260736,87.37266635314215,79.19999718666077,73.98463543621423,84.4153589371073,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,83.59999775886536,81.92667930159956,85.27331621613115,81.5999972820282,76.2334361441145,86.96655841994189,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,130.0
132.0,80.79999685287476,77.45335708869572,84.14663661705379,78.39999794960022,71.7067193117575,85.09327658744294,79.19999718666077,75.8533581348935,82.54663623842804,79.19999599456787,74.81821563246685,83.5817763566689,83.19999694824219,80.91964618168609,85.48034771479828,81.99999690055847,77.30958243692578,86.69041136419116,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.03929452676046,88.16070099097026,131.0
133.0,79.99999761581421,75.99999845027901,83.99999678134941,79.19999718666077,72.62732804913568,85.77266632418585,79.19999718666077,75.8533581348935,82.54663623842804,79.19999599456787,74.81821563246685,83.5817763566689,82.79999732971191,81.01114232129544,84.58885233812839,81.99999690055847,77.30958243692578,86.69041136419116,74.3999981880188,69.83929796182582,78.96069841421178,83.59999775886536,79.03929452676046,88.16070099097026,132.0
134.0,79.99999761581421,75.99999845027901,83.99999678134941,80.79999804496765,73.64458200970475,87.95541408023055,79.19999718666077,75.8533581348935,82.54663623842804,79.19999599456787,74.81821563246685,83.5817763566689,83.59999775886536,80.02228824183342,87.17770727589729,82.39999651908875,78.30121692235662,86.49877611582087,74.3999981880188,69.83929796182582,78.96069841421178,83.59999775886536,79.03929452676046,88.16070099097026,133.0
135.0,82.39999771118164,77.83929565530302,86.96069976706026,80.79999804496765,73.64458200970475,87.95541408023055,79.99999642372131,77.17156988903054,82.82842295841209,79.19999599456787,74.81821563246685,83.5817763566689,83.59999656677246,80.31366181663876,86.88633131690617,82.39999771118164,77.83929565530302,86.96069976706026,75.59999704360962,71.50121802855885,79.69877605866039,83.19999814033508,78.59565093270696,87.8043453479632,134.0
136.0,79.99999761581421,75.99999845027901,83.99999678134941,80.79999804496765,73.64458200970475,87.95541408023055,79.19999718666077,75.8533581348935,82.54663623842804,79.19999599456787,74.81821563246685,83.5817763566689,83.19999694824219,80.91964618168609,85.48034771479828,81.99999809265137,77.75735653449713,86.2426396508056,75.19999742507935,70.59565332432342,79.80434152583527,83.19999814033508,78.59565093270696,87.8043453479632,135.0
137.0,80.79999685287476,77.45335708869572,84.14663661705379,80.79999804496765,73.64458200970475,87.95541408023055,79.19999718666077,75.8533581348935,82.54663623842804,79.19999599456787,74.81821563246685,83.5817763566689,83.19999575614929,80.16684532699486,86.23314618530372,81.99999809265137,77.75735653449713,86.2426396508056,75.19999742507935,70.59565332432342,79.80434152583527,82.79999732971191,78.65270841518229,86.94728624424154,136.0
138.0,83.19999694824219,79.85335504682823,86.54663884965615,79.99999761581421,73.0717958308744,86.92819940075402,79.19999718666077,75.8533581348935,82.54663623842804,79.19999599456787,74.81821563246685,83.5817763566689,83.99999737739563,80.83771896328095,87.16227579151031,82.39999771118164,78.06410021963609,86.73589520272719,75.59999823570251,71.26410376844959,79.93589270295544,82.79999732971191,78.90127841764917,86.69871624177466,137.0
139.0,81.5999972820282,77.0392949647658,86.1606995992906,79.99999761581421,73.0717958308744,86.92819940075402,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,83.59999775886536,79.5012155445651,87.69877997316561,81.99999809265137,77.10101841241693,86.8989777728858,74.79999780654907,69.58463811326283,80.01535749983532,83.19999814033508,79.56681707887918,86.83317920179098,138.0
140.0,81.5999972820282,77.0392949647658,86.1606995992906,79.19999718666077,72.62732804913568,85.77266632418585,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,83.99999737739563,80.83771896328095,87.16227579151031,82.39999771118164,78.06410021963609,86.73589520272719,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,139.0
141.0,76.79999828338623,61.994593491127915,91.60540307564455,79.19999718666077,72.62732804913568,85.77266632418585,79.19999718666077,75.8533581348935,82.54663623842804,79.99999642372131,77.17156988903054,82.82842295841209,77.19999849796295,60.6712359996946,93.7287609962313,82.79999732971191,78.19565115770789,87.40434350171594,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,140.0
142.0,72.79999732971191,49.7522216897852,95.84777296963863,78.39999794960022,71.7067193117575,85.09327658744294,79.19999718666077,75.8533581348935,82.54663623842804,80.79999685287476,77.45335708869572,84.14663661705379,75.99999904632568,54.59906470453406,97.40093338811731,82.79999732971191,78.19565115770789,87.40434350171594,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,141.0
143.0,75.99999725818634,59.99999780207861,91.99999671429407,78.39999794960022,71.7067193117575,85.09327658744294,79.19999718666077,75.8533581348935,82.54663623842804,80.79999685287476,77.45335708869572,84.14663661705379,80.39999842643738,69.96927555412141,90.83072129875335,82.79999732971191,78.19565115770789,87.40434350171594,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,142.0
144.0,82.39999771118164,77.83929565530302,86.96069976706026,78.39999794960022,71.7067193117575,85.09327658744294,80.79999685287476,77.45335708869572,84.14663661705379,81.5999972820282,78.02228893119641,85.17770563285998,84.3999969959259,80.55291997907722,88.24707401277459,82.79999732971191,78.19565115770789,87.40434350171594,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,143.0
145.0,77.59999752044678,66.79259192797169,88.40740311292187,79.99999761581421,73.0717958308744,86.92819940075402,80.79999685287476,77.45335708869572,84.14663661705379,80.79999685287476,77.45335708869572,84.14663661705379,79.59999799728394,68.07610849633323,91.12388749823464,82.39999771118164,77.83929565530302,86.96069976706026,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,144.0
146.0,78.39999675750732,67.59259116503223,89.20740234998242,79.99999761581421,73.0717958308744,86.92819940075402,80.79999685287476,77.45335708869572,84.14663661705379,80.79999685287476,77.45335708869572,84.14663661705379,78.79999876022339,66.91723788339714,90.68275963704964,82.39999771118164,77.83929565530302,86.96069976706026,75.59999823570251,71.26410376844959,79.93589270295544,83.59999775886536,79.75292074201667,87.44707477571404,145.0
147.0,78.39999675750732,67.59259116503223,89.20740234998242,79.19999718666077,72.62732804913568,85.77266632418585,80.79999685287476,77.45335708869572,84.14663661705379,79.99999642372131,75.10101674348688,84.89897610395575,81.19999766349792,72.07859407450843,90.32140125248742,82.39999771118164,77.83929565530302,86.96069976706026,75.19999861717224,70.1800411081393,80.21995612620518,83.59999775886536,79.75292074201667,87.44707477571404,146.0
148.0,79.99999761581421,73.67544173001792,86.3245535016105,79.99999761581421,73.0717958308744,86.92819940075402,80.79999685287476,77.45335708869572,84.14663661705379,80.79999685287476,75.58463464528157,86.01535906046794,82.79999732971191,76.38127461506967,89.21872004435416,81.99999690055847,77.99999773502327,85.99999606609367,75.19999861717224,70.1800411081393,80.21995612620518,83.19999814033508,79.56681707887918,86.83317920179098,147.0
149.0,80.79999804496765,75.58463606594762,86.01536002398768,79.99999761581421,73.0717958308744,86.92819940075402,80.79999685287476,77.45335708869572,84.14663661705379,80.79999685287476,75.58463464528157,86.01535906046794,84.79999780654907,81.45335857667898,88.14663703641916,81.5999972820282,77.03929692514347,86.16069763891292,75.19999861717224,70.1800411081393,80.21995612620518,83.19999814033508,79.56681707887918,86.83317920179098,148.0
150.0,82.39999771118164,77.83929565530302,86.96069976706026,79.99999761581421,73.0717958308744,86.92819940075402,81.5999972820282,78.02228893119641,85.17770563285998,81.5999972820282,78.02228893119641,85.17770563285998,83.59999656677246,80.9923160344088,86.20767709913612,81.5999972820282,77.03929692514347,86.16069763891292,75.19999861717224,70.1800411081393,80.21995612620518,83.19999814033508,79.56681707887918,86.83317920179098,149.0
151.0,80.79999804496765,75.58463606594762,86.01536002398768,73.59999775886536,63.16927402939914,84.03072148833158,63.999998569488525,48.50806610804993,79.49193103092712,75.99999666213989,65.8019574245445,86.19803589973529,84.3999969959259,82.72667853866011,86.0733154531917,73.99999737739563,64.61916686166121,83.38082789313005,62.39999830722809,51.13944711041377,73.66054950404241,79.19999718666077,76.91964668148809,81.48034769183344,150.0
152.0,82.39999771118164,77.83929565530302,86.96069976706026,78.39999794960022,69.19130651176353,87.60868938743691,62.39999830722809,46.2506961449936,78.54930046946258,77.59999752044678,70.33363785838085,84.8663571825127,85.59999704360962,82.63351826762681,88.56647581959243,70.79999804496765,61.14598328171787,80.45401280821744,64.3999981880188,53.68552303840413,75.11447333763347,74.79999780654907,67.64458052178561,81.95541509131253,151.0
153.0,81.5999972820282,77.0392949647658,86.1606995992906,76.79999709129333,67.67859376368745,85.92140041889922,67.99999833106995,56.33809492981952,79.66190173232037,75.99999785423279,68.51668384532532,83.48331186314026,85.19999623298645,84.10455216267398,86.29544030329892,70.79999685287476,60.25485527847161,81.3451384272779,65.59999823570251,53.48389344188854,77.71610302951649,72.79999852180481,65.92977286523374,79.67022417837588,152.0
154.0,81.5999972820282,77.0392949647658,86.1606995992906,78.39999675750732,70.10542094052272,86.69457257449193,68.7999975681305,58.06687073856863,79.53312439769236,78.39999794960022,71.13363631885778,85.66635958034266,84.79999661445618,83.01114393844082,86.58884929047153,71.19999766349792,61.9696124956207,80.43038283137514,66.39999866485596,55.50045887098719,77.29953845872473,73.59999895095825,66.19729711845095,81.00270078346556,153.0
155.0,82.39999771118164,77.83929565530302,86.96069976706026,79.99999761581421,75.99999845027901,83.99999678134941,68.7999963760376,56.66739564197381,80.93259711010138,80.79999804496765,73.10584525074991,88.4941508391854,83.99999737739563,81.99999928474426,85.999995470047,72.79999852180481,63.678595913004116,81.9214011306055,66.79999828338623,57.46190639901011,76.13809016776234,76.79999828338623,70.70081796368706,82.8991786030854,154.0
156.0,82.39999771118164,77.83929565530302,86.96069976706026,80.79999566078186,79.01114031916576,82.58885100239796,67.19999670982361,55.401693298785624,78.99830012086159,81.5999972820282,75.53369603069807,87.66629853335833,83.99999618530273,81.17156965061196,86.82842271999351,74.3999969959259,64.36007746591913,84.43991652593267,66.79999828338623,57.46190639901011,76.13809016776234,79.19999837875366,74.81821883282296,83.58177792468436,155.0
157.0,81.5999972820282,77.0392949647658,86.1606995992906,77.59999871253967,70.90671989659413,84.29327752848522,69.59999680519104,59.56007727518426,79.63991633519781,81.5999972820282,75.53369603069807,87.66629853335833,83.59999775886536,81.92667930159956,85.27331621613115,73.99999856948853,62.598245259478276,85.40175187949878,66.39999866485596,56.56129907193228,76.23869825777963,79.19999837875366,72.93900887189832,85.460987885609,156.0
158.0,81.5999972820282,77.0392949647658,86.1606995992906,79.19999718666077,73.98463543621423,84.4153589371073,67.19999730587006,53.8134386053613,80.58655600637881,77.59999752044678,70.33363785838085,84.8663571825127,84.79999780654907,82.51964703999298,87.08034857310517,74.79999661445618,62.58525155950273,87.01474166940963,66.39999866485596,56.56129907193228,76.23869825777963,77.99999713897705,71.83558514719108,84.16440913076302,157.0
159.0,81.5999972820282,77.0392949647658,86.1606995992906,79.19999718666077,73.98463543621423,84.4153589371073,67.19999670982361,54.74206876717932,79.6579246524679,79.19999718666077,68.10044845819633,90.29954591512521,84.3999969959259,82.72667853866011,86.0733154531917,74.79999780654907,63.43338199381646,86.16661361928169,64.3999981880188,53.873840140445346,74.92615623559226,78.7999975681305,74.1956538557338,83.40434128052719,158.0
160.0,80.79999685287476,77.45335708869572,84.14663661705379,79.99999761581421,73.67544173001792,86.3245535016105,67.9999977350235,53.57779378209662,82.42220168795038,79.19999837875366,69.65012938953802,88.7498673679693,84.3999969959259,83.50557065791823,85.29442333393358,73.59999775886536,63.96672249677289,83.23327302095782,64.79999899864197,53.3457417275609,76.25425626972304,78.79999876022339,73.2143031610164,84.38569435943037,159.0
161.0,82.39999771118164,77.83929565530302,86.96069976706026,81.5999972820282,77.0392949647658,86.1606995992906,67.19999730587006,52.394593801890444,82.00540080984968,79.19999837875366,69.65012938953802,88.7498673679693,85.19999742507935,82.91964691990667,87.48034793025202,73.59999895095825,65.18572680035837,82.01427110155814,66.79999709129333,57.9005598256855,75.69943435690116,80.39999842643738,75.8392982002444,84.96069865263036,160.0
162.0,81.5999972820282,78.02228893119641,85.17770563285998,81.5999972820282,77.0392949647658,86.1606995992906,67.19999849796295,53.51789381150203,80.88210318442387,79.19999837875366,69.65012938953802,88.7498673679693,84.3999969959259,82.72667853866011,86.0733154531917,73.99999856948853,66.2540327235154,81.74596441546166,66.79999828338623,58.48134595912518,75.11865060764728,81.19999766349792,75.98463774163842,86.41535758535743,161.0
163.0,82.39999771118164,77.83929565530302,86.96069976706026,82.39999771118164,77.83929565530302,86.96069976706026,68.79999876022339,57.700450031758955,79.89954748868783,79.99999761581421,73.0717958308744,86.92819940075402,84.3999981880188,82.209107598883,86.5908887771546,74.3999993801117,65.75130065413933,83.04869810608406,66.39999866485596,57.6364394369661,75.16355789274581,80.39999842643738,75.22312861258565,85.5768682402891,162.0
164.0,82.39999771118164,77.83929565530302,86.96069976706026,82.39999651908875,80.20910511378298,84.59088792439451,69.59999799728394,59.56007751739497,79.6399184771729,81.5999972820282,78.02228893119641,85.17770563285998,83.99999737739563,82.58578516372168,85.41420959106958,73.99999856948853,66.65152986025326,81.34846727872379,67.1999979019165,58.644299658124936,75.75569614570807,80.79999804496765,76.19565355585293,85.40434253408237,163.0
165.0,83.19999814033508,78.81821777823406,87.58177850243611,82.39999651908875,80.20910511378298,84.59088792439451,69.59999799728394,59.56007751739497,79.6399184771729,81.5999972820282,78.02228893119641,85.17770563285998,83.59999775886536,82.70557142085768,84.49442409687303,74.3999981880188,66.99729643602885,81.80269994000875,67.59999632835388,60.19729465688151,75.00269799982625,81.99999809265137,79.55050825253397,84.44948793276876,164.0
166.0,83.19999814033508,78.81821777823406,87.58177850243611,80.79999685287476,77.45335708869572,84.14663661705379,69.59999680519104,59.9667224093306,79.23327120105148,80.79999804496765,74.22732691235994,87.37266917757536,82.79999732971191,79.76684768660013,85.8331469728237,74.79999780654907,67.10584501233133,82.49415060076682,68.7999975681305,62.38127606067613,75.21871907558486,81.5999984741211,78.0222907896895,85.17770615855268,165.0
167.0,79.19999837875366,69.65012938953802,88.7498673679693,79.99999761581421,75.99999845027901,83.99999678134941,70.39999723434448,61.6364381424831,79.16355632620586,79.99999761581421,72.5166820139057,87.48331321772272,79.99999642372131,68.77502434835951,91.22496849908312,75.59999823570251,68.33363947594678,82.86635699545825,69.19999837875366,62.04458284329079,76.35541391421654,81.5999972820282,78.63351810419068,84.56647645986571,166.0
168.0,76.79999828338623,64.66739882664197,88.93259774013049,81.5999972820282,78.02228893119641,85.17770563285998,71.19999766349792,60.84625504224766,81.55374028474819,78.39999794960022,70.602563488894,86.19743241030643,79.19999837875366,69.44295106922412,88.9570456882832,76.39999747276306,70.67286972185332,82.1271252236728,68.7999975681305,61.10584477391275,76.49415036234824,80.79999804496765,76.90128112037968,84.69871496955562,167.0
169.0,76.79999828338623,64.66739882664197,88.93259774013049,79.99999761581421,75.99999845027901,83.99999678134941,68.7999975681305,55.715656688532796,81.8843384477282,78.39999794960022,69.6364376334835,87.16355826571694,81.19999766349792,73.63693151425694,88.7630638127389,75.59999823570251,70.05022403257024,81.14977243883479,67.99999833106995,60.92893220507821,75.07106445706168,80.79999804496765,76.19565355585293,85.40434253408237,168.0
170.0,80.79999804496765,76.41821849903695,85.18177759089835,79.19999837875366,74.81821883282296,83.58177792468436,69.59999799728394,59.56007751739497,79.6399184771729,79.19999837875366,72.04458234349076,86.35541441401656,83.59999656677246,80.9923160344088,86.20767709913612,74.79999780654907,67.50616529514629,82.09383031795186,69.19999837875366,61.636932465943175,76.76306429156415,80.79999804496765,76.90128112037968,84.69871496955562,169.0
171.0,80.79999804496765,74.22732691235994,87.37266917757536,80.79999685287476,77.45335708869572,84.14663661705379,69.59999799728394,59.56007751739497,79.6399184771729,79.9999988079071,71.99999973177903,87.99999788403518,83.59999775886536,82.70557142085768,84.49442409687303,73.19999694824219,64.5282041646369,81.87178973184747,68.7999975681305,60.72534700373198,76.874648132529,81.5999972820282,78.63351810419068,84.56647645986571,170.0
172.0,80.79999804496765,74.22732691235994,87.37266917757536,80.79999685287476,77.45335708869572,84.14663661705379,71.19999766349792,61.240079105396,81.15991622159984,80.79999804496765,74.22732691235994,87.37266917757536,83.59999775886536,81.40910961824044,85.79088589949028,74.3999969959259,66.9972951634186,81.80269882843321,67.99999833106995,59.39767468538957,76.60232197675032,82.79999732971191,79.45335827794464,86.14663638147918,171.0
173.0,80.79999804496765,74.22732691235994,87.37266917757536,79.99999761581421,75.99999845027901,83.99999678134941,71.19999766349792,61.240079105396,81.15991622159984,79.99999761581421,74.34314349276231,85.65685173886611,83.59999775886536,81.40910961824044,85.79088589949028,73.99999737739563,66.2540315314225,81.74596322336876,67.1999979019165,58.41364651070263,75.98634929313039,81.5999972820282,78.02228893119641,85.17770563285998,172.0
174.0,79.19999837875366,72.04458234349076,86.35541441401656,79.99999761581421,75.99999845027901,83.99999678134941,71.99999809265137,62.6191678946107,81.38082829069204,79.99999761581421,74.34314349276231,85.65685173886611,83.59999775886536,82.70557142085768,84.49442409687303,74.3999981880188,66.73188332193051,82.06811305410709,66.79999709129333,57.67859467853041,75.92139950405627,81.99999690055847,78.83771942887611,85.16227437224083,173.0
175.0,79.9999988079071,71.99999973177903,87.99999788403518,79.99999761581421,75.99999845027901,83.99999678134941,70.39999723434448,59.59259296550956,81.20740150317941,79.99999761581421,74.34314349276231,85.65685173886611,83.99999737739563,83.99999737739563,83.99999737739563,74.3999981880188,66.99729643602885,81.80269994000875,66.79999828338623,58.48134595912518,75.11865060764728,81.99999690055847,78.83771942887611,85.16227437224083,174.0
176.0,81.5999984741211,76.23343555914023,86.96656138910195,80.79999685287476,77.45335708869572,84.14663661705379,70.39999723434448,59.59259296550956,81.20740150317941,79.19999837875366,72.04458234349076,86.35541441401656,84.3999969959259,82.72667853866011,86.0733154531917,75.59999823570251,68.90671959785979,82.29327687354524,65.99999785423279,57.633399156197825,74.36659655226775,82.79999732971191,79.76684768660013,85.8331469728237,175.0
177.0,80.79999804496765,76.41821849903695,85.18177759089835,82.39999771118164,77.83929565530302,86.96069976706026,72.79999852180481,64.12820683794234,81.47179020566728,79.19999837875366,72.04458234349076,86.35541441401656,83.99999737739563,82.58578516372168,85.41420959106958,75.19999742507935,67.90616475023825,82.49383009992044,66.79999828338623,59.236932134145256,74.36306443262721,82.79999732971191,79.76684768660013,85.8331469728237,176.0
178.0,80.79999804496765,76.41821849903695,85.18177759089835,82.39999771118164,77.83929565530302,86.96069976706026,72.79999852180481,64.12820683794234,81.47179020566728,78.39999794960022,69.6364376334835,87.16355826571694,84.3999969959259,82.72667853866011,86.0733154531917,75.59999823570251,69.53369885122396,81.66629762018107,66.79999828338623,58.850156651280514,74.74983991549195,82.39999651908875,79.1136612248415,85.686331813336,177.0
179.0,82.39999890327454,76.33369843798724,88.46629936856183,82.39999771118164,77.83929565530302,86.96069976706026,72.79999852180481,64.12820683794234,81.47179020566728,78.39999794960022,69.6364376334835,87.16355826571694,83.59999775886536,82.70557142085768,84.49442409687303,77.59999752044678,73.03929624871917,82.16069879217439,65.99999666213989,57.7537860469795,74.24620727730029,81.99999690055847,78.83771942887611,85.16227437224083,178.0
180.0,82.39999771118164,77.83929565530302,86.96069976706026,81.5999984741211,76.23343555914023,86.96656138910195,71.19999885559082,62.528206071985544,79.8717916391961,79.19999837875366,72.04458234349076,86.35541441401656,83.99999737739563,81.99999928474426,85.999995470047,78.39999794960022,74.55292263703544,82.247073262165,66.79999828338623,58.24429990026159,75.35569666651088,81.99999690055847,78.83771942887611,85.16227437224083,179.0
181.0,83.19999694824219,77.26703899442273,89.13295490206164,82.39999771118164,77.83929565530302,86.96069976706026,71.99999928474426,64.00000020861619,79.99999836087234,80.79999804496765,74.22732691235994,87.37266917757536,83.59999775886536,81.92667930159956,85.27331621613115,78.39999794960022,74.55292263703544,82.247073262165,67.99999713897705,60.38422464357793,75.61576963437616,81.99999690055847,78.83771942887611,85.16227437224083,180.0
182.0,82.39999771118164,77.83929565530302,86.96069976706026,81.5999972820282,77.0392949647658,86.1606995992906,71.19999885559082,62.07859552798493,80.32140218319671,80.79999804496765,74.22732691235994,87.37266917757536,83.59999775886536,81.92667930159956,85.27331621613115,77.59999752044678,72.82506377480775,82.37493126608581,68.39999675750732,60.60256199103576,76.19743152397888,81.19999647140503,77.30127954681706,85.098713395993,181.0
183.0,82.39999771118164,78.82228969355019,85.97770572881309,79.9999988079071,74.3431446848552,85.656852930959,71.19999885559082,62.528206071985544,79.8717916391961,81.5999984741211,76.23343555914023,86.96656138910195,82.79999732971191,79.76684768660013,85.8331469728237,75.99999785423279,69.21766818748328,82.78232752098229,69.59999799728394,62.4725879880187,76.72740800654917,81.5999972820282,77.75292134972376,85.44707321433263,182.0
184.0,82.39999771118164,77.83929565530302,86.96069976706026,79.9999988079071,74.3431446848552,85.656852930959,71.99999809265137,62.6191678946107,81.38082829069204,79.99999761581421,74.34314349276231,85.65685173886611,84.79999780654907,82.51964703999298,87.08034857310517,75.99999785423279,69.21766818748328,82.78232752098229,69.9999988079071,62.125992765786066,77.87400485002814,81.19999766349792,77.5668180785491,84.83317724844675,183.0
185.0,82.39999771118164,77.83929565530302,86.96069976706026,80.79999804496765,75.58463606594762,86.01536002398768,72.79999852180481,64.12820683794234,81.47179020566728,79.99999761581421,74.34314349276231,85.65685173886611,84.3999969959259,82.72667853866011,86.0733154531917,76.39999747276306,69.70671732104526,83.09327762448086,70.79999804496765,63.78572804414135,77.81426804579395,81.5999984741211,77.26410125751096,85.93589569073123,184.0
186.0,82.39999771118164,78.82228969355019,85.97770572881309,80.79999804496765,75.58463606594762,86.01536002398768,72.79999852180481,64.12820683794234,81.47179020566728,79.99999761581421,74.34314349276231,85.65685173886611,83.99999737739563,82.58578516372168,85.41420959106958,76.39999747276306,69.70671732104526,83.09327762448086,70.39999723434448,63.55894632872407,77.2410481399649,81.5999984741211,77.26410125751096,85.93589569073123,185.0
187.0,81.5999972820282,78.02228893119641,85.17770563285998,80.79999804496765,75.58463606594762,86.01536002398768,73.59999775886536,65.30542251675895,81.89457300097176,79.99999761581421,74.34314349276231,85.65685173886611,83.19999814033508,82.10455407002262,84.29544221064755,76.39999747276306,69.70671732104526,83.09327762448086,68.7999975681305,61.10584477391275,76.49415036234824,81.19999885559082,76.5956525541339,85.80434515704773,186.0
188.0,79.19999718666077,73.98463543621423,84.4153589371073,81.5999984741211,76.23343555914023,86.96656138910195,71.99999809265137,62.6191678946107,81.38082829069204,79.99999761581421,74.34314349276231,85.65685173886611,83.19999694824219,81.41114160662609,84.98885228985829,76.39999747276306,69.70671732104526,83.09327762448086,68.39999794960022,60.86342117932715,75.93657471987329,81.19999647140503,77.56681639428744,84.83317654852262,187.0
189.0,82.39999771118164,78.82228969355019,85.97770572881309,82.39999890327454,76.33369843798724,88.46629936856183,71.99999928474426,64.00000020861619,79.99999836087234,79.99999761581421,74.34314349276231,85.65685173886611,83.99999737739563,82.58578516372168,85.41420959106958,75.99999785423279,69.21766818748328,82.78232752098229,69.19999718666077,61.505844237508256,76.89415013581328,81.19999647140503,77.56681639428744,84.83317654852262,188.0
190.0,83.99999856948853,79.10101888925409,88.89897824972296,82.39999890327454,76.33369843798724,88.46629936856183,71.99999928474426,64.00000020861619,79.99999836087234,79.99999761581421,74.34314349276231,85.65685173886611,84.79999661445618,83.70455254414371,85.89544068476864,75.59999704360962,68.6142973718062,82.58569671541304,69.59999680519104,61.80256203871948,77.3974315716626,81.19999647140503,77.56681639428744,84.83317654852262,189.0
191.0,83.19999814033508,78.81821777823406,87.58177850243611,82.39999890327454,76.33369843798724,88.46629936856183,71.99999928474426,64.00000020861619,79.99999836087234,79.99999761581421,74.34314349276231,85.65685173886611,84.79999780654907,82.51964703999298,87.08034857310517,75.59999704360962,68.6142973718062,82.58569671541304,69.59999680519104,61.80256203871948,77.3974315716626,81.99999690055847,78.83771942887611,85.16227437224083,190.0
192.0,84.79999780654907,81.45335590513511,88.14663970796303,81.5999984741211,76.23343555914023,86.96656138910195,71.99999928474426,64.00000020861619,79.99999836087234,79.99999761581421,74.34314349276231,85.65685173886611,85.19999742507935,83.41114241666287,86.98885243349582,75.59999704360962,68.6142973718062,82.58569671541304,70.39999723434448,63.13363708010932,77.66635738857966,81.99999690055847,78.83771942887611,85.16227437224083,191.0
193.0,81.5999972820282,75.53369603069807,87.66629853335833,81.5999984741211,76.23343555914023,86.96656138910195,72.79999852180481,65.1058455726523,80.49415147095732,79.99999761581421,74.34314349276231,85.65685173886611,83.99999618530273,81.55050634518534,86.44948602542013,75.99999785423279,69.67544385330088,82.3245518551647,69.99999642372131,62.51668201656367,77.48331083087896,82.39999771118164,79.43351893519883,85.36647648716445,192.0
194.0,82.39999771118164,76.33369665636228,88.466298766001,81.5999984741211,76.23343555914023,86.96656138910195,73.59999895095825,65.8025641844867,81.3974337174298,79.99999761581421,74.34314349276231,85.65685173886611,83.99999737739563,80.25833957644113,87.74165517835013,75.19999742507935,67.90616475023825,82.49383009992044,69.59999680519104,62.19729497268374,77.00269863769834,81.19999766349792,77.5668180785491,84.83317724844675,193.0
195.0,77.59999871253967,58.710848857089346,96.48914856799,82.39999890327454,76.33369843798724,88.46629936856183,73.59999775886536,65.30542251675895,81.89457300097176,79.99999761581421,74.34314349276231,85.65685173886611,77.99999833106995,66.77502625570814,89.22497040643175,75.59999704360962,68.6142973718062,82.58569671541304,68.39999794960022,60.86342117932715,75.93657471987329,81.5999972820282,78.63351810419068,84.56647645986571,194.0
196.0,76.79999709129333,62.828598174305725,90.77139600828095,82.39999890327454,76.33369843798724,88.46629936856183,73.59999775886536,65.30542251675895,81.89457300097176,79.99999761581421,74.34314349276231,85.65685173886611,75.1999980211258,56.62043977241143,93.77955626984016,75.99999785423279,69.21766818748328,82.78232752098229,68.7999975681305,61.10584477391275,76.49415036234824,81.5999972820282,78.63351810419068,84.56647645986571,195.0
197.0,80.79999804496765,66.54517560124452,95.05482048869078,82.39999890327454,76.33369843798724,88.46629936856183,73.59999775886536,65.30542251675895,81.89457300097176,79.99999761581421,74.34314349276231,85.65685173886611,75.19999742507935,55.471845155058276,94.92814969510042,75.59999704360962,68.6142973718062,82.58569671541304,68.39999794960022,60.35015446566237,76.44984143353807,81.5999972820282,78.63351810419068,84.56647645986571,196.0
198.0,82.39999771118164,71.59259344234671,93.20740198001657,82.39999890327454,76.33369843798724,88.46629936856183,73.59999775886536,65.30542251675895,81.89457300097176,79.99999761581421,74.34314349276231,85.65685173886611,79.99999642372131,68.77502434835951,91.22496849908312,75.59999704360962,68.6142973718062,82.58569671541304,68.39999794960022,60.86342117932715,75.93657471987329,81.99999809265137,79.17157155796059,84.82842462734214,197.0
199.0,79.99999642372131,67.9999964435895,91.99999640385313,82.39999890327454,76.33369843798724,88.46629936856183,72.79999852180481,65.1058455726523,80.49415147095732,80.79999804496765,76.41821849903695,85.18177759089835,81.5999972820282,73.93188350416719,89.26811105988921,75.59999704360962,68.6142973718062,82.58569671541304,67.59999752044678,59.675353431871436,75.52464160902213,82.79999732971191,79.76684768660013,85.8331469728237,198.0
200.0,82.39999771118164,73.63643861932026,91.16355680304302,82.39999890327454,76.33369843798724,88.46629936856183,72.79999852180481,65.1058455726523,80.49415147095732,80.79999804496765,76.41821849903695,85.18177759089835,81.99999690055847,75.21766811263181,88.78232568848513,75.99999785423279,69.21766818748328,82.78232752098229,67.99999833106995,59.397673646054514,76.60232301608538,82.39999771118164,78.55292208874725,86.24707333361603,199.0
201.0,81.5999972820282,71.16927435256893,92.03072021148746,78.39999794960022,67.96927639158115,88.83071950761929,61.5999984741211,54.90671948007249,68.29327746816972,76.79999709129333,66.4462532035425,87.15374097904417,82.39999651908875,76.50084440941238,88.29914862876511,69.59999799728394,58.97926308125139,80.22073291331648,59.9999976158142,53.835583206740665,66.16441202488774,75.99999785423279,73.5505080141154,78.44948769435018,200.0
202.0,82.39999771118164,71.59259344234671,93.20740198001657,80.79999685287476,73.10584390372225,88.49414980202727,61.59999966621399,51.56007918632503,71.63992014610295,76.79999828338623,68.6024382173994,84.99755834937307,81.99999690055847,76.34314277750659,87.65685102361036,70.79999804496765,60.94099204131228,80.65900404862302,62.79999852180481,54.8501556900852,70.74984135352442,77.59999752044678,74.99231904524407,80.20767599564948,201.0
203.0,82.39999771118164,73.63643861932026,91.16355680304302,81.5999972820282,73.30542089016522,89.89457367389117,60.79999923706054,54.22732810445284,67.37267036966824,79.99999761581421,72.5166836069065,87.48331162472192,82.39999651908875,76.50084440941238,88.29914862876511,72.39999771118164,65.55894523725928,79.241050185104,62.799999713897705,54.97695590726567,70.62304352052973,76.79999709129333,73.45335803952607,80.1466361430606,202.0
204.0,83.19999694824219,76.04457974677892,90.35541414970545,82.39999651908875,74.60256068243822,90.19743235573927,59.19999837875366,53.984636628307136,64.4153601292002,80.79999685287476,74.86703709071031,86.7329566150392,82.79999732971191,75.5061649817477,90.09382967767613,71.99999809265137,65.51925713672192,78.48073904858082,61.5999984741211,52.951299610313725,70.24869733792848,77.19999670982361,73.85335747995352,80.5466359396937,203.0
205.0,83.19999814033508,76.62732646361394,89.77266981705623,82.39999771118164,75.13363755694647,89.66635786541681,61.5999984741211,55.53369722279097,67.66629972545124,81.5999960899353,74.33363544353118,88.86635673633943,82.79999732971191,77.78003934573803,87.8199553136858,71.5999984741211,65.37103493340159,77.8289620148406,62.39999949932098,52.66346934453998,72.13652965410198,79.19999718666077,76.16684852610184,82.23314584721969,204.0
206.0,82.39999651908875,75.13363587268462,89.66635716549287,82.39999771118164,75.13363755694647,89.66635786541681,60.79999804496765,53.10584509581514,68.49415099412016,79.99999761581421,73.67544173001792,86.3245535016105,81.99999690055847,76.16904545548591,87.83094834563103,73.19999694824219,68.18003658956243,78.21995730692194,63.200000524520874,53.34099409766618,73.05900695137557,79.59999799728394,76.31366270303668,82.88633329153119,205.0
207.0,83.19999694824219,76.04457974677892,90.35541414970545,83.19999694824219,76.62732635974768,89.77266753673669,63.999998569488525,55.99999800324416,71.99999913573289,79.99999761581421,73.67544173001792,86.3245535016105,83.59999656677246,79.26410141218058,87.93589172136434,71.99999809265137,67.10101841241693,76.8989777728858,64.79999899864197,54.740176973931135,74.8598210233528,79.19999718666077,76.16684754354898,82.23314682977255,206.0
208.0,81.5999972820282,76.23343392278065,86.96656064127575,83.99999618530273,78.34314100857945,89.65685136202602,63.999998569488525,57.67544362612436,70.32455351285269,79.99999761581421,73.67544173001792,86.3245535016105,83.59999656677246,79.26410141218058,87.93589172136434,72.79999852180481,67.03805514198018,78.56194190162944,63.199998140335076,53.9696127787345,72.43038350193565,77.59999752044678,73.26410085370836,81.9358941871852,207.0
209.0,82.39999771118164,78.82228969355019,85.97770572881309,83.99999618530273,78.34314100857945,89.65685136202602,63.199998140335076,57.26704018651563,69.13295609415452,79.99999761581421,73.67544173001792,86.3245535016105,83.19999694824219,79.05271004578681,87.34728385069756,73.19999814033508,67.26704008605181,79.13295619461836,63.199998140335076,55.9061657106517,70.49383057001845,77.59999752044678,72.62003824139582,82.57995679949774,208.0
210.0,81.5999972820282,76.23343392278065,86.96656064127575,83.19999694824219,76.62732635974768,89.77266753673669,67.1999990940094,59.50584614485689,74.89415204316191,78.39999794960022,69.19130651176353,87.60868938743691,84.39999580383301,81.79231481432299,87.00767679334302,71.99999809265137,66.34314291592808,77.65685326937465,62.399998903274536,55.70671741578474,69.09328039076433,77.99999713897705,72.90097839688671,83.09901588106739,209.0
211.0,82.39999771118164,78.82228969355019,85.97770572881309,82.39999651908875,74.60256068243822,90.19743235573927,67.1999990940094,59.50584614485689,74.89415204316191,76.79999709129333,69.10584445201059,84.49414973057608,84.39999580383301,81.79231481432299,87.00767679334302,71.99999809265137,65.99999884764352,77.99999733765921,63.99999737739564,55.87595901678056,72.12403573801072,79.19999718666077,74.81821859292846,83.58177578039307,210.0
212.0,82.39999771118164,78.82228969355019,85.97770572881309,82.39999651908875,74.60256068243822,90.19743235573927,67.99999833106995,61.67544244527367,74.32455421686623,76.79999709129333,69.10584445201059,84.49414973057608,84.79999661445618,83.01114393844082,86.58884929047153,71.99999809265137,65.21766974413592,78.78232644116682,65.19999861717224,58.78127590253,71.61872133181448,79.99999642372131,77.55050658360392,82.44948626383871,211.0
213.0,81.5999972820282,78.02228893119641,85.17770563285998,82.39999651908875,74.60256068243822,90.19743235573927,67.1999990940094,61.267039331844956,73.13295885617384,75.99999785423279,68.51668384532532,83.48331186314026,83.59999656677246,80.31366181663876,86.88633131690617,71.99999809265137,65.21766974413592,78.78232644116682,63.999998569488525,56.12599101340811,71.87400612556894,80.39999604225159,77.11366129211788,83.68633079238529,212.0
214.0,82.39999771118164,78.82228969355019,85.97770572881309,83.19999694824219,76.62732635974768,89.77266753673669,65.59999823570251,59.53369718088315,71.66629929052188,75.99999785423279,66.2020384937641,85.79795721470147,83.99999618530273,80.53589529283283,87.46409707777264,71.5999972820282,65.37103288010316,77.82896168395324,64.3999993801117,55.86770829956669,72.9322904606567,80.79999685287476,77.45335708869572,84.14663661705379,213.0
215.0,81.5999972820282,78.02228893119641,85.17770563285998,83.99999618530273,78.34314100857945,89.65685136202602,65.59999823570251,59.53369718088315,71.66629929052188,75.99999785423279,66.2020384937641,85.79795721470147,83.59999656677246,80.31366181663876,86.88633131690617,71.19999766349792,64.78127559887986,77.61871972811599,64.3999993801117,55.19130697137738,73.60869178884602,79.99999642372131,76.53589553125141,83.46409731619121,214.0
216.0,81.5999972820282,78.02228893119641,85.17770563285998,84.79999661445618,79.58463394971604,90.01535927919632,64.79999780654907,58.22732612982793,71.37266948327022,75.19999742507935,65.24007731102033,85.15991753913836,84.39999580383301,81.79231481432299,87.00767679334302,71.5999984741211,66.42312704835939,76.7768698998828,64.79999899864197,54.94099281361525,74.65900518366868,79.59999680519104,75.75292118275665,83.44707242762543,215.0
217.0,80.79999685287476,77.45335708869572,84.14663661705379,84.79999661445618,79.58463394971604,90.01535927919632,66.39999866485596,60.333697413525826,72.46629991618609,75.99999666213989,67.99999758601182,83.99999573826797,84.3999969959259,82.72667853866011,86.0733154531917,71.19999885559082,65.43805537232122,76.96194233886042,65.99999904632568,56.202041510869066,75.7979565817823,79.59999680519104,75.75292118275665,83.44707242762543,216.0
218.0,82.39999771118164,78.82228969355019,85.97770572881309,83.99999737739563,79.99999523162842,87.99999952316284,64.79999899864197,57.10584511988002,72.49415287740392,76.79999709129333,68.12820430768805,85.47178987489862,84.39999580383301,81.79231481432299,87.00767679334302,72.39999890327454,66.0125122801101,78.78748552643897,65.19999861717224,55.75542476231579,74.6445724720287,78.39999794960022,74.82229026516863,81.9777056340318,217.0
219.0,82.39999771118164,78.82228969355019,85.97770572881309,83.99999618530273,79.1010165050683,88.89897586553717,64.79999899864197,57.10584511988002,72.49415287740392,76.79999828338623,68.6024382173994,84.99755834937307,83.99999618530273,80.53589529283283,87.46409707777264,71.99999928474426,66.1690478396717,77.83095072981682,65.19999861717224,55.75542476231579,74.6445724720287,78.7999975681305,75.76684772850817,81.83314740775282,218.0
220.0,80.79999685287476,77.45335708869572,84.14663661705379,83.99999618530273,79.1010165050683,88.89897586553717,65.59999942779541,58.333638781391286,72.86636007419953,76.79999828338623,68.6024382173994,84.99755834937307,83.59999656677246,80.31366181663876,86.88633131690617,72.39999890327454,67.22312724723987,77.5768705593092,64.79999899864197,54.94099462732704,74.65900336995689,79.19999718666077,76.51671550703699,81.88327886628454,219.0
221.0,81.5999972820282,78.02228893119641,85.17770563285998,83.99999618530273,79.1010165050683,88.89897586553717,66.39999866485596,60.333697413525826,72.46629991618609,77.59999871253967,68.39130714525008,86.80869027982926,84.39999580383301,81.79231481432299,87.00767679334302,73.19999814033508,67.26704008605181,79.13295619461836,64.3999993801117,55.19130891317272,73.60868984705067,79.19999718666077,76.51671550703699,81.88327886628454,220.0
222.0,83.99999737739563,83.99999737739563,83.99999737739563,83.99999618530273,78.34314100857945,89.65685136202602,67.99999952316284,63.10101984292841,72.89897920339727,77.59999752044678,69.30542170346217,85.89457333743138,83.99999618530273,80.53589529283283,87.46409707777264,73.59999895095825,67.05782764562987,80.14217025628663,65.19999861717224,56.881345146482644,73.51865208786184,78.7999975681305,75.76684772850817,81.83314740775282,221.0
223.0,82.39999651908875,80.20910511378298,84.59088792439451,83.99999618530273,78.34314100857945,89.65685136202602,67.99999952316284,63.10101984292841,72.89897920339727,77.59999752044678,69.30542170346217,85.89457333743138,83.19999694824219,79.05271004578681,87.34728385069756,73.19999933242798,66.78127624634342,79.61872241851253,65.19999980926514,57.00243908888626,73.39756052964401,78.39999794960022,76.20910736046442,80.59088853873602,222.0
224.0,82.39999651908875,80.20910511378298,84.59088792439451,83.19999694824219,76.62732635974768,89.77266753673669,67.1999990940094,61.98463688641622,72.41536130160259,77.59999752044678,69.30542170346217,85.89457333743138,83.59999656677246,81.40910597763666,85.79088715590827,72.79999852180481,65.9297715638651,79.67022547974452,65.59999942779541,57.18572593128235,74.01427292430847,77.99999833106995,75.17157179637917,80.82842486576072,223.0
225.0,83.99999737739563,83.99999737739563,83.99999737739563,83.19999694824219,76.62732635974768,89.77266753673669,64.79999780654907,58.22732612982793,71.37266948327022,76.79999709129333,69.10584445201059,84.49414973057608,83.99999618530273,80.53589529283283,87.46409707777264,73.99999856948853,66.65152986025326,81.34846727872379,65.19999980926514,56.30056214180302,74.09943747672725,77.99999833106995,75.17157179637917,80.82842486576072,224.0
226.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,76.62732635974768,89.77266753673669,64.79999780654907,58.22732612982793,71.37266948327022,75.99999666213989,66.61916519332391,85.38082813095588,84.3999969959259,80.55291997907722,88.24707401277459,73.99999856948853,66.65152986025326,81.34846727872379,65.19999980926514,55.86190677595686,74.5380928425734,77.99999833106995,75.17157179637917,80.82842486576072,225.0
227.0,80.79999685287476,77.45335708869572,84.14663661705379,82.39999771118164,77.03343346340013,87.76656195896315,66.39999866485596,61.0334353056084,71.76656202410351,75.99999666213989,66.61916519332391,85.38082813095588,84.3999969959259,82.72667853866011,86.0733154531917,73.19999814033508,66.0445796060713,80.35541667459887,65.19999980926514,55.86190677595686,74.5380928425734,77.99999833106995,75.17157179637917,80.82842486576072,226.0
228.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999694824219,78.81821413763065,87.58177975885373,67.99999952316284,63.10101984292841,72.89897920339727,75.99999666213989,66.61916519332391,85.38082813095588,84.3999981880188,82.209107598883,86.5908887771546,73.59999895095825,66.90671862113741,80.29327928077909,65.99999785423279,56.72638048994784,75.27361521851773,77.99999833106995,75.17157179637917,80.82842486576072,227.0
229.0,82.39999771118164,78.82228969355019,85.97770572881309,83.99999618530273,78.34314100857945,89.65685136202602,67.99999952316284,63.10101984292841,72.89897920339727,75.19999742507935,66.07859383608985,84.32140101406884,84.79999661445618,81.76684539925871,87.83314782965364,74.3999981880188,67.41429860153909,81.38569777449851,65.59999823570251,55.36281034650752,75.8371861248975,77.99999833106995,75.17157179637917,80.82842486576072,228.0
230.0,83.99999737739563,81.1715687353629,86.82842601942836,83.99999618530273,78.34314100857945,89.65685136202602,67.1999990940094,61.267039331844956,73.13295885617384,75.19999742507935,66.07859383608985,84.32140101406884,83.59999656677246,80.31366181663876,86.88633131690617,74.3999993801117,68.67287162920195,80.12712713102144,65.99999904632568,55.7043697505786,76.29562834207277,77.99999833106995,75.17157179637917,80.82842486576072,229.0
231.0,83.19999694824219,81.41114160662609,84.98885228985829,83.99999618530273,78.34314100857945,89.65685136202602,67.1999990940094,61.267039331844956,73.13295885617384,75.99999785423279,66.2020384937641,85.79795721470147,83.99999618530273,81.55050634518534,86.44948602542013,74.3999993801117,68.67287162920195,80.12712713102144,66.39999866485596,56.26096585522491,76.539031474487,77.99999833106995,75.17157179637917,80.82842486576072,230.0
232.0,81.5999960899353,79.40910468462954,83.79088749524107,83.99999618530273,78.34314100857945,89.65685136202602,67.99999833106995,61.67544244527367,74.32455421686623,75.99999785423279,66.2020384937641,85.79795721470147,84.79999780654907,82.51964703999298,87.08034857310517,73.59999895095825,66.61429927915484,80.58569862276167,66.39999866485596,56.26096585522491,76.539031474487,78.39999794960022,76.20910736046442,80.59088853873602,231.0
233.0,83.19999694824219,79.85335504682823,86.54663884965615,83.99999618530273,78.34314100857945,89.65685136202602,67.1999990940094,61.267039331844956,73.13295885617384,75.99999785423279,66.2020384937641,85.79795721470147,85.59999704360962,83.92667644910777,87.27331763811146,73.59999895095825,66.61429927915484,80.58569862276167,66.39999747276306,55.779262556730515,77.02073238879561,78.39999794960022,76.20910736046442,80.59088853873602,232.0
234.0,81.5999972820282,78.02228893119641,85.17770563285998,83.99999618530273,78.34314100857945,89.65685136202602,67.99999952316284,63.10101984292841,72.89897920339727,75.99999785423279,66.2020384937641,85.79795721470147,85.99999666213989,84.58578234112258,87.4142109831572,73.19999933242798,66.47690448058313,79.92309418427283,66.79999828338623,56.74017785843094,76.85981870834152,78.39999794960022,76.20910736046442,80.59088853873602,233.0
235.0,81.5999972820282,78.02228893119641,85.17770563285998,83.99999618530273,78.34314100857945,89.65685136202602,67.1999990940094,61.98463688641622,72.41536130160259,75.99999785423279,66.2020384937641,85.79795721470147,84.79999661445618,83.70455254414371,85.89544068476864,73.59999895095825,66.19729711845095,81.00270078346556,66.79999947547913,57.14598508267407,76.45401386828418,78.39999794960022,76.20910736046442,80.59088853873602,234.0
236.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999694824219,78.81821413763065,87.58177975885373,66.39999866485596,61.0334353056084,71.76656202410351,75.19999742507935,66.07859383608985,84.32140101406884,85.19999742507935,83.41114241666287,86.98885243349582,73.19999933242798,65.12534862039561,81.27465004446034,66.39999866485596,57.083347921720424,75.7166494079915,77.59999871253967,74.63351993655687,80.56647748852248,235.0
237.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,78.81821413763065,87.58177975885373,66.39999866485596,60.333697413525826,72.46629991618609,75.19999742507935,66.07859383608985,84.32140101406884,84.39999580383301,81.79231481432299,87.00767679334302,72.39999890327454,64.1054235893084,80.69457421724067,66.39999866485596,57.083347921720424,75.7166494079915,77.59999871253967,74.63351993655687,80.56647748852248,236.0
238.0,82.39999771118164,78.82228969355019,85.97770572881309,83.19999694824219,78.81821413763065,87.58177975885373,66.39999866485596,60.333697413525826,72.46629991618609,75.19999742507935,66.07859383608985,84.32140101406884,85.19999742507935,82.91964691990667,87.48034793025202,72.79999852180481,65.1058455726523,80.49415147095732,65.59999823570251,55.96672210737828,75.23327436402676,77.59999871253967,74.63351993655687,80.56647748852248,237.0
239.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999694824219,78.81821413763065,87.58177975885373,67.1999990940094,61.267039331844956,73.13295885617384,75.19999742507935,66.07859383608985,84.32140101406884,84.3999969959259,83.50557065791823,85.29442333393358,73.59999895095825,66.19729711845095,81.00270078346556,65.99999904632568,56.944614645398154,75.05538344725322,77.59999871253967,74.63351993655687,80.56647748852248,238.0
240.0,83.19999814033508,78.81821777823406,87.58177850243611,83.19999694824219,78.81821413763065,87.58177975885373,67.1999990940094,61.267039331844956,73.13295885617384,75.19999742507935,66.07859383608985,84.32140101406884,85.19999742507935,82.91964691990667,87.48034793025202,73.59999895095825,66.19729711845095,81.00270078346556,66.39999866485596,57.083347921720424,75.7166494079915,77.59999871253967,74.63351993655687,80.56647748852248,239.0
241.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,78.81821413763065,87.58177975885373,67.1999990940094,61.267039331844956,73.13295885617384,75.19999742507935,66.07859383608985,84.32140101406884,83.99999737739563,81.99999928474426,85.999995470047,73.99999856948853,66.38422607408941,81.61577106488764,66.39999866485596,57.083347921720424,75.7166494079915,77.59999871253967,74.63351993655687,80.56647748852248,240.0
242.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999694824219,78.81821413763065,87.58177975885373,67.1999979019165,60.627326769308794,73.77266903452421,75.19999742507935,66.07859383608985,84.32140101406884,84.79999780654907,82.51964703999298,87.08034857310517,73.99999856948853,66.38422607408941,81.61577106488764,65.99999785423279,56.100502724949656,75.89949298351593,77.99999833106995,75.55050849095255,80.44948817118734,241.0
243.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,78.81821413763065,87.58177975885373,67.1999979019165,60.627326769308794,73.77266903452421,75.19999742507935,66.07859383608985,84.32140101406884,85.19999742507935,83.41114241666287,86.98885243349582,73.99999856948853,66.38422607408941,81.61577106488764,66.39999747276306,56.3600769928741,76.43991795265202,77.59999871253967,74.99231772302966,80.20767970204969,242.0
244.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,78.81821413763065,87.58177975885373,67.1999979019165,60.627326769308794,73.77266903452421,75.19999742507935,66.07859383608985,84.32140101406884,84.79999661445618,83.70455254414371,85.89544068476864,73.99999856948853,66.38422607408941,81.61577106488764,66.39999866485596,56.5612981632048,76.2386991665071,77.1999990940094,74.16684945089762,80.23314873712118,243.0
245.0,82.39999771118164,77.83929565530302,86.96069976706026,83.19999694824219,78.81821413763065,87.58177975885373,67.1999979019165,60.627326769308794,73.77266903452421,75.19999742507935,66.07859383608985,84.32140101406884,84.3999969959259,82.72667853866011,86.0733154531917,73.99999856948853,66.38422607408941,81.61577106488764,66.39999866485596,56.5612981632048,76.2386991665071,77.1999990940094,74.16684945089762,80.23314873712118,244.0
246.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999694824219,78.81821413763065,87.58177975885373,66.39999866485596,60.333697413525826,72.46629991618609,75.19999742507935,66.07859383608985,84.32140101406884,83.99999737739563,82.58578516372168,85.41420959106958,73.99999856948853,66.38422607408941,81.61577106488764,66.39999866485596,56.5612981632048,76.2386991665071,77.1999990940094,74.16684945089762,80.23314873712118,245.0
247.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,78.81821413763065,87.58177975885373,65.59999823570251,59.53369718088315,71.66629929052188,75.19999742507935,66.07859383608985,84.32140101406884,84.3999969959259,82.72667853866011,86.0733154531917,73.99999856948853,66.38422607408941,81.61577106488764,66.39999866485596,56.5612981632048,76.2386991665071,77.1999990940094,74.16684945089762,80.23314873712118,246.0
248.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,78.81821413763065,87.58177975885373,65.59999823570251,59.53369718088315,71.66629929052188,75.19999742507935,66.07859383608985,84.32140101406884,84.3999969959259,82.20910885530098,86.59088513655082,73.99999856948853,66.38422607408941,81.61577106488764,66.39999866485596,56.5612981632048,76.2386991665071,77.1999990940094,74.16684945089762,80.23314873712118,247.0
249.0,79.99999761581421,75.99999845027901,83.99999678134941,83.19999694824219,78.81821413763065,87.58177975885373,66.39999866485596,60.333697413525826,72.46629991618609,75.19999742507935,66.07859383608985,84.32140101406884,83.99999737739563,82.58578516372168,85.41420959106958,73.99999856948853,66.38422607408941,81.61577106488764,65.99999785423279,56.51316418261066,75.48683152585491,77.1999990940094,74.16684945089762,80.23314873712118,248.0
250.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,78.81821413763065,87.58177975885373,67.99999833106995,61.67544244527367,74.32455421686623,75.19999742507935,66.07859383608985,84.32140101406884,84.3999969959259,82.72667853866011,86.0733154531917,73.99999856948853,66.38422607408941,81.61577106488764,65.99999785423279,56.51316418261066,75.48683152585491,77.59999871253967,74.99231772302966,80.20767970204969,249.0
251.0,81.5999972820282,78.02228893119641,85.17770563285998,81.5999984741211,71.96672432575545,91.23327262248674,51.999997794628136,35.75192189879085,68.24807369046542,76.79999709129333,70.22732795376825,83.37266622881842,84.79999780654907,82.11671701545814,87.48327859764001,70.79999923706055,66.41822050729994,75.18177796682116,48.799998462200165,30.87794536328404,66.72205156111629,68.39999914169312,61.13363898745795,75.66635929592829,250.0
252.0,81.5999972820282,78.02228893119641,85.17770563285998,83.99999737739563,77.67544243403147,90.32455232075979,55.99999904632569,41.85786342259464,70.14213467005675,75.99999666213989,67.99999758601182,83.99999573826797,85.19999742507935,83.41114241666287,86.98885243349582,69.19999837875366,64.38336043833874,74.01663631916858,52.39999771118165,40.283893212535055,64.51610220982823,69.9999988079071,62.928930574573,77.07106704124121,251.0
253.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999814033508,76.04458160527193,90.35541467539824,59.99999940395355,51.9999992102384,67.9999995976687,77.59999752044678,71.5336990202663,83.66629602062726,84.79999780654907,82.51964703999298,87.08034857310517,67.59999871253967,61.05782740721129,74.14217001786805,56.799999475479126,52.19565420964612,61.40434474131213,70.39999842643738,62.86342102346719,77.93657582940757,252.0
254.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999814033508,76.04458160527193,90.35541467539824,59.999998807907104,55.10101912767231,64.89897848814189,75.99999785423279,71.10102060734779,80.89897510111778,85.59999704360962,83.92667644910777,87.27331763811146,67.99999833106995,61.67544244527367,74.32455421686623,58.399999141693115,55.792318609329456,61.007679674056774,70.79999804496765,61.1459823556061,80.4540137343292,253.0
255.0,82.39999771118164,78.82228969355019,85.97770572881309,83.99999737739563,76.5166825719876,91.48331218280366,59.9999976158142,54.34314243909092,65.65685279253748,75.99999785423279,71.10102060734779,80.89897510111778,85.19999742507935,82.91964691990667,87.48034793025202,67.99999833106995,61.366748337015125,74.63324832512477,56.799999475479126,53.16681841402323,60.43318053693502,71.5999984741211,62.50054902075784,80.69944792748436,254.0
256.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999694824219,75.50584306948024,90.89415082700414,59.19999837875366,53.26703901844351,65.13295773906381,78.39999794960022,71.7067193117575,85.09327658744294,84.79999780654907,82.51964703999298,87.08034857310517,67.99999833106995,59.633397139593754,76.36659952254614,55.59999823570252,52.633519057865,58.56647741354004,71.99999809265137,62.51316662003754,81.4868295652652,255.0
257.0,82.39999771118164,78.82228969355019,85.97770572881309,80.79999685287476,71.67859326388526,89.92140044186425,59.999998807907104,55.10101912767231,64.89897848814189,77.59999752044678,71.5336990202663,83.66629602062726,85.59999704360962,83.92667644910777,87.27331763811146,68.39999914169312,60.35015573179989,76.44984255158634,57.1999979019165,53.853358672046404,60.54663713178659,73.19999814033508,66.1857286493664,80.21426763130377,256.0
258.0,81.5999972820282,78.02228893119641,85.17770563285998,81.5999972820282,73.30542089016522,89.89457367389117,59.999998807907104,53.675442922110825,66.32455469370339,77.59999752044678,71.5336990202663,83.66629602062726,84.79999661445618,83.01114393844082,86.58884929047153,68.39999794960022,61.85782673538011,74.94216916382032,57.1999979019165,53.853358672046404,60.54663713178659,71.99999690055847,64.51668209515044,79.4833117059665,257.0
259.0,82.39999771118164,78.82228969355019,85.97770572881309,82.39999651908875,74.60256068243822,90.19743235573927,60.79999804496765,54.86703828280321,66.7329578071321,75.99999666213989,69.07179487720008,82.92819844707971,84.3999969959259,82.72667853866011,86.0733154531917,69.59999799728394,63.53369861280539,75.66629738176249,56.799999475479126,52.19565420964612,61.40434474131213,71.99999809265137,64.6515281667416,79.34846801856114,258.0
260.0,81.5999972820282,78.02228893119641,85.17770563285998,81.5999984741211,75.53369761581222,87.66629933242997,59.9999976158142,57.17157108112342,62.828424150504986,76.79999589920044,69.64457986393754,83.95541193446334,84.79999661445618,81.76684539925871,87.83314782965364,70.39999842643738,65.83929715470977,74.96069969816499,57.1999979019165,53.05271099946112,61.347284804371874,70.79999804496765,63.644580260404034,77.95541582953128,259.0
261.0,81.5999972820282,78.02228893119641,85.17770563285998,82.39999771118164,77.03343346340013,87.76656195896315,60.79999804496765,57.45335828078862,64.14663780914668,76.79999709129333,69.10584445201059,84.49414973057608,84.79999780654907,82.51964703999298,87.08034857310517,70.39999961853027,66.06410446393839,74.73589477312215,56.79999828338623,52.65271152465033,60.94728504212213,71.99999809265137,65.36674989574423,78.6332462895585,260.0
262.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999814033508,77.98463547559494,88.41536080507522,61.5999984741211,57.039296156858704,66.1607007913835,76.79999709129333,68.12820430768805,85.47178987489862,85.19999742507935,82.91964691990667,87.48034793025202,70.39999961853027,66.06410446393839,74.73589477312215,57.599998712539666,53.03929744081205,62.16069998426728,71.19999766349792,63.00243759751109,79.39755772948476,261.0
263.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999814033508,77.98463547559494,88.41536080507522,60.79999804496765,54.86703828280321,66.7329578071321,75.19999623298645,68.04458019772355,82.35541226824935,84.79999661445618,83.70455254414371,85.89544068476864,70.79999923706055,66.41822050729994,75.18177796682116,57.1999990940094,52.81821873190837,61.58177945611043,71.99999809265137,62.51316662003754,81.4868295652652,262.0
264.0,82.39999771118164,77.83929565530302,86.96069976706026,82.39999890327454,76.33369843798724,88.46629936856183,60.79999923706054,54.22732810445284,67.37267036966824,75.19999623298645,68.04458019772355,82.35541226824935,84.79999661445618,83.01114393844082,86.58884929047153,70.39999842643738,65.62506468079835,75.17493217207641,57.1999990940094,52.81821873190837,61.58177945611043,72.39999890327454,64.10542251141156,80.69457529513751,263.0
265.0,79.19999718666077,73.98463543621423,84.4153589371073,82.39999890327454,76.33369843798724,88.46629936856183,60.79999923706054,54.22732810445284,67.37267036966824,75.19999623298645,68.04458019772355,82.35541226824935,84.3999981880188,81.79231765565514,87.00767872038246,70.79999804496765,66.19565277913465,75.40434331080066,55.99999904632569,51.52786269148565,60.47213540116573,72.39999890327454,64.10542251141156,80.69457529513751,264.0
266.0,79.99999761581421,75.99999845027901,83.99999678134941,83.19999814033508,77.98463547559494,88.41536080507522,60.79999923706054,54.22732810445284,67.37267036966824,75.99999666213989,69.07179487720008,82.92819844707971,84.79999780654907,83.01114246493297,86.58885314816517,69.99999761581421,64.90097828925205,75.09901694237637,56.79999828338623,52.652709368856605,60.947287197915855,71.5999984741211,62.50054902075784,80.69944792748436,265.0
267.0,79.19999718666077,72.62732804913568,85.77266632418585,81.5999984741211,74.33363684337866,88.86636010486353,58.399999141693115,49.19130770385642,67.6086905795298,77.59999632835388,69.80256186764767,85.3974307890601,82.39999651908875,76.50084440941238,88.29914862876511,69.59999799728394,64.05022379415166,75.14977220041621,55.59999942779541,50.82506455870291,60.37493429688791,72.39999771118164,63.52306211383048,81.2769333085328,266.0
268.0,79.19999718666077,73.98463543621423,84.4153589371073,81.5999984741211,74.33363684337866,88.86636010486353,59.199999570846565,49.24007957647644,69.15991956521668,76.79999709129333,69.10584445201059,84.49414973057608,83.99999737739563,82.58578516372168,85.41420959106958,69.99999761581421,64.52277236723054,75.47722286439787,55.19999861717224,49.2670388550078,61.132958379336685,72.79999732971191,64.72534573187563,80.8746489275482,267.0
269.0,81.5999972820282,78.02228893119641,85.17770563285998,81.5999984741211,74.33363684337866,88.86636010486353,58.399999141693115,46.87610979591045,69.92388848747578,76.79999709129333,69.10584445201059,84.49414973057608,81.99999809265137,74.92893070225419,89.07106548304854,70.79999804496765,65.58463709452795,76.01535899540735,54.399998784065254,46.86342078794142,61.936576780189085,72.39999771118164,64.10542160675774,80.69457381560554,268.0
270.0,79.19999718666077,73.98463543621423,84.4153589371073,82.39999890327454,76.33369843798724,88.46629936856183,57.599998712539666,46.792593120064566,68.40740430501477,77.59999632835388,69.80256186764767,85.3974307890601,79.59999680519104,67.48389274929552,91.71610086108656,71.19999766349792,66.18003813596519,76.21995719103066,53.599998354911804,46.758946098808956,60.44105061101465,72.39999890327454,64.99729868111547,79.8026991254336,269.0
271.0,79.19999718666077,72.62732804913568,85.77266632418585,83.19999814033508,77.98463547559494,88.41536080507522,58.39999794960023,47.59259235712513,69.20740354207533,77.59999632835388,69.80256186764767,85.3974307890601,81.99999809265137,73.99999938905223,89.9999967962505,70.39999842643738,64.67287129997311,76.12712555290165,54.79999780654907,49.396295451524715,60.20370016157343,72.39999771118164,64.47535272003488,80.3246427023284,270.0
272.0,79.19999718666077,72.62732804913568,85.77266632418585,83.19999814033508,77.98463547559494,88.41536080507522,57.599998712539666,46.792593120064566,68.40740430501477,77.59999632835388,69.80256186764767,85.3974307890601,82.79999852180481,79.16681746034891,86.43317958326071,71.19999766349792,66.8182173013969,75.58177802559895,55.59999763965606,50.8250635819468,60.37493169736532,70.79999804496765,62.01364522916075,79.58635086077456,271.0
273.0,78.39999794960022,71.7067193117575,85.09327658744294,82.39999771118164,75.70671622369184,89.09327919867144,57.599998712539666,46.792593120064566,68.40740430501477,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.72667853866011,86.0733154531917,71.19999885559082,67.05271209685492,75.34728561432672,55.99999785423279,51.999998688697595,59.99999701976798,69.9999988079071,60.94461407786788,79.05538353794633,272.0
274.0,79.19999718666077,73.98463543621423,84.4153589371073,82.39999771118164,75.70671622369184,89.09327919867144,58.399999141693115,49.6364388255764,67.16355945780984,78.39999675750732,70.10542094052272,86.69457257449193,84.3999969959259,82.72667853866011,86.0733154531917,70.79999804496765,66.19565277913465,75.40434331080066,56.79999709129333,53.7668470551599,59.833147127426756,69.59999799728394,59.76129773796004,79.43869825660784,273.0
275.0,81.5999960899353,79.40910468462954,83.79088749524107,81.5999984741211,73.3054223696972,89.89457457854499,59.1999989748001,52.04458177333684,66.35541617626336,78.39999675750732,70.10542094052272,86.69457257449193,83.19999694824219,80.91964618168609,85.48034771479828,70.39999842643738,65.62506468079835,75.17493217207641,58.399999141693115,54.82229145726152,61.97770682612471,69.9999988079071,60.304638195502804,79.6953594203114,274.0
276.0,79.99999761581421,75.99999845027901,83.99999678134941,81.5999984741211,73.3054223696972,89.89457457854499,58.39999854564667,51.70671875013482,65.09327834115851,77.59999632835388,69.80256186764767,85.3974307890601,83.59999656677246,81.40910597763666,85.79088715590827,70.39999842643738,65.62506468079835,75.17493217207641,58.799998760223396,55.4533595303533,62.14663799009349,71.5999984741211,61.66017848770745,81.53981846053473,275.0
277.0,81.5999972820282,78.02228893119641,85.17770563285998,81.5999984741211,73.3054223696972,89.89457457854499,58.39999854564667,51.70671875013482,65.09327834115851,75.19999742507935,67.50584447592684,82.89415037423186,84.3999969959259,82.72667853866011,86.0733154531917,70.79999923706055,66.41822050729994,75.18177796682116,58.799998760223396,55.4533595303533,62.14663799009349,71.19999885559082,61.442948919242596,80.95704879193904,276.0
278.0,82.39999651908875,80.20910511378298,84.59088792439451,82.39999771118164,75.70671622369184,89.09327919867144,59.19999837875366,53.984636628307136,64.4153601292002,75.19999742507935,67.50584447592684,82.89415037423186,84.3999981880188,81.79231765565514,87.00767872038246,71.19999885559082,67.05271209685492,75.34728561432672,58.799998760223396,54.41822003046279,63.181777489984,71.5999984741211,61.66017848770745,81.53981846053473,277.0
279.0,81.5999960899353,79.40910468462954,83.79088749524107,82.39999771118164,75.70671622369184,89.09327919867144,59.999998807907104,53.675442922110825,66.32455469370339,75.19999742507935,67.50584447592684,82.89415037423186,83.99999737739563,82.58578516372168,85.41420959106958,70.79999923706055,66.41822050729994,75.18177796682116,58.799998760223396,54.41822003046279,63.181777489984,72.39999890327454,64.2268721249145,80.57312568163458,278.0
280.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999814033508,77.98463547559494,88.41536080507522,59.999998807907104,53.675442922110825,66.32455469370339,75.19999742507935,67.50584447592684,82.89415037423186,84.79999661445618,83.01114393844082,86.58884929047153,70.79999923706055,66.41822050729994,75.18177796682116,58.799998760223396,54.41822003046279,63.181777489984,72.79999852180481,64.36198948417685,81.23800755943277,279.0
281.0,81.5999972820282,78.02228893119641,85.17770563285998,83.19999814033508,77.98463547559494,88.41536080507522,59.999998807907104,53.675442922110825,66.32455469370339,76.79999709129333,69.10584445201059,84.49414973057608,84.79999661445618,83.01114393844082,86.58884929047153,70.39999842643738,65.62506468079835,75.17493217207641,58.39999794960023,53.625064203961195,63.17493169523926,72.39999771118164,63.98572442718122,80.81427099518207,280.0
282.0,81.5999960899353,79.40910468462954,83.79088749524107,83.19999814033508,77.98463547559494,88.41536080507522,59.999998807907104,53.675442922110825,66.32455469370339,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.72667853866011,86.0733154531917,70.39999842643738,65.62506468079835,75.17493217207641,57.999998331069946,53.30958323204933,62.690413430090565,71.99999809265137,63.51471708368544,80.4852791016173,281.0
283.0,81.5999960899353,79.40910468462954,83.79088749524107,83.19999814033508,77.98463547559494,88.41536080507522,60.79999923706054,54.22732810445284,67.37267036966824,77.59999632835388,69.80256186764767,85.3974307890601,84.79999661445618,83.01114393844082,86.58884929047153,70.79999804496765,66.19565277913465,75.40434331080066,57.59999752044678,53.50121617866933,61.69877886222422,71.5999984741211,62.283347858938576,80.91664908930362,282.0
284.0,80.79999685287476,77.45335708869572,84.14663661705379,83.99999737739563,79.99999523162842,87.99999952316284,60.79999923706054,54.22732810445284,67.37267036966824,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.20910885530098,86.59088513655082,70.79999804496765,66.19565277913465,75.40434331080066,57.999998331069946,54.258340530115454,61.74165613202444,71.19999766349792,61.041257004445775,81.35873832255007,283.0
285.0,81.5999972820282,78.02228893119641,85.17770563285998,83.99999737739563,79.99999523162842,87.99999952316284,60.79999923706054,54.22732810445284,67.37267036966824,77.59999632835388,69.80256186764767,85.3974307890601,84.79999780654907,82.51964703999298,87.08034857310517,70.79999804496765,66.19565277913465,75.40434331080066,58.79999756813049,55.1668165066746,62.433178629586386,69.99999761581421,59.80195779374708,80.19803743788134,284.0
286.0,83.19999694824219,79.85335504682823,86.54663884965615,83.99999737739563,79.99999523162842,87.99999952316284,60.79999923706054,54.22732810445284,67.37267036966824,77.59999632835388,69.80256186764767,85.3974307890601,83.99999737739563,81.99999928474426,85.999995470047,70.79999804496765,66.19565277913465,75.40434331080066,57.99999713897706,54.25833854152198,61.741655736432136,69.99999761581421,59.80195779374708,80.19803743788134,285.0
287.0,81.5999960899353,79.40910468462954,83.79088749524107,83.99999737739563,79.99999523162842,87.99999952316284,59.99999940395355,51.9999992102384,67.9999995976687,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.72667853866011,86.0733154531917,70.79999804496765,66.19565277913465,75.40434331080066,58.799998760223396,55.166817206597955,62.43318031384884,70.79999804496765,60.35011764690601,81.24987844302929,286.0
288.0,82.39999651908875,80.20910511378298,84.59088792439451,83.19999814033508,77.98463547559494,88.41536080507522,59.199999570846565,49.65013058163092,68.74986856006221,77.59999632835388,69.80256186764767,85.3974307890601,84.79999661445618,83.01114393844082,86.58884929047153,70.79999804496765,66.19565277913465,75.40434331080066,58.799998760223396,56.116717969132466,61.483279551314325,71.19999766349792,60.846254178724486,81.55374114827136,287.0
289.0,81.5999960899353,79.40910468462954,83.79088749524107,83.19999814033508,77.98463547559494,88.41536080507522,58.399999141693115,49.19130770385642,67.6086905795298,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.72667853866011,86.0733154531917,70.79999804496765,66.19565277913465,75.40434331080066,59.19999837875366,55.85335932698639,62.54663743052093,71.19999766349792,60.846254178724486,81.55374114827136,288.0
290.0,82.39999651908875,80.20910511378298,84.59088792439451,82.39999771118164,75.70671622369184,89.09327919867144,57.599998712539666,49.30542289555506,65.89457452952426,77.59999632835388,69.80256186764767,85.3974307890601,83.99999737739563,81.99999928474426,85.999995470047,70.39999842643738,65.62506468079835,75.17493217207641,58.799998760223396,55.4533595303533,62.14663799009349,71.5999972820282,61.26558849819216,81.93440606586424,289.0
291.0,79.99999642372131,75.10101674348688,84.89897610395575,82.39999771118164,75.70671622369184,89.09327919867144,57.599998712539666,49.30542289555506,65.89457452952426,77.59999632835388,69.80256186764767,85.3974307890601,85.19999742507935,82.91964691990667,87.48034793025202,70.39999842643738,65.62506468079835,75.17493217207641,58.799998760223396,55.4533595303533,62.14663799009349,71.99999690055847,61.511908191533664,82.48808560958328,290.0
292.0,79.99999642372131,75.10101674348688,84.89897610395575,82.39999771118164,75.70671622369184,89.09327919867144,58.399999141693115,49.19130770385642,67.6086905795298,77.59999632835388,69.80256186764767,85.3974307890601,83.59999775886536,81.40910961824044,85.79088589949028,70.39999842643738,65.62506468079835,75.17493217207641,58.799998760223396,55.4533595303533,62.14663799009349,71.99999690055847,61.511908191533664,82.48808560958328,291.0
293.0,82.39999651908875,80.20910511378298,84.59088792439451,82.39999771118164,75.70671622369184,89.09327919867144,58.399999141693115,49.19130770385642,67.6086905795298,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.72667853866011,86.0733154531917,70.39999842643738,65.62506468079835,75.17493217207641,58.799998760223396,55.4533595303533,62.14663799009349,71.99999690055847,61.511908191533664,82.48808560958328,292.0
294.0,83.19999694824219,79.85335504682823,86.54663884965615,82.39999771118164,75.70671622369184,89.09327919867144,58.399999141693115,49.19130770385642,67.6086905795298,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.72667853866011,86.0733154531917,70.39999842643738,65.62506468079835,75.17493217207641,57.999999523162835,54.53589863069293,61.46410041563274,71.99999690055847,61.511908191533664,82.48808560958328,293.0
295.0,83.19999694824219,79.85335504682823,86.54663884965615,82.39999771118164,75.70671622369184,89.09327919867144,59.1999989748001,51.50584509603816,66.89415285356205,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.72667853866011,86.0733154531917,70.39999842643738,65.62506468079835,75.17493217207641,58.399999141693115,55.11366439155942,61.68633389182681,71.99999690055847,61.511908191533664,82.48808560958328,294.0
296.0,80.79999685287476,77.45335708869572,84.14663661705379,83.19999814033508,77.98463547559494,88.41536080507522,59.1999989748001,51.50584509603816,66.89415285356205,77.59999632835388,69.80256186764767,85.3974307890601,84.79999661445618,83.01114393844082,86.58884929047153,70.39999842643738,65.62506468079835,75.17493217207641,58.399999141693115,55.11366439155942,61.68633389182681,71.99999690055847,61.511908191533664,82.48808560958328,295.0
297.0,81.5999960899353,79.40910468462954,83.79088749524107,83.19999814033508,77.98463547559494,88.41536080507522,59.1999989748001,51.50584509603816,66.89415285356205,77.59999632835388,69.80256186764767,85.3974307890601,85.19999742507935,82.91964691990667,87.48034793025202,70.39999842643738,65.62506468079835,75.17493217207641,58.399999141693115,55.11366439155942,61.68633389182681,71.99999690055847,61.511908191533664,82.48808560958328,296.0
298.0,81.5999960899353,79.40910468462954,83.79088749524107,83.19999814033508,77.98463547559494,88.41536080507522,59.1999989748001,51.50584509603816,66.89415285356205,77.59999632835388,69.80256186764767,85.3974307890601,84.3999969959259,82.20910885530098,86.59088513655082,70.39999842643738,65.62506468079835,75.17493217207641,57.999998331069946,54.258340530115454,61.74165613202444,71.5999972820282,61.26558849819216,81.93440606586424,297.0
299.0,81.5999960899353,79.40910468462954,83.79088749524107,83.19999814033508,77.98463547559494,88.41536080507522,59.999998807907104,53.675442922110825,66.32455469370339,77.59999632835388,69.80256186764767,85.3974307890601,84.79999661445618,83.01114393844082,86.58884929047153,70.39999842643738,65.62506468079835,75.17493217207641,58.39999794960023,53.83929667787261,62.96069922132784,70.79999804496765,60.35011764690601,81.24987844302929,298.0
300.0,82.39999651908875,80.20910511378298,84.59088792439451,83.19999814033508,77.98463547559494,88.41536080507522,59.19999837875366,53.984636628307136,64.4153601292002,77.59999632835388,69.80256186764767,85.3974307890601,84.79999661445618,83.01114393844082,86.58884929047153,70.39999842643738,65.62506468079835,75.17493217207641,58.39999794960023,53.83929667787261,62.96069922132784,70.79999804496765,60.35011764690601,81.24987844302929,299.0
301.0,83.19999694824219,79.85335504682823,86.54663884965615,83.19999694824219,77.26703899442275,89.13295490206163,51.19999885559082,42.528205522113986,59.871792189067655,71.99999809265137,59.350888205923454,84.64910797937928,84.3999981880188,81.79231765565514,87.00767872038246,68.7999975681305,62.70081636890037,74.89917876736062,45.19999802112579,40.595652237481,49.80434380477059,61.59999966621399,54.75894719229162,68.44105214013635,300.0
302.0,83.19999694824219,79.85335504682823,86.54663884965615,82.39999651908875,75.13363587268462,89.66635716549287,52.79999852180482,46.86704056798537,58.73295647562426,72.79999732971191,60.34206862155166,85.25792603787217,84.79999661445618,83.01114393844082,86.58884929047153,69.59999799728394,64.82506312819145,74.37493286637643,46.39999806880951,42.06410112713543,50.73589501048359,63.999998569488525,58.169046613310215,69.83095052566684,301.0
303.0,82.39999651908875,78.82228583585655,85.97770720232094,82.39999651908875,75.13363587268462,89.66635716549287,54.39999818801879,47.70671919397018,61.0932771820674,76.79999709129333,71.5846353408468,82.01535884173987,83.19999694824219,79.8533577183721,86.54663617811228,69.99999761581421,64.52277236723054,75.47722286439787,48.39999794960022,42.850223316867556,53.94977258233288,65.19999861717224,60.595652445168206,69.80434478917627,302.0
304.0,79.99999642372131,75.10101674348688,84.89897610395575,81.5999972820282,75.53369603069807,87.66629853335833,55.19999921321869,47.50584463724985,62.89415378918753,76.79999709129333,71.5846353408468,82.01535884173987,80.39999723434448,69.96927544775204,90.83071902093693,69.59999799728394,64.82506312819145,74.37493286637643,48.79999756813049,43.03805367107945,54.56194146518153,65.19999861717224,59.43805358222204,70.96194365212244,303.0
305.0,74.39999639987946,59.54065719790805,89.25933560185086,79.99999761581421,72.5166836069065,87.48331162472192,53.59999954700469,50.02229002997276,57.17770906403663,75.99999785423279,71.10101817399836,80.89897753446722,77.19999670982361,59.67287566950503,94.72711775014218,69.99999761581421,65.75735605765998,74.24263917396844,48.79999756813049,43.03805367107945,54.56194146518153,64.79999899864197,57.50616656895859,72.09383142832534,304.0
306.0,71.19999647140503,49.21818730355347,93.1818056392566,79.99999761581421,72.5166836069065,87.48331162472192,54.399998784065254,49.83929751233764,58.96070005579287,75.99999785423279,69.67544385330088,82.3245518551647,75.99999666213989,55.80098745821395,96.19900586606583,69.9999988079071,65.99999889731359,73.99999871850062,49.19999718666077,43.10081745331563,55.299176920005905,65.19999980926514,58.04458127500134,72.35541834352892,305.0
307.0,76.79999589920044,67.2501269099848,86.34986488841608,79.19999837875366,71.50584558453592,86.8941511729714,51.999998688697815,49.17157110033617,54.82842627705946,75.19999742507935,67.50584447592684,82.89415037423186,78.39999675750732,63.54065719452268,93.25933632049197,69.59999918937683,66.31366335101558,72.88633502773808,50.39999723434448,43.13363658794036,57.666357880748606,66.00000023841858,59.36675024436376,72.6332502324734,306.0
308.0,79.99999642372131,75.10101674348688,84.89897610395575,76.79999828338623,67.250128919686,86.34986764708646,51.999998688697815,49.17157110033617,54.82842627705946,75.19999742507935,67.50584447592684,82.89415037423186,79.99999761581421,68.59824273750193,91.40175249412648,69.59999918937683,66.31366335101558,72.88633502773808,49.19999718666077,43.10081745331563,55.299176920005905,66.39999985694885,59.558947121642824,73.24105259225489,307.0
309.0,80.79999566078186,79.01114031916576,82.58885100239796,76.79999828338623,67.250128919686,86.34986764708646,53.59999954700469,50.02229002997276,57.17770906403663,75.19999742507935,67.50584447592684,82.89415037423186,82.79999732971191,76.38127461506967,89.21872004435416,69.59999918937683,66.63351860504918,72.56647977370449,48.79999756813049,43.03805367107945,54.56194146518153,65.99999904632568,59.217668940165055,72.78232915248631,308.0
310.0,79.19999599456787,74.81821563246685,83.5817763566689,77.59999752044678,67.96672176336477,87.23327327752878,53.599998354911804,49.039297213876104,58.160699495947505,75.99999785423279,67.05572581095342,84.94426989751216,82.79999732971191,77.58463786499928,88.01535679442455,69.59999918937683,66.63351860504918,72.56647977370449,48.79999756813049,43.03805367107945,54.56194146518153,65.99999904632568,58.65153033709042,73.34846775556095,309.0
311.0,79.19999599456787,74.81821563246685,83.5817763566689,77.59999752044678,67.96672176336477,87.23327327752878,54.399998784065254,48.33369831877796,60.466299249352545,76.79999828338623,69.10584502436375,84.49415154240872,83.59999656677246,80.02228888234087,87.17770425120405,69.9999988079071,66.2583410069526,73.7416566088616,48.39999794960022,43.03343459035266,53.76656130884778,65.59999823570251,57.93188228138733,73.2681141900177,310.0
312.0,81.5999960899353,79.40910468462954,83.79088749524107,78.39999794960022,69.19130651176353,87.60868938743691,56.79999887943268,47.678596270631985,65.92140148823337,76.79999828338623,69.10584502436375,84.49415154240872,83.19999814033508,77.61430371493189,88.78569256573827,69.19999837875366,65.05270932050465,73.34728743700268,48.39999794960022,42.850223316867556,53.94977258233288,65.99999785423279,57.753786877666045,74.24620883079953,311.0
313.0,79.99999642372131,77.17156988903054,82.82842295841209,78.39999794960022,69.19130651176353,87.60868938743691,57.599998116493225,48.3913074553747,66.80868877761175,76.79999828338623,69.10584502436375,84.49415154240872,82.79999732971191,77.58463786499928,88.01535679442455,69.59999799728394,65.2641007806738,73.93589521389407,47.9999977350235,42.52277248643984,53.477222983607156,65.99999785423279,57.753786877666045,74.24620883079953,312.0
314.0,81.5999960899353,79.40910468462954,83.79088749524107,78.39999794960022,69.19130651176353,87.60868938743691,57.599998116493225,48.3913074553747,66.80868877761175,76.79999828338623,69.10584502436375,84.49415154240872,82.79999732971191,77.58463786499928,88.01535679442455,69.99999761581421,64.90097828925205,75.09901694237637,47.59999752044678,42.05022310251447,53.14977193837908,67.1999990940094,59.636930186413636,74.76306800160516,313.0
315.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999837875366,69.65012938953802,88.7498673679693,57.599998116493225,48.3913074553747,66.80868877761175,76.79999828338623,69.10584502436375,84.49415154240872,83.19999694824219,79.8533577183721,86.54663617811228,70.39999723434448,65.42003723715942,75.37995723152954,47.59999752044678,42.05022310251447,53.14977193837908,66.39999866485596,58.22687079258208,74.57312653712984,314.0
316.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999837875366,69.65012938953802,88.7498673679693,57.599998116493225,48.3913074553747,66.80868877761175,76.79999828338623,69.10584502436375,84.49415154240872,83.99999737739563,79.99999746680211,87.99999728798915,70.39999723434448,65.42003723715942,75.37995723152954,48.79999876022339,43.39629579853083,54.20370172191595,66.39999985694885,59.133637980121854,73.66636173377584,315.0
317.0,80.79999566078186,79.01114031916576,82.58885100239796,79.99999761581421,67.35088678665414,92.64910844497427,57.59999930858613,50.333638170012705,64.86636044715955,76.79999828338623,69.10584502436375,84.49415154240872,83.59999656677246,80.02228888234087,87.17770425120405,70.79999804496765,66.19565277913465,75.40434331080066,48.79999876022339,43.39629579853083,54.20370172191595,66.39999985694885,59.133637980121854,73.66636173377584,316.0
318.0,82.39999651908875,80.20910511378298,84.59088792439451,79.99999761581421,69.41699345292085,90.58300177870757,57.599998116493225,51.53369843724858,63.66629779573787,76.79999828338623,69.10584502436375,84.49415154240872,82.79999732971191,78.65271057097601,86.94728408844782,70.79999804496765,66.19565277913465,75.40434331080066,49.19999897480011,43.796295957955856,54.603701991644364,66.79999947547913,59.64458094121533,73.95541800974291,317.0
319.0,82.39999651908875,80.20910511378298,84.59088792439451,79.99999761581421,69.41699345292085,90.58300177870757,56.79999768733979,50.22732755227346,63.37266782240612,76.79999828338623,69.10584502436375,84.49415154240872,83.59999656677246,80.02228888234087,87.17770425120405,70.79999804496765,66.19565277913465,75.40434331080066,49.199997782707214,43.98463683226752,54.41535873314691,66.39999866485596,59.70671833503512,73.0932789946768,318.0
320.0,80.79999566078186,79.01114031916576,82.58885100239796,79.19999718666077,68.84625502595628,89.55373934736525,56.79999709129333,52.41821754536264,61.18177663722402,76.79999828338623,69.10584502436375,84.49415154240872,83.19999814033508,77.61430371493189,88.78569256573827,70.79999804496765,66.19565277913465,75.40434331080066,49.59999859333038,43.87287006186389,55.327127124796874,66.39999866485596,59.70671833503512,73.0932789946768,319.0
321.0,80.79999566078186,79.01114031916576,82.58885100239796,79.19999718666077,68.84625502595628,89.55373934736525,57.59999752044678,52.23343460546592,62.96656043542763,75.99999904632568,68.51668424091766,83.48331385173371,83.19999694824219,78.81821821848158,87.5817756780028,70.79999804496765,66.19565277913465,75.40434331080066,49.199997782707214,43.98463683226752,54.41535873314691,65.59999942779541,59.21251103165208,71.98748782393874,320.0
322.0,80.79999566078186,79.01114031916576,82.58885100239796,78.39999794960022,69.19130651176353,87.60868938743691,56.79999768733979,50.22732755227346,63.37266782240612,75.99999904632568,68.51668424091766,83.48331385173371,83.59999656677246,80.9923160344088,86.20767709913612,70.79999804496765,66.19565277913465,75.40434331080066,49.59999859333038,43.87287006186389,55.327127124796874,65.19999980926514,58.185728618771634,72.21427099975864,321.0
323.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999718666077,70.07859385905488,88.32140051426666,56.79999768733979,50.22732755227346,63.37266782240612,75.99999904632568,68.51668424091766,83.48331385173371,83.19999814033508,78.59565287450208,87.80434340616809,71.19999766349792,66.59565239766492,75.80434292933093,50.39999783039093,44.012510414051874,56.787485246729986,65.99999904632568,58.7888967598992,73.21110133275216,322.0
324.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999718666077,70.07859385905488,88.32140051426666,56.79999768733979,50.22732755227346,63.37266782240612,77.59999752044678,69.8025626010922,85.39743243980135,82.39999651908875,76.33369683984411,88.46629619833338,71.19999766349792,66.59565239766492,75.80434292933093,50.39999783039093,44.012510414051874,56.787485246729986,65.59999942779541,58.19729767580546,73.00270117978536,323.0
325.0,80.79999566078186,79.01114031916576,82.58885100239796,79.99999761581421,72.5166836069065,87.48331162472192,57.599998116493225,50.333637470089094,64.86635876289735,77.59999752044678,69.8025626010922,85.39743243980135,81.99999690055847,76.16904545548591,87.83094834563103,71.19999766349792,66.59565239766492,75.80434292933093,49.99999761581421,42.928929803948684,57.071065427679734,65.19999861717224,57.505844815877666,72.89415241846682,324.0
326.0,82.39999651908875,80.20910511378298,84.59088792439451,79.19999718666077,70.07859385905488,88.32140051426666,58.39999854564667,51.13363748910136,65.66635960219197,77.59999752044678,69.8025626010922,85.39743243980135,83.59999775886536,79.75292074201667,87.44707477571404,70.39999842643738,66.55292140958869,74.24707544328606,49.599997997283936,42.758945174850105,56.441050819717766,65.19999980926514,56.644299127143,73.75570049138727,325.0
327.0,80.79999685287476,77.45335708869572,84.14663661705379,79.19999718666077,70.07859385905488,88.32140051426666,58.39999854564667,51.13363748910136,65.66635960219197,77.59999752044678,69.8025626010922,85.39743243980135,83.99999618530273,81.17156965061196,86.82842271999351,69.99999761581421,65.75735605765998,74.24263917396844,49.599997997283936,42.758945174850105,56.441050819717766,65.59999942779541,56.50054859885737,74.69945025673346,326.0
328.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999718666077,70.07859385905488,88.32140051426666,57.599998116493225,49.80256227984271,65.39743395314375,77.59999752044678,69.8025626010922,85.39743243980135,83.19999694824219,78.81821821848158,87.5817756780028,69.99999761581421,65.75735605765998,74.24263917396844,49.99999761581421,42.928929803948684,57.071065427679734,67.1999990940094,58.761990056381435,75.63800813163736,327.0
329.0,82.39999651908875,80.20910511378298,84.59088792439451,79.19999718666077,70.07859385905488,88.32140051426666,55.99999845027923,46.20203969814777,65.79795720241069,77.59999752044678,69.8025626010922,85.39743243980135,83.19999814033508,78.59565287450208,87.80434340616809,69.99999761581421,65.75735605765998,74.24263917396844,49.599997997283936,43.057826691955555,56.14216930261232,66.79999947547913,57.7888959369358,75.81110301402245,328.0
330.0,80.79999685287476,77.45335708869572,84.14663661705379,79.19999718666077,70.07859385905488,88.32140051426666,55.99999845027923,46.20203969814777,65.79795720241069,77.59999752044678,69.8025626010922,85.39743243980135,83.19999694824219,79.8533577183721,86.54663617811228,69.99999761581421,65.75735605765998,74.24263917396844,49.599997997283936,43.057826691955555,56.14216930261232,67.59999871253967,58.39130798669469,76.80868943838465,329.0
331.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999718666077,70.07859385905488,88.32140051426666,56.79999828338623,47.67859495578034,65.92140161099212,77.59999752044678,69.8025626010922,85.39743243980135,83.59999656677246,80.02228888234087,87.17770425120405,69.99999761581421,65.75735605765998,74.24263917396844,49.599997997283936,43.057826691955555,56.14216930261232,67.59999871253967,58.39130798669469,76.80868943838465,330.0
332.0,82.39999651908875,80.20910511378298,84.59088792439451,79.19999718666077,70.07859385905488,88.32140051426666,56.79999887943268,49.10584476826839,64.49415299059697,77.59999752044678,69.8025626010922,85.39743243980135,82.79999732971191,78.65271057097601,86.94728408844782,69.99999761581421,65.75735605765998,74.24263917396844,49.599997997283936,43.057826691955555,56.14216930261232,67.1999990940094,57.755424986713265,76.64457320130553,331.0
333.0,80.79999685287476,77.45335708869572,84.14663661705379,79.99999761581421,72.5166836069065,87.48331162472192,57.599998712539666,50.906717759358635,64.2932796657207,77.59999752044678,69.8025626010922,85.39743243980135,83.99999737739563,81.99999928474426,85.999995470047,69.99999761581421,65.75735605765998,74.24263917396844,49.599997997283936,43.057826691955555,56.14216930261232,67.1999990940094,57.755424986713265,76.64457320130553,332.0
334.0,81.5999960899353,79.40910468462954,83.79088749524107,80.79999685287476,72.12820516901229,89.47178853673722,59.19999837875366,53.26703901844351,65.13295773906381,77.59999752044678,69.8025626010922,85.39743243980135,83.99999618530273,81.17156965061196,86.82842271999351,69.59999799728394,65.2641007806738,73.93589521389407,49.19999837875366,42.93900725349799,55.46098950400933,67.1999990940094,57.755424986713265,76.64457320130553,333.0
335.0,81.5999960899353,79.40910468462954,83.79088749524107,80.79999685287476,72.12820516901229,89.47178853673722,58.39999794960023,51.706716996419196,65.09327890278126,77.59999752044678,69.8025626010922,85.39743243980135,83.99999737739563,80.83771896328095,87.16227579151031,69.59999799728394,65.2641007806738,73.93589521389407,49.599997997283936,43.057826691955555,56.14216930261232,66.39999866485596,57.19130696811328,75.60869036159863,334.0
336.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999837875366,70.07859688083359,88.32139987667374,58.39999794960023,51.706716996419196,65.09327890278126,77.59999752044678,69.8025626010922,85.39743243980135,83.19999694824219,79.8533577183721,86.54663617811228,69.59999799728394,65.2641007806738,73.93589521389407,49.599997997283936,43.057826691955555,56.14216930261232,65.99999904632568,57.28220058492596,74.71779750772541,335.0
337.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999837875366,70.07859688083359,88.32139987667374,58.39999794960023,51.706716996419196,65.09327890278126,77.59999752044678,69.8025626010922,85.39743243980135,83.59999656677246,80.9923160344088,86.20767709913612,69.99999761581421,64.90097828925205,75.09901694237637,49.99999761581421,42.928929803948684,57.071065427679734,66.39999866485596,57.75129876728655,75.04869856242537,336.0
338.0,81.5999960899353,79.40910468462954,83.79088749524107,79.19999837875366,70.07859688083359,88.32139987667374,58.39999794960023,51.706716996419196,65.09327890278126,77.59999752044678,69.8025626010922,85.39743243980135,83.19999814033508,77.61430371493189,88.78569256573827,69.99999761581421,64.90097828925205,75.09901694237637,49.99999761581421,42.928929803948684,57.071065427679734,65.99999904632568,57.87595958518672,74.12403850746465,337.0
339.0,80.79999566078186,79.01114031916576,82.58885100239796,79.99999761581421,71.05572757173547,88.94426765989294,58.39999794960023,51.706716996419196,65.09327890278126,77.59999752044678,69.8025626010922,85.39743243980135,83.19999694824219,79.8533577183721,86.54663617811228,69.59999799728394,65.2641007806738,73.93589521389407,49.99999761581421,42.928929803948684,57.071065427679734,65.99999904632568,57.87595958518672,74.12403850746465,338.0
340.0,82.39999651908875,80.20910511378298,84.59088792439451,79.99999761581421,71.05572757173547,88.94426765989294,59.19999837875366,53.26703901844351,65.13295773906381,77.59999752044678,69.8025626010922,85.39743243980135,84.3999969959259,82.20910885530098,86.59088513655082,69.59999799728394,65.2641007806738,73.93589521389407,49.99999761581421,42.928929803948684,57.071065427679734,65.59999942779541,57.42687162844905,73.77312722714177,339.0
341.0,82.39999651908875,78.82228583585655,85.97770720232094,79.99999761581421,71.05572757173547,88.94426765989294,59.19999837875366,53.26703901844351,65.13295773906381,77.59999752044678,69.8025626010922,85.39743243980135,83.19999694824219,79.8533577183721,86.54663617811228,69.59999799728394,65.2641007806738,73.93589521389407,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,340.0
342.0,81.5999972820282,77.0392949647658,86.1606995992906,79.99999761581421,71.05572757173547,88.94426765989294,57.599998116493225,49.80256227984271,65.39743395314375,77.59999752044678,69.8025626010922,85.39743243980135,83.59999775886536,81.40910961824044,85.79088589949028,69.59999799728394,65.2641007806738,73.93589521389407,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,341.0
343.0,81.5999960899353,78.0222854067031,85.1777067731675,79.99999761581421,71.05572757173547,88.94426765989294,57.599998116493225,49.80256227984271,65.39743395314375,77.59999752044678,69.8025626010922,85.39743243980135,83.99999737739563,80.83771896328095,87.16227579151031,69.59999799728394,65.2641007806738,73.93589521389407,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,342.0
344.0,80.79999804496765,75.58463606594762,86.01536002398768,80.79999685287476,72.12820516901229,89.47178853673722,57.599998116493225,49.80256227984271,65.39743395314375,77.59999752044678,69.8025626010922,85.39743243980135,83.59999775886536,81.40910961824044,85.79088589949028,69.99999761581421,65.75735605765998,74.24263917396844,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,343.0
345.0,82.39999651908875,80.20910511378298,84.59088792439451,80.79999685287476,72.12820516901229,89.47178853673722,58.39999854564667,50.10542150704577,66.69457558424756,77.59999752044678,69.8025626010922,85.39743243980135,83.99999737739563,80.83771896328095,87.16227579151031,69.99999761581421,65.75735605765998,74.24263917396844,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,344.0
346.0,79.99999642372131,77.17156988903054,82.82842295841209,80.79999685287476,72.12820516901229,89.47178853673722,58.39999854564667,50.10542150704577,66.69457558424756,77.59999752044678,69.8025626010922,85.39743243980135,84.3999969959259,82.72667853866011,86.0733154531917,69.99999761581421,65.75735605765998,74.24263917396844,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,345.0
347.0,80.79999566078186,79.01114031916576,82.58885100239796,79.99999761581421,71.05572757173547,88.94426765989294,58.39999854564667,50.10542150704577,66.69457558424756,77.59999752044678,69.8025626010922,85.39743243980135,83.99999856948853,81.55050872937113,86.44948840960592,69.59999799728394,64.82506312819145,74.37493286637643,50.39999842643738,42.99729554720374,57.802701305671015,66.39999985694885,58.731883436250925,74.06811627764678,346.0
348.0,80.79999804496765,75.58463606594762,86.01536002398768,79.99999761581421,71.05572757173547,88.94426765989294,58.39999854564667,50.10542150704577,66.69457558424756,77.59999752044678,69.8025626010922,85.39743243980135,83.99999618530273,81.17156965061196,86.82842271999351,69.59999799728394,64.82506312819145,74.37493286637643,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,347.0
349.0,81.5999960899353,79.40910468462954,83.79088749524107,79.99999761581421,71.05572757173547,88.94426765989294,58.39999854564667,50.10542150704577,66.69457558424756,77.59999752044678,69.8025626010922,85.39743243980135,84.3999981880188,81.79231765565514,87.00767872038246,69.59999799728394,64.82506312819145,74.37493286637643,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,348.0
350.0,81.5999960899353,79.40910468462954,83.79088749524107,79.99999761581421,71.05572757173547,88.94426765989294,58.39999854564667,50.10542150704577,66.69457558424756,77.59999752044678,69.8025626010922,85.39743243980135,83.99999737739563,82.58578516372168,85.41420959106958,69.59999799728394,64.82506312819145,74.37493286637643,49.99999761581421,42.928929803948684,57.071065427679734,66.39999985694885,58.731883436250925,74.06811627764678,349.0
351.0,81.5999960899353,79.40910468462954,83.79088749524107,77.59999752044678,63.57145666903238,91.62853837186117,51.999998688697815,43.05572631221848,60.94427106517715,67.1999979019165,57.650128912700865,76.74986689113214,84.79999780654907,82.51964703999298,87.08034857310517,66.39999866485596,56.06559114989004,76.73440617982187,47.999998927116394,44.25834152441238,51.74165632982041,52.39999771118165,41.96927466743566,62.83072075492763,350.0
352.0,82.39999651908875,80.20910511378298,84.59088792439451,76.79999828338623,62.26727854911374,91.33271801765872,52.79999911785126,45.10584570389413,60.49415253180838,67.99999833106995,57.80195909347455,78.19803756866534,83.99999737739563,82.58578516372168,85.41420959106958,67.1999990940094,58.188896746089995,76.2111014419288,47.999998927116394,44.25834152441238,51.74165632982041,53.999997973442085,44.40833490817385,63.59166103871032,351.0
353.0,80.79999685287476,77.45335708869572,84.14663661705379,76.79999828338623,62.26727854911374,91.33271801765872,54.39999818801879,47.133637869727444,61.66635850631014,69.59999918937683,60.391309304976346,78.80868907377732,84.3999981880188,81.79231765565514,87.00767872038246,67.59999871253967,59.18572656193978,76.01427086313956,47.999998927116394,44.25834152441238,51.74165632982041,55.19999861717224,47.37695663912708,63.0230405952174,352.0
354.0,80.79999566078186,79.01114031916576,82.58885100239796,75.99999785423279,61.85786433784419,90.14213137062139,53.59999895095825,46.90671871018913,60.29327919172737,70.39999842643738,61.19130854203689,79.60868831083786,84.3999981880188,81.79231765565514,87.00767872038246,67.1999979019165,59.125347337517994,75.27464846631501,47.59999930858612,44.31366347022555,50.88633514694669,55.99999904632569,47.397674361310465,64.60232373134092,353.0
355.0,80.79999685287476,77.45335708869572,84.14663661705379,74.3999981880188,59.81233251145983,88.98766386457777,52.79999911785126,45.10584570389413,60.49415253180838,71.19999885559082,60.846256694886335,81.5537410162953,83.59999775886536,81.40910961824044,85.79088589949028,66.39999866485596,57.63643943696611,75.16355789274581,47.1999990940094,44.91964806607009,49.48035012194871,57.59999990463257,47.460966330766574,67.73903347849857,354.0
356.0,81.5999960899353,79.40910468462954,83.79088749524107,75.19999742507935,60.94517364331886,89.45482120683982,53.59999895095825,46.90671871018913,60.29327919172737,71.19999885559082,64.04458048792713,78.3554172232545,84.3999981880188,81.79231765565514,87.00767872038246,67.99999833106995,59.39767226027497,76.60232440186492,48.799999356269836,47.704553653616955,49.89544505892272,57.59999930858613,47.07384066644751,68.12615795072475,355.0
357.0,80.79999685287476,77.45335708869572,84.14663661705379,75.19999742507935,60.94517364331886,89.45482120683982,50.39999842643738,41.63643729415045,59.16355955872431,72.79999852180481,63.67859493281532,81.9214021107943,84.3999969959259,82.72667853866011,86.0733154531917,68.79999876022339,60.4813442147569,77.11865330568988,47.59999871253967,45.92667776183269,49.27331966324665,57.999998927116394,46.95463765090425,69.04536020332854,356.0
358.0,81.5999960899353,79.40910468462954,83.79088749524107,75.99999785423279,61.85786223050174,90.14213347796384,48.79999876022339,39.25012977100775,58.34986774943903,72.79999852180481,63.67859493281532,81.9214021107943,83.59999775886536,81.92667930159956,85.27331621613115,69.59999918937683,62.19729679324767,77.00270158550599,47.1999990940094,44.516716970118644,49.883281217900155,57.59999990463257,47.16927623230981,68.03072357695532,357.0
359.0,82.39999771118164,77.83929565530302,86.96069976706026,75.99999785423279,61.85786223050174,90.14213347796384,49.59999859333038,40.39130702604079,58.808690160619975,71.99999809265137,65.67544409171946,78.32455209358328,83.59999656677246,80.02228638334019,87.17770675020473,68.79999876022339,60.4813442147569,77.11865330568988,46.399999260902405,43.79231827139239,49.00768025041242,58.79999756813049,48.641257789177345,68.95873734708364,358.0
360.0,80.79999685287476,77.45335708869572,84.14663661705379,75.99999785423279,61.85786223050174,90.14213347796384,49.59999859333038,40.39130702604079,58.808690160619975,69.59999799728394,63.533697138975064,75.66629885559281,84.3999969959259,82.72667853866011,86.0733154531917,68.39999794960022,60.86342117932715,75.93657471987329,46.399999260902405,43.79231827139239,49.00768025041242,60.79999804496765,52.24429966184301,69.3556964280923,359.0
361.0,78.39999675750732,72.33369825732684,84.4662952576878,76.79999828338623,64.34206995798388,89.25792660878858,49.59999859333038,40.39130702604079,58.808690160619975,69.59999799728394,63.533697138975064,75.66629885559281,82.79999732971191,79.76684768660013,85.8331469728237,68.79999876022339,61.78572943920733,75.81426808123945,46.399999260902405,43.79231827139239,49.00768025041242,59.599997997283936,50.50054854392067,68.6994474506472,360.0
362.0,80.79999685287476,77.45335708869572,84.14663661705379,76.79999828338623,64.34206995798388,89.25792660878858,50.39999842643738,41.63643729415045,59.16355955872431,68.79999876022339,61.10584612094064,76.49415139950614,83.19999814033508,78.59565287450208,87.80434340616809,68.39999794960022,60.86342117932715,75.93657471987329,46.399999260902405,43.79231827139239,49.00768025041242,59.599997997283936,50.50054854392067,68.6994474506472,361.0
363.0,75.19999742507935,57.67287679284591,92.72711805731278,76.79999828338623,64.34206995798388,89.25792660878858,52.79999911785126,43.678595136786385,61.92140309891613,69.59999799728394,63.533697138975064,75.66629885559281,81.19999766349792,73.63693151425694,88.7630638127389,68.39999794960022,60.86342117932715,75.93657471987329,45.999999046325684,43.55050920620829,48.44948888644308,59.599997997283936,50.50054854392067,68.6994474506472,362.0
364.0,79.99999642372131,75.10101674348688,84.89897610395575,76.79999828338623,64.34206995798388,89.25792660878858,52.799997925758355,43.250128936542716,62.349866914973994,69.59999799728394,63.533697138975064,75.66629885559281,80.79999804496765,71.1459836521626,90.4540124377727,69.19999837875366,61.12534567366262,77.2746510838447,45.59999883174896,42.63351915159389,48.56647851190404,59.99999701976776,50.51316460472189,69.48682943481364,363.0
365.0,79.19999599456787,74.81821563246685,83.5817763566689,76.79999828338623,64.34206995798388,89.25792660878858,53.599998354911804,45.30542260978703,61.89457410003658,70.39999842643738,63.70671747325635,77.09327937961841,82.79999732971191,78.65271057097601,86.94728408844782,69.19999837875366,61.12534567366262,77.2746510838447,45.59999883174896,42.63351915159389,48.56647851190404,59.19999718666077,49.650127822960535,68.74986655036099,364.0
366.0,79.99999642372131,75.10101674348688,84.89897610395575,76.79999828338623,64.34206995798388,89.25792660878858,54.39999818801879,47.133637869727444,61.66635850631014,71.19999885559082,64.04458048792713,78.3554172232545,83.19999694824219,79.8533577183721,86.54663617811228,69.19999837875366,61.12534567366262,77.2746510838447,46.79999887943268,43.76684825376761,49.833149505097744,58.79999756813049,48.54329292766289,69.0567022085981,365.0
367.0,81.5999972820282,78.02228893119641,85.17770563285998,76.79999828338623,64.34206995798388,89.25792660878858,54.39999818801879,47.133637869727444,61.66635850631014,71.19999885559082,61.65013123948521,80.74986647169642,83.59999656677246,80.9923160344088,86.20767709913612,69.19999837875366,61.12534567366262,77.2746510838447,46.79999887943268,43.76684825376761,49.833149505097744,58.79999756813049,48.54329292766289,69.0567022085981,366.0
368.0,79.99999642372131,75.10101674348688,84.89897610395575,75.99999785423279,63.350887967504875,88.6491077409607,53.599998354911804,45.30542260978703,61.89457410003658,71.19999885559082,61.65013123948521,80.74986647169642,82.79999732971191,78.65271057097601,86.94728408844782,69.19999837875366,61.12534567366262,77.2746510838447,47.1999990940094,43.8533583502645,50.5466398377543,58.39999794960023,48.46017922246258,68.33981667673788,367.0
369.0,79.19999599456787,74.81821563246685,83.5817763566689,76.79999709129333,65.70044675182712,87.89954743075955,53.599998354911804,45.30542260978703,61.89457410003658,72.79999732971191,64.12820482104212,81.47178983838171,82.79999732971191,78.65271057097601,86.94728408844782,68.79999876022339,60.1282049456091,77.47179257483768,47.1999990940094,43.8533583502645,50.5466398377543,58.399999141693115,48.871095196587284,67.92890308679895,368.0
370.0,79.99999642372131,75.10101674348688,84.89897610395575,77.59999752044678,66.07610838155495,89.12388665933861,54.39999818801879,47.133637869727444,61.66635850631014,72.79999732971191,64.12820482104212,81.47178983838171,83.59999775886536,79.75292074201667,87.44707477571404,68.39999794960022,59.63643640922814,77.1635594899723,46.799999475479126,43.16681866010791,50.433180290850345,57.599998116493225,47.86346878814921,67.33652744483724,369.0
371.0,80.79999685287476,75.58463464528157,86.01535906046794,75.99999904632568,62.4353401522386,89.56465794041277,54.39999818801879,47.133637869727444,61.66635850631014,71.99999809265137,63.999998271464996,79.99999791383775,83.19999694824219,79.8533577183721,86.54663617811228,68.39999794960022,59.63643640922814,77.1635594899723,46.799999475479126,43.16681866010791,50.433180290850345,57.999998927116394,48.40833601720363,67.59166183702916,370.0
372.0,79.99999642372131,75.10101674348688,84.89897610395575,75.99999904632568,62.4353401522386,89.56465794041277,53.599998354911804,45.30542260978703,61.89457410003658,72.79999852180481,66.22732902153741,79.3726680220722,83.19999694824219,79.8533577183721,86.54663617811228,67.99999833106995,59.05572595459061,76.94427070754928,46.799999475479126,43.16681866010791,50.433180290850345,57.599998116493225,47.86346878814921,67.33652744483724,371.0
373.0,79.99999642372131,75.10101674348688,84.89897610395575,75.19999861717224,60.12684389031929,90.27315334402519,52.79999852180482,43.67859610904189,61.92140093456774,72.79999852180481,66.22732902153741,79.3726680220722,83.19999694824219,79.8533577183721,86.54663617811228,67.59999752044678,59.426871908928256,75.7731231319653,48.39999973773956,45.79231863394297,51.00768084153616,57.599998116493225,47.26558993825447,67.93440629473199,372.0
374.0,80.79999685287476,75.58463464528157,86.01535906046794,75.19999861717224,60.12684389031929,90.27315334402519,53.599998354911804,45.30542260978703,61.89457410003658,73.59999775886536,66.33363875302497,80.86635676470574,82.79999732971191,78.65271057097601,86.94728408844782,67.59999752044678,59.426871908928256,75.7731231319653,48.799999356269836,47.01114401465374,50.588854697885935,57.599998116493225,47.26558993825447,67.93440629473199,373.0
375.0,81.5999972820282,78.02228893119641,85.17770563285998,75.99999904632568,62.4353401522386,89.56465794041277,52.79999911785126,45.10584570389413,60.49415253180838,73.59999775886536,63.96672249677289,83.23327302095782,83.19999694824219,79.8533577183721,86.54663617811228,67.59999752044678,59.426871908928256,75.7731231319653,47.59999930858612,44.99231797621605,50.20768064095619,57.9999977350235,47.900492985517005,68.09950248452999,374.0
376.0,80.79999685287476,77.45335708869572,84.14663661705379,75.99999904632568,62.4353401522386,89.56465794041277,53.59999895095825,46.90671871018913,60.29327919172737,73.59999775886536,63.96672249677289,83.23327302095782,83.19999694824219,79.8533577183721,86.54663617811228,67.59999752044678,59.426871908928256,75.7731231319653,47.59999930858612,44.99231797621605,50.20768064095619,57.9999977350235,47.900492985517005,68.09950248452999,375.0
377.0,80.79999685287476,77.45335708869572,84.14663661705379,75.99999904632568,62.4353401522386,89.56465794041277,53.59999895095825,46.90671871018913,60.29327919172737,74.3999981880188,63.96927445855258,84.83072191748502,83.19999694824219,79.8533577183721,86.54663617811228,67.59999752044678,59.426871908928256,75.7731231319653,47.1999990940094,44.516716970118644,49.883281217900155,57.9999977350235,47.900492985517005,68.09950248452999,376.0
378.0,81.5999972820282,78.02228893119641,85.17770563285998,75.99999904632568,62.4353401522386,89.56465794041277,52.79999911785126,45.10584570389413,60.49415253180838,74.3999981880188,63.96927445855258,84.83072191748502,83.59999656677246,80.9923160344088,86.20767709913612,67.59999752044678,59.426871908928256,75.7731231319653,46.79999887943268,44.51964772080148,49.08035003806388,57.599998116493225,47.26558993825447,67.93440629473199,377.0
379.0,80.79999685287476,77.45335708869572,84.14663661705379,75.99999904632568,62.4353401522386,89.56465794041277,51.19999885559082,41.65012949189059,60.74986821929105,74.3999981880188,63.96927445855258,84.83072191748502,83.59999656677246,80.9923160344088,86.20767709913612,67.99999713897705,59.99999806284897,75.99999621510513,47.19999969005585,44.1668494574122,50.233149922699496,57.999998331069946,48.408336042578554,67.59166061956134,378.0
380.0,80.79999685287476,77.45335708869572,84.14663661705379,75.99999904632568,62.4353401522386,89.56465794041277,51.19999885559082,41.65012949189059,60.74986821929105,73.59999775886536,63.96672249677289,83.23327302095782,83.59999656677246,80.9923160344088,86.20767709913612,68.39999794960022,60.47535386102488,76.32464203817557,47.19999969005585,44.1668494574122,50.233149922699496,58.79999756813049,49.14598373099256,68.45401140526843,379.0
381.0,81.5999972820282,78.02228893119641,85.17770563285998,75.99999904632568,62.4353401522386,89.56465794041277,51.999998688697815,43.05572631221848,60.94427106517715,73.59999775886536,63.96672249677289,83.23327302095782,83.99999737739563,81.99999928474426,85.999995470047,68.79999876022339,60.1282049456091,77.47179257483768,45.59999942779541,42.313663861491555,48.886334994099265,58.399999141693115,48.871095196587284,67.92890308679895,380.0
382.0,81.5999972820282,78.02228893119641,85.17770563285998,75.99999904632568,62.4353401522386,89.56465794041277,51.999998688697815,43.05572631221848,60.94427106517715,72.79999732971191,64.12820482104212,81.47178983838171,83.99999737739563,81.99999928474426,85.999995470047,68.39999914169312,59.08334756686351,77.71665071652272,45.999999046325684,42.83772110342754,49.16227698922383,58.399999141693115,48.871095196587284,67.92890308679895,381.0
383.0,80.79999685287476,77.45335708869572,84.14663661705379,75.99999904632568,62.4353401522386,89.56465794041277,52.799997925758355,43.250128936542716,62.349866914973994,72.79999732971191,64.12820482104212,81.47178983838171,83.99999737739563,81.99999928474426,85.999995470047,68.39999914169312,59.08334756686351,77.71665071652272,45.19999921321869,42.16684878406425,48.23314964237313,58.799998760223396,48.74017762426561,68.85981989618118,382.0
384.0,81.5999972820282,78.02228893119641,85.17770563285998,77.59999752044678,66.07610838155495,89.12388665933861,52.799997925758355,43.250128936542716,62.349866914973994,72.79999732971191,64.12820482104212,81.47178983838171,84.3999969959259,82.20910885530098,86.59088513655082,67.99999833106995,58.61916686225396,77.38082979988593,46.399999260902405,43.79231827139239,49.00768025041242,58.799998760223396,48.74017762426561,68.85981989618118,383.0
385.0,81.5999972820282,78.02228893119641,85.17770563285998,77.59999752044678,66.07610838155495,89.12388665933861,52.799997925758355,43.250128936542716,62.349866914973994,73.59999775886536,66.33363875302497,80.86635676470574,84.79999780654907,82.51964703999298,87.08034857310517,67.99999833106995,58.61916686225396,77.38082979988593,46.399999260902405,43.79231827139239,49.00768025041242,58.799998760223396,48.74017762426561,68.85981989618118,384.0
386.0,80.79999685287476,77.45335708869572,84.14663661705379,77.59999752044678,66.07610838155495,89.12388665933861,53.599998354911804,45.30542260978703,61.89457410003658,73.59999775886536,66.33363875302497,80.86635676470574,84.3999969959259,82.20910885530098,86.59088513655082,68.39999794960022,59.63643640922814,77.1635594899723,46.79999887943268,44.51964772080148,49.08035003806388,57.999998331069946,47.80195967794615,68.19803698419375,385.0
387.0,83.19999694824219,81.41114160662609,84.98885228985829,77.59999752044678,66.07610838155495,89.12388665933861,54.399998784065254,46.10542296708065,62.69457460104986,73.59999775886536,66.33363875302497,80.86635676470574,83.99999737739563,81.99999928474426,85.999995470047,68.79999876022339,60.1282049456091,77.47179257483768,46.79999887943268,44.51964772080148,49.08035003806388,58.39999794960023,47.87384075140576,68.9261551477947,386.0
388.0,82.39999771118164,77.83929565530302,86.96069976706026,77.59999752044678,66.07610838155495,89.12388665933861,55.19999861717224,48.044581582308936,62.355415652035546,73.59999775886536,66.33363875302497,80.86635676470574,83.59999656677246,80.9923160344088,86.20767709913612,68.79999876022339,60.1282049456091,77.47179257483768,46.79999887943268,44.51964772080148,49.08035003806388,58.39999794960023,47.87384075140576,68.9261551477947,387.0
389.0,81.5999972820282,78.02228893119641,85.17770563285998,77.59999752044678,66.07610838155495,89.12388665933861,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,84.79999780654907,82.51964703999298,87.08034857310517,68.79999876022339,60.1282049456091,77.47179257483768,47.59999930858612,44.99231797621605,50.20768064095619,57.999998331069946,47.999998629093,67.9999980330469,388.0
390.0,81.5999960899353,79.40910468462954,83.79088749524107,78.39999794960022,68.36007746971126,88.43991842948918,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,83.19999694824219,80.91964618168609,85.48034771479828,68.79999876022339,60.1282049456091,77.47179257483768,47.59999930858612,44.99231797621605,50.20768064095619,58.39999794960023,48.66346889673501,68.13652700246544,389.0
391.0,79.99999761581421,74.34314349276231,85.65685173886611,78.39999794960022,68.36007746971126,88.43991842948918,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,81.99999690055847,77.75735744974642,86.24263635137052,68.79999876022339,60.1282049456091,77.47179257483768,47.59999930858612,44.99231797621605,50.20768064095619,58.39999794960023,48.66346889673501,68.13652700246544,390.0
392.0,75.19999861717224,68.04458308170936,82.35541415263512,78.39999794960022,68.36007746971126,88.43991842948918,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,78.39999794960022,69.52306235224906,87.27693354695138,68.79999876022339,60.1282049456091,77.47179257483768,47.19999969005585,44.1668494574122,50.233149922699496,58.39999794960023,48.66346889673501,68.13652700246544,391.0
393.0,82.39999771118164,77.83929565530302,86.96069976706026,78.39999794960022,68.36007746971126,88.43991842948918,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,81.5999972820282,76.82506441018664,86.37493015386976,68.79999876022339,60.1282049456091,77.47179257483768,47.19999969005585,44.1668494574122,50.233149922699496,58.39999794960023,48.66346889673501,68.13652700246544,392.0
394.0,81.5999972820282,73.80256251555664,89.39743204849975,78.39999794960022,68.36007746971126,88.43991842948918,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,83.19999814033508,81.41114546431973,84.98885081635044,68.39999914169312,59.52306240286829,77.27693588051794,47.19999969005585,44.1668494574122,50.233149922699496,58.39999794960023,48.66346889673501,68.13652700246544,393.0
395.0,80.79999804496765,76.41821849903695,85.18177759089835,78.39999794960022,68.36007746971126,88.43991842948918,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,82.79999852180481,81.01114584578946,84.58885119782016,68.39999914169312,59.52306240286829,77.27693588051794,47.59999930858612,44.99231797621605,50.20768064095619,58.39999794960023,48.66346889673501,68.13652700246544,394.0
396.0,80.79999685287476,77.45335708869572,84.14663661705379,78.39999794960022,68.36007746971126,88.43991842948918,55.99999845027923,49.6754435069152,62.32455339364326,73.59999775886536,66.33363875302497,80.86635676470574,83.99999737739563,82.58578516372168,85.41420959106958,68.39999914169312,59.52306240286829,77.27693588051794,47.59999930858612,44.99231797621605,50.20768064095619,59.19999837875366,49.14017730204603,69.2598194554613,395.0
397.0,80.79999804496765,76.41821849903695,85.18177759089835,78.39999794960022,68.36007746971126,88.43991842948918,54.399998784065254,48.33369831877796,60.466299249352545,73.59999775886536,66.33363875302497,80.86635676470574,81.19999766349792,78.91964611279091,83.48034921420494,68.39999914169312,59.52306240286829,77.27693588051794,47.1999990940094,44.516716970118644,49.883281217900155,59.19999837875366,49.14017730204603,69.2598194554613,396.0
398.0,77.59999752044678,73.03929624871917,82.16069879217439,78.39999794960022,68.36007746971126,88.43991842948918,54.39999818801879,47.133637869727444,61.66635850631014,73.59999775886536,66.33363875302497,80.86635676470574,79.99999761581421,75.99999845027901,83.99999678134941,68.39999914169312,59.52306240286829,77.27693588051794,47.1999990940094,44.516716970118644,49.883281217900155,59.19999837875366,49.14017730204603,69.2598194554613,397.0
399.0,71.19999766349792,53.446124991594445,88.9538703354014,78.39999794960022,68.36007746971126,88.43991842948918,54.39999818801879,47.133637869727444,61.66635850631014,73.59999775886536,66.33363875302497,80.86635676470574,72.39999711513519,51.98431752025116,92.81567671001923,68.39999914169312,59.52306240286829,77.27693588051794,46.399999260902405,43.79231827139239,49.00768025041242,58.39999854564667,47.87383996013325,68.92615713116008,398.0
400.0,75.99999785423279,64.33809547519361,87.66190023327196,77.59999752044678,66.07610838155495,89.12388665933861,54.39999818801879,47.133637869727444,61.66635850631014,73.59999775886536,66.33363875302497,80.86635676470574,72.79999792575836,52.082855545283735,93.51714030623299,68.39999914169312,59.52306240286829,77.27693588051794,46.399999260902405,43.79231827139239,49.00768025041242,58.39999854564667,47.87383996013325,68.92615713116008,399.0


==> data/Mad_Interval_Diff_CiteSeer.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,-0.0,0.0,-0.0,0.0,0.0300753116607666,0.06725044131796622,0.0
50.0,0.3007543087005615,1.105035078011929,0.7218050956726074,1.790042919728485,0.5714297294616699,0.6502790272359864,1.0
25.0,0.3909766674041748,1.669782906027973,-0.2406024932861328,0.9184024991213872,0.3308272361755371,0.595837870858974,2.0
12.5,-1.2631571292877197,1.4210322772995143,-2.255638837814331,1.2216586985193978,-1.503760814666748,0.9918001638750208,3.0
6.25,-1.5338349342346191,1.7322628281190635,-4.691728353500366,1.1570151895541214,-3.3383452892303467,1.3255281506048275,4.0
3.125,-3.157893419265747,1.779272884102254,-8.18044900894165,2.010768591574216,-4.992480278015137,0.8125878578225453,5.0
1.5625,-3.9398515224456787,1.9181054224716187,-10.85714340209961,1.4360702698784091,-7.999999523162842,1.8673270602880099,6.0
0.78125,-4.390976428985596,1.1570159254963872,-14.857141971588135,3.8476854421324815,-12.180451154708862,4.028000391291339,7.0


==> data/Mad_Interval_Diff_Computers.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,1.7018163204193115,1.3149887147302546,0.5672717094421387,3.575639365062212,0.7490897178649902,5.792134683348245,0.0
50.0,6.7345452308654785,6.196313878867294,7.11999773979187,8.551696189262586,9.934545755386353,8.293276791282274,1.0
25.0,3.0690908432006836,2.5876505351814174,3.8109099864959717,3.6580620586300707,4.414545297622681,4.009955007327482,2.0
12.5,6.058180928230286,15.630244640097656,8.78545343875885,17.976891686884947,8.91636073589325,17.44195441118074,3.0
6.25,1.905454397201538,6.521451161630289,3.469090461730957,8.118080063864495,2.2909092903137207,8.53964997080357,4.0
3.125,9.13454532623291,21.582337422527036,10.160000324249268,21.228104530168125,6.756361722946167,22.65173303854757,5.0
1.5625,16.74181818962097,20.790756431479817,15.170906782150269,20.95601532981906,11.65090799331665,21.674168048926564,6.0
0.78125,1.7163634300231934,13.00988704007591,-0.18909215927124023,13.249802402180741,-8.109091520309448,13.530375955888026,7.0


==> data/Mad_Interval_Diff_Cora.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,0.14760255813598633,0.3300493536449301,0.03690004348754883,0.0825110056108576,0.03690004348754883,0.0825110056108576,0.0
50.0,-0.3690052032470703,1.0437005855041346,-0.40590524673461914,0.9076305124893678,0.11070013046264648,0.8905919327770415,1.0
25.0,-1.3653135299682617,0.27981039877795444,-1.9188201427459717,0.8515107638621797,-1.2177133560180664,1.0726540941763596,2.0
12.5,-3.1365323066711426,1.8588060822499002,-4.059041738510132,2.004201686587312,-2.9520297050476074,1.4469010499579342,3.0
6.25,-3.837639093399048,1.5839243090500439,-8.081179857254028,2.473288853781458,-4.907751083374023,2.3577294820440184,4.0
3.125,-4.428043365478516,2.516271416625332,-14.428044557571411,2.6939812731792756,-8.708486557006836,1.610563414778967,5.0
1.5625,-7.306275367736816,1.2689106482011598,-22.32472538948059,4.662095050012495,-14.095942974090576,6.578467344895682,6.0
0.78125,-10.627305507659912,1.4445461545303429,-28.265682458877563,6.734192199855686,-18.523985147476196,5.986508073881041,7.0


==> data/Mad_Interval_Diff_Cornell.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,-0.0,0.0,-0.0,0.0,-0.0,0.0,0.0
50.0,-3.783785104751587,12.326222221235206,3.2432425022125244,9.631636858625736,-3.24324369430542,11.84264949862433,1.0
25.0,-6.486486196517944,6.783731125805787,-6.48648738861084,4.098851506401807,-6.48648738861084,5.26853847122079,2.0
12.5,-7.567570209503174,9.440133852224458,-4.864866733551025,8.197702619782225,-0.5405426025390625,11.37063979314434,3.0
6.25,-15.135135650634766,8.017513729730068,-12.432434558868408,5.604443286609698,-15.675675868988037,3.523894063051593,4.0
3.125,-11.351350545883179,10.184564408616696,-15.675677061080933,5.859320328920055,-15.675675868988037,9.63163844754523,5.0
1.5625,-11.891891956329346,11.077784407473613,-18.918919563293457,5.405405908823373,-23.78378391265869,6.995773155408164,6.0
0.78125,-10.810810327529907,11.934812966498509,-16.756757497787476,4.008753750493989,-21.08108162879944,7.739362911300908,7.0


==> data/Mad_Interval_Diff_Photo.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,1.2287580966949463,3.524081943622503,2.091503143310547,3.2568438966327102,3.2287585735321045,4.281567672968813,0.0
50.0,-1.2941169738769531,1.85637020344293,0.7973849773406982,0.7834952151986149,1.5163397789001465,1.0930875642466056,1.0
25.0,-4.078429937362671,2.4817691368912036,-0.8104574680328369,0.6879831441057956,-0.1568615436553955,0.7403250464856909,2.0
12.5,-3.1633973121643066,1.919276398459062,0.06536126136779785,0.8925816646914805,-0.8235263824462891,1.1030076785551701,3.0
6.25,-2.0522868633270264,4.017243517548624,0.026144981384277344,4.342251536234743,0.5751633644104004,3.520141833408622,4.0
3.125,-0.9150314331054688,3.6175747045009676,0.5751633644104004,4.208053842615858,0.1307213306427002,3.7885952847206945,5.0
1.5625,-3.267974853515625,2.663348703836595,-2.7058815956115723,3.3181107771294216,-3.8169920444488525,3.660011853697228,6.0
0.78125,-8.418302536010742,3.09005791957017,-9.267973899841309,4.858058821790925,-12.496731281280518,2.931501606295579,7.0


==> data/Mad_Interval_Diff_PubMed.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,-0.025360584259033203,0.0507213175504726,-0.02536177635192871,0.02536177635192871,-0.010144710540771484,0.013891217006352435,0.0
50.0,-0.4260730743408203,0.6592483974617576,-0.08622884750366211,0.422325026951047,-0.34491419792175293,0.3250803246910061,1.0
25.0,-1.110827922821045,0.7349119390642203,-0.6593942642211914,0.4737891059076971,-1.3086473941802979,0.7716669692291157,2.0
12.5,-1.4506709575653076,0.5189495066036711,-1.3390803337097168,0.580936227642446,-2.723813056945801,0.4949052268527441,3.0
6.25,-1.6738522052764893,0.9117748323510654,-2.2571635246276855,1.03981444021859,-4.483894109725952,1.3326683452160353,4.0
3.125,-2.3129594326019287,0.6836791345187058,-3.6621856689453125,0.8110877702875736,-7.263506650924683,1.6239811794009025,5.0
1.5625,-4.047679901123047,0.6397411016736502,-5.5186402797698975,0.2362846630678372,-9.551101922988892,0.30884820538172586,6.0
0.78125,-9.906163215637207,0.4204159582734467,-19.401472806930542,9.57883826564035,-23.28176736831665,9.4559429942231,7.0


==> data/Mad_Interval_Diff_Texas.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,-0.0,0.0,-0.0,0.0,-0.0,0.0,0.0
50.0,-2.702702283859253,14.926165162937302,-0.5405378341674805,11.04476593247078,-2.1621620655059814,15.572821239935816,1.0
25.0,-3.2432425022125244,5.198753068841011,-12.972973585128784,9.631639618327954,-15.13513445854187,12.905229197117835,2.0
12.5,-5.945945978164673,4.440994145772641,-10.810810327529907,8.963851282602876,-12.432430982589722,7.047786183229075,3.0
6.25,-12.432432174682617,5.604441993133882,-15.675677061080933,6.4526146609733175,-23.783785104751587,5.859321566130147,4.0
3.125,-17.297298908233643,7.548237097226724,-16.2162184715271,8.546696467982954,-25.94594717025757,8.881986477833774,5.0
1.5625,-12.432432174682617,6.222089963930121,-21.621622443199158,13.913014384672389,-22.162163257598877,3.523894063051593,6.0
0.78125,-10.27026891708374,4.440995415371285,-19.999998807907104,6.508970122859725,-25.945945978164673,6.50896876163783,7.0


==> data/Mad_Interval_Diff_Wisconsin.csv <==
perc,GFI_diff_mean,GFI_diff_std,MI_diff_mean,MI_diff_std,TFI_diff_mean,TFI_diff_std,x
100.0,-0.0,0.0,-0.0,0.0,-0.0,0.0,0.0
50.0,-3.5999977588653564,6.985700354394163,-2.399998903274536,3.8470753125647827,-5.199998617172241,3.0331494466018234,1.0
25.0,-4.799998998641968,6.099181199230125,-2.4000000953674316,4.7749328718415525,-6.7999982833862305,2.2803491982550526,2.0
12.5,-8.399999141693115,6.387486249905665,-3.9999985694885254,4.8989778552223795,-16.400001049041748,11.081515309126447,3.0
6.25,-9.999998807907104,9.695359997629591,-6.000000238418579,3.1622784141146876,-19.599997997283936,5.72712754276146,4.0
3.125,-15.59999942779541,4.979960116874305,-16.399998664855957,5.3665633592475555,-27.199997901916504,2.2803525962416384,5.0
1.5625,-15.600000619888306,4.335899141160159,-18.39999794960022,5.549776136334271,-35.20000100135803,7.155415535462873,6.0
0.78125,-15.999999046325684,7.999999076128082,-29.200000166893005,7.823042625670074,-37.59999871253967,2.1908899089946225,7.0


==> img/Plots_Rebuttal/Fig10_CorrCoeffTable.csv <==
,Cora,CiteSeer,PubMed,Photo,Computers,arxiv,Cornell,Texas,Wisconsin
TFI,0.6234245497610119,0.5031591493539619,0.26184026973810487,0.30982952187804313,0.3509777915951784,,0.365858543323143,0.3047993497907036,0.522463713688897
MI,0.6178429243672426,0.4969217961430704,0.6026076478451362,0.5896913309598517,0.6380374728881103,0.5871964830605056,0.4313786507520868,0.4142057182314996,0.5657519975003742
he,0.020813336226599644,0.026569129845385737,0.11156871972082348,0.4151740703778731,0.271494102442469,0.45231936005879725,0.0016499579945151819,-0.017094271370671345,0.03697314473394746
ha,0.18000741639424997,0.03726115121310575,0.21916362323257244,0.5259803558951923,0.6245458092430142,0.5656083596098141,0.04169653775566932,-0.009296301406024924,0.033452153958875214
hg,-0.6478600545554496,-0.534904577933987,-0.2284805221365237,0.15409605595014708,0.30721350319797264,0.04107219050460318,-0.5711999747909283,-0.5203898020186749,-0.6635476663090212

